Towards Optimal System Scheduling with Synthetic Inertia Provision from Wind Turbines

The undergoing transition from conventional to converter-interfaced renewable generation leads to significant challenges in maintaining frequency stability due to declining system inertia. In this paper, a novel control framework for Synthetic Inertia (SI) provision from Wind Turbines (WTs) is proposed, which eliminates the secondary frequency dip and allows the dynamics of SI from WTs to be analytically integrated into the system frequency dynamics. Furthermore, analytical system frequency constraints with SI provision from WTs are developed and incorporated into a stochastic system scheduling model, which enables the provision of SI from WTs to be dynamically optimized on a system level. Several case studies are carried out on a Great Britain 2030 power system with different penetration levels of wind generation and inclusion of frequency response requirements in order to assess the performance of the proposed model and analyze the influence of the improved SI control scheme on the potential secondary frequency dip. The results demonstrate that the inclusion of SI provision from WTs into UC can drastically impact the overall system costs.

==> figures/data/D_plot/data1.txt <==
0.00400000000000000	7.34464898887267e-06
0.00800000000000000	1.56913681335647e-05
0.0120000000000000	2.50442934235198e-05
0.0160000000000000	3.54075793615167e-05
0.0200000000000000	4.67853990583924e-05
0.0240000000000000	5.91819443241185e-05
0.0280000000000000	7.26014257631726e-05
0.0320000000000000	8.70480728682071e-05
0.0360000000000000	0.000102526134115583
0.0400000000000000	0.000119039877059850
0.0440000000000000	0.000136593588430251
0.0480000000000000	0.000155191574226255
0.0520000000000000	0.000174838159815279
0.0560000000000000	0.000195537690030086
0.0600000000000000	0.000217294529265126
0.0640000000000000	0.000240113061576607
0.0680000000000000	0.000263997690780785
0.0720000000000000	0.000288952840552818
0.0760000000000000	0.000314982954527322
0.0800000000000000	0.000342092496398283
0.0840000000000000	0.000370285950020581
0.0880000000000000	0.000399567819510311
0.0920000000000000	0.000429942629348575
0.0960000000000000	0.000461414924481959
0.100000000000000	0.000493989270426495
0.104000000000000	0.000527670253371947
0.108000000000000	0.000562462480283819
0.112000000000000	0.000598370579010646
0.116000000000000	0.000635399198386492
0.120000000000000	0.000673553008338716
0.124000000000000	0.000712836699992827
0.128000000000000	0.000753254985779766
0.132000000000000	0.000794812599543350
0.136000000000000	0.000837514296647875
0.140000000000000	0.000881364854086297
0.144000000000000	0.000926369070589857
0.148000000000000	0.000972531766736501
0.152000000000000	0.00101985778506238
0.156000000000000	0.00106835199017033
0.160000000000000	0.00111801926884400
0.164000000000000	0.00116886453015637
0.168000000000000	0.00122089270558375
0.172000000000000	0.00127410874911874
0.176000000000000	0.00132851763738294
0.180000000000000	0.00138412436974127
0.184000000000000	0.00144093396841601
0.188000000000000	0.00149895147860296
0.192000000000000	0.00155818196858544
0.196000000000000	0.00161863052985218
0.200000000000000	0.00168030227721285
0.204000000000000	0.00174320234891620
0.208000000000000	0.00180733590676747
0.212000000000000	0.00187270813624737
0.216000000000000	0.00193932424663123
0.220000000000000	0.00200718947110790
0.224000000000000	0.00207630906690087
0.228000000000000	0.00214668831538863
0.232000000000000	0.00221833252222624
0.236000000000000	0.00229124701746733
0.240000000000000	0.00236543715568683
0.244000000000000	0.00244090831610359
0.248000000000000	0.00251766590270488
0.252000000000000	0.00259571534437083
0.256000000000000	0.00267506209499810
0.260000000000000	0.00275571163362681
0.264000000000000	0.00283766946456604
0.268000000000000	0.00292094111752106
0.272000000000000	0.00300553214771995
0.276000000000000	0.00309144813604189
0.280000000000000	0.00317869468914527
0.284000000000000	0.00326727743959765
0.288000000000000	0.00335720204600516
0.292000000000000	0.00344847419314216
0.296000000000000	0.00354109959208282
0.300000000000000	0.00363508398033215
0.304000000000000	0.00373043312195911
0.308000000000000	0.00382715280772752
0.312000000000000	0.00392524885523141
0.316000000000000	0.00402472710902776
0.320000000000000	0.00412559344077039
0.324000000000000	0.00422785374934700
0.328000000000000	0.00433151396101292
0.332000000000000	0.00443658002952878
0.336000000000000	0.00454305793629682
0.340000000000000	0.00465095369049817
0.344000000000000	0.00476027332923178
0.348000000000000	0.00487102291765220
0.352000000000000	0.00498320854910992
0.356000000000000	0.00509683634528958
0.360000000000000	0.00521191245635295
0.364000000000000	0.00532844306107798
0.368000000000000	0.00544643436700126
0.372000000000000	0.00556589261056058
0.376000000000000	0.00568682405723738
0.380000000000000	0.00580923500170008
0.384000000000000	0.00593313176794943
0.388000000000000	0.00605852070946125
0.392000000000000	0.00618540820933347
0.396000000000000	0.00631380068043080
0.400000000000000	0.00644370456553231
0.404000000000000	0.00657512633747655
0.408000000000000	0.00670807249931176
0.412000000000000	0.00684254958444193
0.416000000000000	0.00697856415677646
0.420000000000000	0.00711612281088000
0.424000000000000	0.00725523217212106
0.428000000000000	0.00739589889682381
0.432000000000000	0.00753812967241840
0.436000000000000	0.00768193121759302
0.440000000000000	0.00782731028244610
0.444000000000000	0.00797427364863822
0.448000000000000	0.00812282812954730
0.452000000000000	0.00827298057042002
0.456000000000000	0.00842473784852895
0.460000000000000	0.00857810687332497
0.464000000000000	0.00873309458659493
0.468000000000000	0.00888970796261645
0.472000000000000	0.00904795400831492
0.476000000000000	0.00920783976342031
0.480000000000000	0.00936937230062565
0.484000000000000	0.00953255872574450
0.488000000000000	0.00969740617787004
0.492000000000000	0.00986392182953385
0.496000000000000	0.0100321128868661
0.500000000000000	0.0102019865897555
0.504000000000000	0.0103735502120103
0.508000000000000	0.0105468110615191
0.512000000000000	0.0107217764804133
0.516000000000000	0.0108984538452279
0.520000000000000	0.0110768505670658
0.524000000000000	0.0112569740917597
0.528000000000000	0.0114388319000360
0.532000000000000	0.0116224315076795
0.536000000000000	0.0118077804656967
0.540000000000000	0.0119948863604816
0.544000000000000	0.0121837568139799
0.548000000000000	0.0123743994838566
0.552000000000000	0.0125668220636607
0.556000000000000	0.0127610322829912
0.560000000000000	0.0129570379076662
0.564000000000000	0.0131548467398883
0.568000000000000	0.0133544666184126
0.572000000000000	0.0135559054187156
0.576000000000000	0.0137591710531628
0.580000000000000	0.0139642714711776
0.584000000000000	0.0141712146594102
0.588000000000000	0.0143800086419076
0.592000000000000	0.0145906614802828
0.596000000000000	0.0148031812738845
0.600000000000000	0.0150175761599677

==> figures/data/D_plot/data2.txt <==
0.00400000000000000	6.67447829331898e-07
0.00800000000000000	2.66979131732759e-06
0.0120000000000000	6.00703046398708e-06
0.0160000000000000	1.06791652693104e-05
0.0200000000000000	1.66861957332974e-05
0.0240000000000000	2.40281218559483e-05
0.0280000000000000	3.27049436372630e-05
0.0320000000000000	4.27166610772415e-05
0.0360000000000000	5.40632741758837e-05
0.0400000000000000	6.67447829331898e-05
0.0440000000000000	8.07611873491597e-05
0.0480000000000000	9.61124874237933e-05
0.0520000000000000	0.000112798683157091
0.0560000000000000	0.000130819774549052
0.0600000000000000	0.000150175761599677
0.0640000000000000	0.000170866644308966
0.0680000000000000	0.000192892422676918
0.0720000000000000	0.000216253096703535
0.0760000000000000	0.000240948666388815
0.0800000000000000	0.000266979131732759
0.0840000000000000	0.000294344492735367
0.0880000000000000	0.000323044749396639
0.0920000000000000	0.000353079901716574
0.0960000000000000	0.000384449949695173
0.100000000000000	0.000417154893332436
0.104000000000000	0.000451194732628363
0.108000000000000	0.000486569467582954
0.112000000000000	0.000523279098196208
0.116000000000000	0.000561323624468126
0.120000000000000	0.000600703046398708
0.124000000000000	0.000641417363987954
0.128000000000000	0.000683466577235863
0.132000000000000	0.000726850686142437
0.136000000000000	0.000771569690707674
0.140000000000000	0.000817623590931575
0.144000000000000	0.000865012386814140
0.148000000000000	0.000913736078355368
0.152000000000000	0.000963794665555261
0.156000000000000	0.00101518814841382
0.160000000000000	0.00106791652693104
0.164000000000000	0.00112197980110692
0.168000000000000	0.00117737797094147
0.172000000000000	0.00123411103643468
0.176000000000000	0.00129217899758655
0.180000000000000	0.00135158185439709
0.184000000000000	0.00141231960686630
0.188000000000000	0.00147439225499416
0.192000000000000	0.00153779979878069
0.196000000000000	0.00160254223822589
0.200000000000000	0.00166861957332974
0.204000000000000	0.00173603180409227
0.208000000000000	0.00180477893051345
0.212000000000000	0.00187486095259330
0.216000000000000	0.00194627787033181
0.220000000000000	0.00201902968372899
0.224000000000000	0.00209311639278483
0.228000000000000	0.00216853799749934
0.232000000000000	0.00224529449787250
0.236000000000000	0.00232338589390434
0.240000000000000	0.00240281218559483
0.244000000000000	0.00248357337294399
0.248000000000000	0.00256566945595182
0.252000000000000	0.00264910043461830
0.256000000000000	0.00273386630894345
0.260000000000000	0.00281996707892727
0.264000000000000	0.00290740274456975
0.268000000000000	0.00299617330587089
0.272000000000000	0.00308627876283070
0.276000000000000	0.00317771911544917
0.280000000000000	0.00327049436372630
0.284000000000000	0.00336460450766210
0.288000000000000	0.00346004954725656
0.292000000000000	0.00355682948250968
0.296000000000000	0.00365494431342147
0.300000000000000	0.00375439403999193
0.304000000000000	0.00385517866222104
0.308000000000000	0.00395729818010882
0.312000000000000	0.00406075259365527
0.316000000000000	0.00416554190286037
0.320000000000000	0.00427166610772415
0.324000000000000	0.00437912520824658
0.328000000000000	0.00448791920442768
0.332000000000000	0.00459804809626745
0.336000000000000	0.00470951188376587
0.340000000000000	0.00482231056692296
0.344000000000000	0.00493644414573872
0.348000000000000	0.00505191262021313
0.352000000000000	0.00516871599034622
0.356000000000000	0.00528685425613796
0.360000000000000	0.00540632741758837
0.364000000000000	0.00552713547469745
0.368000000000000	0.00564927842746518
0.372000000000000	0.00577275627589159
0.376000000000000	0.00589756901997665
0.380000000000000	0.00602371665972038
0.384000000000000	0.00615119919512277
0.388000000000000	0.00628001662618383
0.392000000000000	0.00641016895290355
0.396000000000000	0.00654165617528193
0.400000000000000	0.00667447829331898
0.404000000000000	0.00680863530701469
0.408000000000000	0.00694412721636906
0.412000000000000	0.00708095402138211
0.416000000000000	0.00721911572205380
0.420000000000000	0.00735861231838417
0.424000000000000	0.00749944381037320
0.428000000000000	0.00764161019802090
0.432000000000000	0.00778511148132726
0.436000000000000	0.00792994766029228
0.440000000000000	0.00807611873491596
0.444000000000000	0.00822362470519831
0.448000000000000	0.00837246557113933
0.452000000000000	0.00852264133273900
0.456000000000000	0.00867415198999734
0.460000000000000	0.00882699754291435
0.464000000000000	0.00898117799149002
0.468000000000000	0.00913669333572435
0.472000000000000	0.00929354357561735
0.476000000000000	0.00945172871116901
0.480000000000000	0.00961124874237933
0.484000000000000	0.00977210366924832
0.488000000000000	0.00993429349177597
0.492000000000000	0.0100978182099623
0.496000000000000	0.0102626778238073
0.500000000000000	0.0104288723333109
0.504000000000000	0.0105964017384732
0.508000000000000	0.0107652660392942
0.512000000000000	0.0109354652357738
0.516000000000000	0.0111069993279121
0.520000000000000	0.0112798683157091
0.524000000000000	0.0114540721991647
0.528000000000000	0.0116296109782790
0.532000000000000	0.0118064846530519
0.536000000000000	0.0119846932234836
0.540000000000000	0.0121642366895738
0.544000000000000	0.0123451150513228
0.548000000000000	0.0125273283087304
0.552000000000000	0.0127108764617967
0.556000000000000	0.0128957595105216
0.560000000000000	0.0130819774549052
0.564000000000000	0.0132695302949475
0.568000000000000	0.0134584180306484
0.572000000000000	0.0136486406620080
0.576000000000000	0.0138401981890262
0.580000000000000	0.0140330906117032
0.584000000000000	0.0142273179300387
0.588000000000000	0.0144228801440330
0.592000000000000	0.0146197772536859
0.596000000000000	0.0148180092589975
0.600000000000000	0.0150175761599677

==> figures/data/H_fix/data0.txt <==
0	773.3522667
1	773.3522667
2	773.3522667
3	773.3522667
4	773.3522667
5	773.3522667
6	773.3522667


==> figures/data/H_fix/data1.txt <==
0	0
1	252.9352667
2	492.9300667
3	625.0114
4	611.8665333
5	573.8189333
6	533.1530667


==> figures/data/H_fix/data2.txt <==
0	0
0.5	291.45396
1	469.73748
1.5	566.4654
2	727.36908
2.5	786.70932
3	791.06304


==> figures/data/Pm_plot/data1.txt <==
0	0
0	-1.94025536378225e-12
-0.0169929362176794	-0.254200325801503
-0.0337833740087328	-0.583128471164188
-0.0503723981002588	-0.984560400474584
-0.0667610701320374	-1.45628963418227
-0.0829504288669039	-1.99612719943010
-0.0989414904002734	-2.60190158472202
-0.114735248368852	-3.27145869866169
-0.130332674158583	-4.00266183312051
-0.145734717111864	-4.79339163078306
-0.160942304734084	-5.64154605740526
-0.175956342899528	-6.54504037884957
-0.190777716056693	-7.50180714303666
-0.205407287433063	-8.50979616704280
-0.219845899239399	-9.56697452937951
-0.234094372873589	-10.6713265676750
-0.248153509124115	-11.8208538818309
-0.262024088373185	-13.0135753428622
-0.275706870799597	-14.2475271074218
-0.289202596581367	-15.5207626382626
-0.302511986098211	-16.8313527306600
-0.315635740133904	-18.1773855449360
-0.328574540078600	-19.5569666451794
-0.341329048131164	-20.9682190442982
-0.353899907501569	-22.4092832554209
-0.366287742613432	-23.8783173498232
-0.378493159306740	-25.3734970213942
-0.390516745040832	-26.8930156577495
-0.402359069097709	-28.4350844180697
-0.414020682785712	-29.9979323176861
-0.425502119643660	-31.5798063195311
-0.436803895645491	-33.1789714324502
-0.447926509405483	-34.7937108164440
-0.458870442384107	-36.4223258948924
-0.469636159094599	-38.0631364737521
-0.480224107310287	-39.7144808677879
-0.490634718272764	-41.3747160338137
-0.500868406900958	-43.0422177109809
-0.510925572001167	-44.7153805681485
-0.520806596478130	-46.3926183582031
-0.530511847547175	-48.0723640794517
-0.540041676947558	-49.7530701439614
-0.549396421156998	-51.4332085528799
-0.558576401607507	-53.1112710786401
-0.567581924902576	-54.7857694540134
-0.576413283035764	-56.4552355679819
-0.585070753610768	-58.1182216682840
-0.593554600063017	-59.7733005706066
-0.601865071882870	-61.4190658743396
-0.610002404840460	-63.0541321847413
-0.617966821212245	-64.6771353414340
-0.625758530009328	-66.2867326530919
-0.633377727207600	-67.8816031382089
-0.640824595979745	-69.4604477717561
-0.648099306929184	-71.0219897376044
-0.655202018325987	-72.5649746865480
-0.662132876344810	-74.0881709997271
-0.668892015304900	-75.5903700572167
-0.675479557912220	-77.0703865117491
-0.681895615503725	-78.5270585670699
-0.688140288293847	-79.9592482609442
-0.694213665623193	-81.3658417525061
-0.700115826209546	-82.7457496135922
-0.705846838401139	-84.0979071239475
-0.711406760432287	-85.4212745699139
-0.716795640681362	-86.7148375463556
-0.722013517931165	-87.9776072615214
-0.727060421631714	-89.2086208445137
-0.731936372165441	-90.4069416550124
-0.736641381114844	-91.5716595950032
-0.741175451532593	-92.7018914220040
-0.745538578214085	-93.7967810635882
-0.749730747972492	-94.8554999326938
-0.753751939916259	-95.8772472434347
-0.757602125729074	-96.8612503269183
-0.761281269952300	-97.8067649467383
-0.764789330269863	-98.7130756136340
-0.768126257795574	-99.5794958989563
-0.771291997362856	-100.405368746462
-0.774286487816891	-101.190066781968
-0.777109662309115	-101.932992620403
-0.779761448594069	-102.633579169792
-0.782241769328528	-103.291289931679
-0.784550542372909	-103.905619297499
-0.786687681094897	-104.476092840347
-0.788653094675215	-105.002267601706
-0.790446688415531	-105.483732372596
-0.792068364048400	-105.920107968534
-0.793518020049197	-106.311047497898
-0.794795551949964	-106.656236623074
-0.795900852655113	-106.955393813845
-0.796833812758866	-107.208270592504
-0.797594320864410	-107.414651770147
-0.798182263904605	-107.574355673532
-0.798597527464203	-107.687234362015
-0.798839996103467	-107.753173833969
-0.798908466605776	-107.772319715827

==> figures/data/Pm_plot/data2.txt <==
0	0
-0.00100000000000000	-0.134899458724860
-0.00200000000000000	-0.269798917449720
-0.00300000000000000	-0.404698376174580
-0.00400000000000000	-0.539597834899440
-0.00500000000000000	-0.674497293624300
-0.00600000000000000	-0.809396752349159
-0.00700000000000000	-0.944296211074019
-0.00800000000000000	-1.07919566979888
-0.00900000000000000	-1.21409512852374
-0.0100000000000000	-1.34899458724860
-0.0110000000000000	-1.48389404597346
-0.0120000000000000	-1.61879350469832
-0.0130000000000000	-1.75369296342318
-0.0140000000000000	-1.88859242214804
-0.0150000000000000	-2.02349188087290
-0.0160000000000000	-2.15839133959776
-0.0170000000000000	-2.29329079832262
-0.0180000000000000	-2.42819025704748
-0.0190000000000000	-2.56308971577234
-0.0200000000000000	-2.69798917449720
-0.0210000000000000	-2.83288863322206
-0.0220000000000000	-2.96778809194692
-0.0230000000000000	-3.10268755067178
-0.0240000000000000	-3.23758700939664
-0.0250000000000000	-3.37248646812150
-0.0260000000000000	-3.50738592684636
-0.0270000000000000	-3.64228538557122
-0.0280000000000000	-3.77718484429608
-0.0290000000000000	-3.91208430302094
-0.0300000000000000	-4.04698376174580
-0.0310000000000000	-4.18188322047066
-0.0320000000000000	-4.31678267919552
-0.0330000000000000	-4.45168213792038
-0.0340000000000000	-4.58658159664524
-0.0350000000000000	-4.72148105537010
-0.0360000000000000	-4.85638051409496
-0.0370000000000000	-4.99127997281982
-0.0380000000000000	-5.12617943154468
-0.0390000000000000	-5.26107889026954
-0.0400000000000000	-5.39597834899440
-0.0410000000000000	-5.53087780771926
-0.0420000000000000	-5.66577726644412
-0.0430000000000000	-5.80067672516898
-0.0440000000000000	-5.93557618389384
-0.0450000000000000	-6.07047564261870
-0.0460000000000000	-6.20537510134356
-0.0470000000000000	-6.34027456006842
-0.0480000000000000	-6.47517401879328
-0.0490000000000000	-6.61007347751814
-0.0500000000000000	-6.74497293624300
-0.0510000000000000	-6.87987239496786
-0.0520000000000000	-7.01477185369272
-0.0530000000000000	-7.14967131241757
-0.0540000000000000	-7.28457077114244
-0.0550000000000000	-7.41947022986730
-0.0560000000000000	-7.55436968859216
-0.0570000000000000	-7.68926914731702
-0.0580000000000000	-7.82416860604188
-0.0590000000000000	-7.95906806476674
-0.0600000000000000	-8.09396752349159
-0.0610000000000000	-8.22886698221645
-0.0620000000000000	-8.36376644094131
-0.0630000000000000	-8.49866589966618
-0.0640000000000000	-8.63356535839104
-0.0650000000000000	-8.76846481711590
-0.0660000000000000	-8.90336427584076
-0.0670000000000000	-9.03826373456561
-0.0680000000000000	-9.17316319329047
-0.0690000000000000	-9.30806265201533
-0.0700000000000000	-9.44296211074019
-0.0710000000000000	-9.57786156946505
-0.0720000000000000	-9.71276102818992
-0.0730000000000000	-9.84766048691477
-0.0740000000000000	-9.98255994563963
-0.0750000000000000	-10.1174594043645
-0.0760000000000000	-10.2523588630894
-0.0770000000000000	-10.3872583218142
-0.0780000000000000	-10.5221577805391
-0.0790000000000000	-10.6570572392639
-0.0800000000000000	-10.7919566979888
-0.0810000000000000	-10.9268561567137
-0.0820000000000000	-11.0617556154385
-0.0830000000000000	-11.1966550741634
-0.0840000000000000	-11.3315545328882
-0.0850000000000000	-11.4664539916131
-0.0860000000000000	-11.6013534503380
-0.0870000000000000	-11.7362529090628
-0.0880000000000000	-11.8711523677877
-0.0890000000000000	-12.0060518265125
-0.0900000000000000	-12.1409512852374
-0.0910000000000000	-12.2758507439623
-0.0920000000000000	-12.4107502026871
-0.0930000000000000	-12.5456496614120
-0.0940000000000000	-12.6805491201368
-0.0950000000000000	-12.8154485788617
-0.0960000000000000	-12.9503480375866
-0.0970000000000000	-13.0852474963114
-0.0980000000000000	-13.2201469550363
-0.0990000000000000	-13.3550464137611
-0.100000000000000	-13.4899458724860
-0.101000000000000	-13.6248453312109
-0.102000000000000	-13.7597447899357
-0.103000000000000	-13.8946442486606
-0.104000000000000	-14.0295437073854
-0.105000000000000	-14.1644431661103
-0.106000000000000	-14.2993426248351
-0.107000000000000	-14.4342420835600
-0.108000000000000	-14.5691415422849
-0.109000000000000	-14.7040410010097
-0.110000000000000	-14.8389404597346
-0.111000000000000	-14.9738399184594
-0.112000000000000	-15.1087393771843
-0.113000000000000	-15.2436388359092
-0.114000000000000	-15.3785382946340
-0.115000000000000	-15.5134377533589
-0.116000000000000	-15.6483372120838
-0.117000000000000	-15.7832366708086
-0.118000000000000	-15.9181361295335
-0.119000000000000	-16.0530355882583
-0.120000000000000	-16.1879350469832
-0.121000000000000	-16.3228345057080
-0.122000000000000	-16.4577339644329
-0.123000000000000	-16.5926334231578
-0.124000000000000	-16.7275328818826
-0.125000000000000	-16.8624323406075
-0.126000000000000	-16.9973317993324
-0.127000000000000	-17.1322312580572
-0.128000000000000	-17.2671307167821
-0.129000000000000	-17.4020301755069
-0.130000000000000	-17.5369296342318
-0.131000000000000	-17.6718290929567
-0.132000000000000	-17.8067285516815
-0.133000000000000	-17.9416280104064
-0.134000000000000	-18.0765274691312
-0.135000000000000	-18.2114269278561
-0.136000000000000	-18.3463263865809
-0.137000000000000	-18.4812258453058
-0.138000000000000	-18.6161253040307
-0.139000000000000	-18.7510247627555
-0.140000000000000	-18.8859242214804
-0.141000000000000	-19.0208236802053
-0.142000000000000	-19.1557231389301
-0.143000000000000	-19.2906225976550
-0.144000000000000	-19.4255220563798
-0.145000000000000	-19.5604215151047
-0.146000000000000	-19.6953209738295
-0.147000000000000	-19.8302204325544
-0.148000000000000	-19.9651198912793
-0.149000000000000	-20.1000193500041
-0.150000000000000	-20.2349188087290
-0.151000000000000	-20.3698182674538
-0.152000000000000	-20.5047177261787
-0.153000000000000	-20.6396171849036
-0.154000000000000	-20.7745166436284
-0.155000000000000	-20.9094161023533
-0.156000000000000	-21.0443155610781
-0.157000000000000	-21.1792150198030
-0.158000000000000	-21.3141144785279
-0.159000000000000	-21.4490139372527
-0.160000000000000	-21.5839133959776
-0.161000000000000	-21.7188128547024
-0.162000000000000	-21.8537123134273
-0.163000000000000	-21.9886117721522
-0.164000000000000	-22.1235112308770
-0.165000000000000	-22.2584106896019
-0.166000000000000	-22.3933101483267
-0.167000000000000	-22.5282096070516
-0.168000000000000	-22.6631090657765
-0.169000000000000	-22.7980085245013
-0.170000000000000	-22.9329079832262
-0.171000000000000	-23.0678074419510
-0.172000000000000	-23.2027069006759
-0.173000000000000	-23.3376063594008
-0.174000000000000	-23.4725058181256
-0.175000000000000	-23.6074052768505
-0.176000000000000	-23.7423047355753
-0.177000000000000	-23.8772041943002
-0.178000000000000	-24.0121036530251
-0.179000000000000	-24.1470031117499
-0.180000000000000	-24.2819025704748
-0.181000000000000	-24.4168020291996
-0.182000000000000	-24.5517014879245
-0.183000000000000	-24.6866009466494
-0.184000000000000	-24.8215004053742
-0.185000000000000	-24.9563998640991
-0.186000000000000	-25.0912993228239
-0.187000000000000	-25.2261987815488
-0.188000000000000	-25.3610982402737
-0.189000000000000	-25.4959976989985
-0.190000000000000	-25.6308971577234
-0.191000000000000	-25.7657966164482
-0.192000000000000	-25.9006960751731
-0.193000000000000	-26.0355955338980
-0.194000000000000	-26.1704949926228
-0.195000000000000	-26.3053944513477
-0.196000000000000	-26.4402939100725
-0.197000000000000	-26.5751933687974
-0.198000000000000	-26.7100928275223
-0.199000000000000	-26.8449922862471
-0.200000000000000	-26.9798917449720
-0.201000000000000	-27.1147912036968
-0.202000000000000	-27.2496906624217
-0.203000000000000	-27.3845901211466
-0.204000000000000	-27.5194895798714
-0.205000000000000	-27.6543890385963
-0.206000000000000	-27.7892884973211
-0.207000000000000	-27.9241879560460
-0.208000000000000	-28.0590874147709
-0.209000000000000	-28.1939868734957
-0.210000000000000	-28.3288863322206
-0.211000000000000	-28.4637857909454
-0.212000000000000	-28.5986852496703
-0.213000000000000	-28.7335847083952
-0.214000000000000	-28.8684841671200
-0.215000000000000	-29.0033836258449
-0.216000000000000	-29.1382830845697
-0.217000000000000	-29.2731825432946
-0.218000000000000	-29.4080820020195
-0.219000000000000	-29.5429814607443
-0.220000000000000	-29.6778809194692
-0.221000000000000	-29.8127803781940
-0.222000000000000	-29.9476798369189
-0.223000000000000	-30.0825792956438
-0.224000000000000	-30.2174787543686
-0.225000000000000	-30.3523782130935
-0.226000000000000	-30.4872776718183
-0.227000000000000	-30.6221771305432
-0.228000000000000	-30.7570765892681
-0.229000000000000	-30.8919760479929
-0.230000000000000	-31.0268755067178
-0.231000000000000	-31.1617749654426
-0.232000000000000	-31.2966744241675
-0.233000000000000	-31.4315738828924
-0.234000000000000	-31.5664733416172
-0.235000000000000	-31.7013728003421
-0.236000000000000	-31.8362722590669
-0.237000000000000	-31.9711717177918
-0.238000000000000	-32.1060711765167
-0.239000000000000	-32.2409706352415
-0.240000000000000	-32.3758700939664
-0.241000000000000	-32.5107695526912
-0.242000000000000	-32.6456690114161
-0.243000000000000	-32.7805684701410
-0.244000000000000	-32.9154679288658
-0.245000000000000	-33.0503673875907
-0.246000000000000	-33.1852668463155
-0.247000000000000	-33.3201663050404
-0.248000000000000	-33.4550657637653
-0.249000000000000	-33.5899652224901
-0.250000000000000	-33.7248646812150
-0.251000000000000	-33.8597641399398
-0.252000000000000	-33.9946635986647
-0.253000000000000	-34.1295630573896
-0.254000000000000	-34.2644625161144
-0.255000000000000	-34.3993619748393
-0.256000000000000	-34.5342614335641
-0.257000000000000	-34.6691608922890
-0.258000000000000	-34.8040603510139
-0.259000000000000	-34.9389598097387
-0.260000000000000	-35.0738592684636
-0.261000000000000	-35.2087587271884
-0.262000000000000	-35.3436581859133
-0.263000000000000	-35.4785576446382
-0.264000000000000	-35.6134571033630
-0.265000000000000	-35.7483565620879
-0.266000000000000	-35.8832560208127
-0.267000000000000	-36.0181554795376
-0.268000000000000	-36.1530549382625
-0.269000000000000	-36.2879543969873
-0.270000000000000	-36.4228538557122
-0.271000000000000	-36.5577533144370
-0.272000000000000	-36.6926527731619
-0.273000000000000	-36.8275522318868
-0.274000000000000	-36.9624516906116
-0.275000000000000	-37.0973511493365
-0.276000000000000	-37.2322506080613
-0.277000000000000	-37.3671500667862
-0.278000000000000	-37.5020495255111
-0.279000000000000	-37.6369489842359
-0.280000000000000	-37.7718484429608
-0.281000000000000	-37.9067479016856
-0.282000000000000	-38.0416473604105
-0.283000000000000	-38.1765468191354
-0.284000000000000	-38.3114462778602
-0.285000000000000	-38.4463457365851
-0.286000000000000	-38.5812451953099
-0.287000000000000	-38.7161446540348
-0.288000000000000	-38.8510441127597
-0.289000000000000	-38.9859435714845
-0.290000000000000	-39.1208430302094
-0.291000000000000	-39.2557424889342
-0.292000000000000	-39.3906419476591
-0.293000000000000	-39.5255414063840
-0.294000000000000	-39.6604408651088
-0.295000000000000	-39.7953403238337
-0.296000000000000	-39.9302397825585
-0.297000000000000	-40.0651392412834
-0.298000000000000	-40.2000387000083
-0.299000000000000	-40.3349381587331
-0.300000000000000	-40.4698376174580
-0.301000000000000	-40.6047370761828
-0.302000000000000	-40.7396365349077
-0.303000000000000	-40.8745359936326
-0.304000000000000	-41.0094354523574
-0.305000000000000	-41.1443349110823
-0.306000000000000	-41.2792343698071
-0.307000000000000	-41.4141338285320
-0.308000000000000	-41.5490332872569
-0.309000000000000	-41.6839327459817
-0.310000000000000	-41.8188322047066
-0.311000000000000	-41.9537316634314
-0.312000000000000	-42.0886311221563
-0.313000000000000	-42.2235305808812
-0.314000000000000	-42.3584300396060
-0.315000000000000	-42.4933294983309
-0.316000000000000	-42.6282289570557
-0.317000000000000	-42.7631284157806
-0.318000000000000	-42.8980278745054
-0.319000000000000	-43.0329273332303
-0.320000000000000	-43.1678267919552
-0.321000000000000	-43.3027262506800
-0.322000000000000	-43.4376257094049
-0.323000000000000	-43.5725251681298
-0.324000000000000	-43.7074246268546
-0.325000000000000	-43.8423240855795
-0.326000000000000	-43.9772235443043
-0.327000000000000	-44.1121230030292
-0.328000000000000	-44.2470224617541
-0.329000000000000	-44.3819219204789
-0.330000000000000	-44.5168213792038
-0.331000000000000	-44.6517208379286
-0.332000000000000	-44.7866202966535
-0.333000000000000	-44.9215197553784
-0.334000000000000	-45.0564192141032
-0.335000000000000	-45.1913186728281
-0.336000000000000	-45.3262181315529
-0.337000000000000	-45.4611175902778
-0.338000000000000	-45.5960170490027
-0.339000000000000	-45.7309165077275
-0.340000000000000	-45.8658159664524
-0.341000000000000	-46.0007154251772
-0.342000000000000	-46.1356148839021
-0.343000000000000	-46.2705143426270
-0.344000000000000	-46.4054138013518
-0.345000000000000	-46.5403132600767
-0.346000000000000	-46.6752127188015
-0.347000000000000	-46.8101121775264
-0.348000000000000	-46.9450116362513
-0.349000000000000	-47.0799110949761
-0.350000000000000	-47.2148105537010
-0.351000000000000	-47.3497100124258
-0.352000000000000	-47.4846094711507
-0.353000000000000	-47.6195089298755
-0.354000000000000	-47.7544083886004
-0.355000000000000	-47.8893078473253
-0.356000000000000	-48.0242073060501
-0.357000000000000	-48.1591067647750
-0.358000000000000	-48.2940062234999
-0.359000000000000	-48.4289056822247
-0.360000000000000	-48.5638051409496
-0.361000000000000	-48.6987045996744
-0.362000000000000	-48.8336040583993
-0.363000000000000	-48.9685035171241
-0.364000000000000	-49.1034029758490
-0.365000000000000	-49.2383024345739
-0.366000000000000	-49.3732018932987
-0.367000000000000	-49.5081013520236
-0.368000000000000	-49.6430008107485
-0.369000000000000	-49.7779002694733
-0.370000000000000	-49.9127997281982
-0.371000000000000	-50.0476991869230
-0.372000000000000	-50.1825986456479
-0.373000000000000	-50.3174981043727
-0.374000000000000	-50.4523975630976
-0.375000000000000	-50.5872970218225
-0.376000000000000	-50.7221964805473
-0.377000000000000	-50.8570959392722
-0.378000000000000	-50.9919953979971
-0.379000000000000	-51.1268948567219
-0.380000000000000	-51.2617943154468
-0.381000000000000	-51.3966937741716
-0.382000000000000	-51.5315932328965
-0.383000000000000	-51.6664926916213
-0.384000000000000	-51.8013921503462
-0.385000000000000	-51.9362916090711
-0.386000000000000	-52.0711910677959
-0.387000000000000	-52.2060905265208
-0.388000000000000	-52.3409899852457
-0.389000000000000	-52.4758894439705
-0.390000000000000	-52.6107889026954
-0.391000000000000	-52.7456883614202
-0.392000000000000	-52.8805878201451
-0.393000000000000	-53.0154872788699
-0.394000000000000	-53.1503867375948
-0.395000000000000	-53.2852861963197
-0.396000000000000	-53.4201856550445
-0.397000000000000	-53.5550851137694
-0.398000000000000	-53.6899845724943
-0.399000000000000	-53.8248840312191
-0.400000000000000	-53.9597834899440
-0.401000000000000	-54.0946829486688
-0.402000000000000	-54.2295824073937
-0.403000000000000	-54.3644818661185
-0.404000000000000	-54.4993813248434
-0.405000000000000	-54.6342807835683
-0.406000000000000	-54.7691802422931
-0.407000000000000	-54.9040797010180
-0.408000000000000	-55.0389791597429
-0.409000000000000	-55.1738786184677
-0.410000000000000	-55.3087780771926
-0.411000000000000	-55.4436775359174
-0.412000000000000	-55.5785769946423
-0.413000000000000	-55.7134764533671
-0.414000000000000	-55.8483759120920
-0.415000000000000	-55.9832753708169
-0.416000000000000	-56.1181748295417
-0.417000000000000	-56.2530742882666
-0.418000000000000	-56.3879737469915
-0.419000000000000	-56.5228732057163
-0.420000000000000	-56.6577726644412
-0.421000000000000	-56.7926721231660
-0.422000000000000	-56.9275715818909
-0.423000000000000	-57.0624710406158
-0.424000000000000	-57.1973704993406
-0.425000000000000	-57.3322699580655
-0.426000000000000	-57.4671694167903
-0.427000000000000	-57.6020688755152
-0.428000000000000	-57.7369683342400
-0.429000000000000	-57.8718677929649
-0.430000000000000	-58.0067672516898
-0.431000000000000	-58.1416667104146
-0.432000000000000	-58.2765661691395
-0.433000000000000	-58.4114656278643
-0.434000000000000	-58.5463650865892
-0.435000000000000	-58.6812645453141
-0.436000000000000	-58.8161640040389
-0.437000000000000	-58.9510634627638
-0.438000000000000	-59.0859629214887
-0.439000000000000	-59.2208623802135
-0.440000000000000	-59.3557618389384
-0.441000000000000	-59.4906612976632
-0.442000000000000	-59.6255607563881
-0.443000000000000	-59.7604602151129
-0.444000000000000	-59.8953596738378
-0.445000000000000	-60.0302591325627
-0.446000000000000	-60.1651585912875
-0.447000000000000	-60.3000580500124
-0.448000000000000	-60.4349575087372
-0.449000000000000	-60.5698569674621
-0.450000000000000	-60.7047564261870
-0.451000000000000	-60.8396558849118
-0.452000000000000	-60.9745553436367
-0.453000000000000	-61.1094548023615
-0.454000000000000	-61.2443542610864
-0.455000000000000	-61.3792537198113
-0.456000000000000	-61.5141531785361
-0.457000000000000	-61.6490526372610
-0.458000000000000	-61.7839520959858
-0.459000000000000	-61.9188515547107
-0.460000000000000	-62.0537510134356
-0.461000000000000	-62.1886504721604
-0.462000000000000	-62.3235499308853
-0.463000000000000	-62.4584493896101
-0.464000000000000	-62.5933488483350
-0.465000000000000	-62.7282483070599
-0.466000000000000	-62.8631477657847
-0.467000000000000	-62.9980472245096
-0.468000000000000	-63.1329466832344
-0.469000000000000	-63.2678461419593
-0.470000000000000	-63.4027456006842
-0.471000000000000	-63.5376450594090
-0.472000000000000	-63.6725445181339
-0.473000000000000	-63.8074439768587
-0.474000000000000	-63.9423434355836
-0.475000000000000	-64.0772428943085
-0.476000000000000	-64.2121423530333
-0.477000000000000	-64.3470418117582
-0.478000000000000	-64.4819412704830
-0.479000000000000	-64.6168407292079
-0.480000000000000	-64.7517401879328
-0.481000000000000	-64.8866396466576
-0.482000000000000	-65.0215391053825
-0.483000000000000	-65.1564385641074
-0.484000000000000	-65.2913380228322
-0.485000000000000	-65.4262374815571
-0.486000000000000	-65.5611369402819
-0.487000000000000	-65.6960363990068
-0.488000000000000	-65.8309358577317
-0.489000000000000	-65.9658353164565
-0.490000000000000	-66.1007347751814
-0.491000000000000	-66.2356342339062
-0.492000000000000	-66.3705336926311
-0.493000000000000	-66.5054331513559
-0.494000000000000	-66.6403326100808
-0.495000000000000	-66.7752320688057
-0.496000000000000	-66.9101315275305
-0.497000000000000	-67.0450309862554
-0.498000000000000	-67.1799304449802
-0.499000000000000	-67.3148299037051
-0.500000000000000	-67.4497293624300
-0.501000000000000	-67.5846288211548
-0.502000000000000	-67.7195282798797
-0.503000000000000	-67.8544277386045
-0.504000000000000	-67.9893271973294
-0.505000000000000	-68.1242266560543
-0.506000000000000	-68.2591261147791
-0.507000000000000	-68.3940255735040
-0.508000000000000	-68.5289250322288
-0.509000000000000	-68.6638244909537
-0.510000000000000	-68.7987239496786
-0.511000000000000	-68.9336234084034
-0.512000000000000	-69.0685228671283
-0.513000000000000	-69.2034223258531
-0.514000000000000	-69.3383217845780
-0.515000000000000	-69.4732212433029
-0.516000000000000	-69.6081207020277
-0.517000000000000	-69.7430201607526
-0.518000000000000	-69.8779196194774
-0.519000000000000	-70.0128190782023
-0.520000000000000	-70.1477185369272
-0.521000000000000	-70.2826179956520
-0.522000000000000	-70.4175174543769
-0.523000000000000	-70.5524169131017
-0.524000000000000	-70.6873163718266
-0.525000000000000	-70.8222158305515
-0.526000000000000	-70.9571152892763
-0.527000000000000	-71.0920147480012
-0.528000000000000	-71.2269142067260
-0.529000000000000	-71.3618136654509
-0.530000000000000	-71.4967131241758
-0.531000000000000	-71.6316125829006
-0.532000000000000	-71.7665120416255
-0.533000000000000	-71.9014115003503
-0.534000000000000	-72.0363109590752
-0.535000000000000	-72.1712104178001
-0.536000000000000	-72.3061098765249
-0.537000000000000	-72.4410093352498
-0.538000000000000	-72.5759087939746
-0.539000000000000	-72.7108082526995
-0.540000000000000	-72.8457077114244
-0.541000000000000	-72.9806071701492
-0.542000000000000	-73.1155066288741
-0.543000000000000	-73.2504060875989
-0.544000000000000	-73.3853055463238
-0.545000000000000	-73.5202050050487
-0.546000000000000	-73.6551044637735
-0.547000000000000	-73.7900039224984
-0.548000000000000	-73.9249033812232
-0.549000000000000	-74.0598028399481
-0.550000000000000	-74.1947022986730
-0.551000000000000	-74.3296017573978
-0.552000000000000	-74.4645012161227
-0.553000000000000	-74.5994006748475
-0.554000000000000	-74.7343001335724
-0.555000000000000	-74.8691995922973
-0.556000000000000	-75.0040990510221
-0.557000000000000	-75.1389985097470
-0.558000000000000	-75.2738979684718
-0.559000000000000	-75.4087974271967
-0.560000000000000	-75.5436968859216
-0.561000000000000	-75.6785963446464
-0.562000000000000	-75.8134958033713
-0.563000000000000	-75.9483952620961
-0.564000000000000	-76.0832947208210
-0.565000000000000	-76.2181941795459
-0.566000000000000	-76.3530936382707
-0.567000000000000	-76.4879930969956
-0.568000000000000	-76.6228925557204
-0.569000000000000	-76.7577920144453
-0.570000000000000	-76.8926914731702
-0.571000000000000	-77.0275909318950
-0.572000000000000	-77.1624903906199
-0.573000000000000	-77.2973898493447
-0.574000000000000	-77.4322893080696
-0.575000000000000	-77.5671887667945
-0.576000000000000	-77.7020882255193
-0.577000000000000	-77.8369876842442
-0.578000000000000	-77.9718871429690
-0.579000000000000	-78.1067866016939
-0.580000000000000	-78.2416860604188
-0.581000000000000	-78.3765855191436
-0.582000000000000	-78.5114849778685
-0.583000000000000	-78.6463844365933
-0.584000000000000	-78.7812838953182
-0.585000000000000	-78.9161833540431
-0.586000000000000	-79.0510828127679
-0.587000000000000	-79.1859822714928
-0.588000000000000	-79.3208817302176
-0.589000000000000	-79.4557811889425
-0.590000000000000	-79.5906806476674
-0.591000000000000	-79.7255801063922
-0.592000000000000	-79.8604795651171
-0.593000000000000	-79.9953790238419
-0.594000000000000	-80.1302784825668
-0.595000000000000	-80.2651779412916
-0.596000000000000	-80.4000774000165
-0.597000000000000	-80.5349768587414
-0.598000000000000	-80.6698763174662
-0.599000000000000	-80.8047757761911
-0.600000000000000	-80.9396752349160
-0.601000000000000	-81.0745746936408
-0.602000000000000	-81.2094741523657
-0.603000000000000	-81.3443736110905
-0.604000000000000	-81.4792730698154
-0.605000000000000	-81.6141725285402
-0.606000000000000	-81.7490719872651
-0.607000000000000	-81.8839714459900
-0.608000000000000	-82.0188709047148
-0.609000000000000	-82.1537703634397
-0.610000000000000	-82.2886698221646
-0.611000000000000	-82.4235692808894
-0.612000000000000	-82.5584687396143
-0.613000000000000	-82.6933681983391
-0.614000000000000	-82.8282676570640
-0.615000000000000	-82.9631671157889
-0.616000000000000	-83.0980665745137
-0.617000000000000	-83.2329660332386
-0.618000000000000	-83.3678654919634
-0.619000000000000	-83.5027649506883
-0.620000000000000	-83.6376644094132
-0.621000000000000	-83.7725638681380
-0.622000000000000	-83.9074633268629
-0.623000000000000	-84.0423627855877
-0.624000000000000	-84.1772622443126
-0.625000000000000	-84.3121617030375
-0.626000000000000	-84.4470611617623
-0.627000000000000	-84.5819606204872
-0.628000000000000	-84.7168600792120
-0.629000000000000	-84.8517595379369
-0.630000000000000	-84.9866589966618
-0.631000000000000	-85.1215584553866
-0.632000000000000	-85.2564579141115
-0.633000000000000	-85.3913573728363
-0.634000000000000	-85.5262568315612
-0.635000000000000	-85.6611562902860
-0.636000000000000	-85.7960557490109
-0.637000000000000	-85.9309552077358
-0.638000000000000	-86.0658546664606
-0.639000000000000	-86.2007541251855
-0.640000000000000	-86.3356535839103
-0.641000000000000	-86.4705530426352
-0.642000000000000	-86.6054525013601
-0.643000000000000	-86.7403519600849
-0.644000000000000	-86.8752514188098
-0.645000000000000	-87.0101508775347
-0.646000000000000	-87.1450503362595
-0.647000000000000	-87.2799497949844
-0.648000000000000	-87.4148492537092
-0.649000000000000	-87.5497487124341
-0.650000000000000	-87.6846481711589
-0.651000000000000	-87.8195476298838
-0.652000000000000	-87.9544470886087
-0.653000000000000	-88.0893465473335
-0.654000000000000	-88.2242460060584
-0.655000000000000	-88.3591454647832
-0.656000000000000	-88.4940449235081
-0.657000000000000	-88.6289443822330
-0.658000000000000	-88.7638438409578
-0.659000000000000	-88.8987432996827
-0.660000000000000	-89.0336427584075
-0.661000000000000	-89.1685422171324
-0.662000000000000	-89.3034416758573
-0.663000000000000	-89.4383411345821
-0.664000000000000	-89.5732405933070
-0.665000000000000	-89.7081400520319
-0.666000000000000	-89.8430395107567
-0.667000000000000	-89.9779389694816
-0.668000000000000	-90.1128384282064
-0.669000000000000	-90.2477378869313
-0.670000000000000	-90.3826373456562
-0.671000000000000	-90.5175368043810
-0.672000000000000	-90.6524362631059
-0.673000000000000	-90.7873357218307
-0.674000000000000	-90.9222351805556
-0.675000000000000	-91.0571346392805
-0.676000000000000	-91.1920340980053
-0.677000000000000	-91.3269335567302
-0.678000000000000	-91.4618330154550
-0.679000000000000	-91.5967324741799
-0.680000000000000	-91.7316319329047
-0.681000000000000	-91.8665313916296
-0.682000000000000	-92.0014308503545
-0.683000000000000	-92.1363303090793
-0.684000000000000	-92.2712297678042
-0.685000000000000	-92.4061292265291
-0.686000000000000	-92.5410286852539
-0.687000000000000	-92.6759281439788
-0.688000000000000	-92.8108276027036
-0.689000000000000	-92.9457270614285
-0.690000000000000	-93.0806265201533
-0.691000000000000	-93.2155259788782
-0.692000000000000	-93.3504254376031
-0.693000000000000	-93.4853248963279
-0.694000000000000	-93.6202243550528
-0.695000000000000	-93.7551238137776
-0.696000000000000	-93.8900232725025
-0.697000000000000	-94.0249227312274
-0.698000000000000	-94.1598221899522
-0.699000000000000	-94.2947216486771
-0.700000000000000	-94.4296211074019
-0.701000000000000	-94.5645205661268
-0.702000000000000	-94.6994200248517
-0.703000000000000	-94.8343194835765
-0.704000000000000	-94.9692189423014
-0.705000000000000	-95.1041184010263
-0.706000000000000	-95.2390178597511
-0.707000000000000	-95.3739173184760
-0.708000000000000	-95.5088167772008
-0.709000000000000	-95.6437162359257
-0.710000000000000	-95.7786156946506
-0.711000000000000	-95.9135151533754
-0.712000000000000	-96.0484146121003
-0.713000000000000	-96.1833140708251
-0.714000000000000	-96.3182135295500
-0.715000000000000	-96.4531129882748
-0.716000000000000	-96.5880124469997
-0.717000000000000	-96.7229119057246
-0.718000000000000	-96.8578113644494
-0.719000000000000	-96.9927108231743
-0.720000000000000	-97.1276102818991
-0.721000000000000	-97.2625097406240
-0.722000000000000	-97.3974091993489
-0.723000000000000	-97.5323086580737
-0.724000000000000	-97.6672081167986
-0.725000000000000	-97.8021075755235
-0.726000000000000	-97.9370070342483
-0.727000000000000	-98.0719064929732
-0.728000000000000	-98.2068059516980
-0.729000000000000	-98.3417054104229
-0.730000000000000	-98.4766048691477
-0.731000000000000	-98.6115043278726
-0.732000000000000	-98.7464037865975
-0.733000000000000	-98.8813032453223
-0.734000000000000	-99.0162027040472
-0.735000000000000	-99.1511021627721
-0.736000000000000	-99.2860016214969
-0.737000000000000	-99.4209010802218
-0.738000000000000	-99.5558005389466
-0.739000000000000	-99.6906999976715
-0.740000000000000	-99.8255994563963
-0.741000000000000	-99.9604989151212
-0.742000000000000	-100.095398373846
-0.743000000000000	-100.230297832571
-0.744000000000000	-100.365197291296
-0.745000000000000	-100.500096750021
-0.746000000000000	-100.634996208745
-0.747000000000000	-100.769895667470
-0.748000000000000	-100.904795126195
-0.749000000000000	-101.039694584920
-0.750000000000000	-101.174594043645
-0.751000000000000	-101.309493502370
-0.752000000000000	-101.444392961095
-0.753000000000000	-101.579292419820
-0.754000000000000	-101.714191878544
-0.755000000000000	-101.849091337269
-0.756000000000000	-101.983990795994
-0.757000000000000	-102.118890254719
-0.758000000000000	-102.253789713444
-0.759000000000000	-102.388689172169
-0.760000000000000	-102.523588630894
-0.761000000000000	-102.658488089618
-0.762000000000000	-102.793387548343
-0.763000000000000	-102.928287007068
-0.764000000000000	-103.063186465793
-0.765000000000000	-103.198085924518
-0.766000000000000	-103.332985383243
-0.767000000000000	-103.467884841968
-0.768000000000000	-103.602784300692
-0.769000000000000	-103.737683759417
-0.770000000000000	-103.872583218142
-0.771000000000000	-104.007482676867
-0.772000000000000	-104.142382135592
-0.773000000000000	-104.277281594317
-0.774000000000000	-104.412181053042
-0.775000000000000	-104.547080511766
-0.776000000000000	-104.681979970491
-0.777000000000000	-104.816879429216
-0.778000000000000	-104.951778887941
-0.779000000000000	-105.086678346666
-0.780000000000000	-105.221577805391
-0.781000000000000	-105.356477264116
-0.782000000000000	-105.491376722840
-0.783000000000000	-105.626276181565
-0.784000000000000	-105.761175640290
-0.785000000000000	-105.896075099015
-0.786000000000000	-106.030974557740
-0.787000000000000	-106.165874016465
-0.788000000000000	-106.300773475190
-0.789000000000000	-106.435672933914
-0.790000000000000	-106.570572392639
-0.791000000000000	-106.705471851364
-0.792000000000000	-106.840371310089
-0.793000000000000	-106.975270768814
-0.794000000000000	-107.110170227539
-0.795000000000000	-107.245069686264
-0.796000000000000	-107.379969144989
-0.797000000000000	-107.514868603713
-0.798000000000000	-107.649768062438

==> figures/data/Psi/data1.txt <==
0	0
0.0100000000000000	0
0.0200000000000000	0
0.0300000000000000	0
0.0400000000000000	0
0.0500000000000000	0
0.0600000000000000	0
0.0700000000000000	0
0.0800000000000000	0
0.0900000000000000	0
0.100000000000000	0
0.110000000000000	0
0.120000000000000	0
0.130000000000000	0
0.140000000000000	0
0.150000000000000	0
0.160000000000000	0
0.170000000000000	0
0.180000000000000	0
0.190000000000000	0
0.200000000000000	0
0.210000000000000	0
0.220000000000000	0
0.230000000000000	0
0.240000000000000	0
0.250000000000000	0
0.260000000000000	0
0.270000000000000	0
0.280000000000000	0
0.290000000000000	0
0.300000000000000	0
0.310000000000000	0
0.320000000000000	0
0.330000000000000	0
0.340000000000000	0
0.350000000000000	0
0.360000000000000	0
0.370000000000000	0
0.380000000000000	0
0.390000000000000	0
0.400000000000000	0
0.410000000000000	0
0.420000000000000	0
0.430000000000000	0
0.440000000000000	0
0.450000000000000	0
0.460000000000000	0
0.470000000000000	0
0.480000000000000	0
0.490000000000000	0
0.500000000000000	0
0.510000000000000	0
0.520000000000000	0
0.530000000000000	0
0.540000000000000	0
0.550000000000000	0
0.560000000000000	0
0.570000000000000	0
0.580000000000000	0
0.590000000000000	0
0.600000000000000	0
0.610000000000000	0
0.620000000000000	0
0.630000000000000	0
0.640000000000000	0
0.650000000000000	0
0.660000000000000	0
0.670000000000000	0
0.680000000000000	0
0.690000000000000	0
0.700000000000000	0
0.710000000000000	0
0.720000000000000	0
0.730000000000000	0
0.740000000000000	0
0.750000000000000	0
0.760000000000000	0
0.770000000000000	0
0.780000000000000	0
0.790000000000000	0
0.800000000000000	0
0.810000000000000	0
0.820000000000000	0
0.830000000000000	0
0.840000000000000	0
0.850000000000000	0
0.860000000000000	0
0.870000000000000	0
0.880000000000000	0
0.890000000000000	0
0.900000000000000	0
0.910000000000000	0
0.920000000000000	0
0.930000000000000	0
0.940000000000000	0
0.950000000000000	0
0.960000000000000	0
0.970000000000000	0
0.980000000000000	0
0.990000000000000	0
1	932.482048822670
1.01000000000000	932.303197569956
1.02000000000000	932.118431397101
1.03000000000000	931.927764963517
1.04000000000000	931.731212931723
1.05000000000000	931.528789967257
1.06000000000000	931.320510738570
1.07000000000000	931.106389916914
1.08000000000000	930.886442176232
1.09000000000000	930.660682193079
1.10000000000000	930.429124646487
1.11000000000000	930.191784217887
1.12000000000000	929.948675590977
1.13000000000000	929.699813451650
1.14000000000000	929.445212487877
1.15000000000000	929.184887389599
1.16000000000000	928.918852848627
1.17000000000000	928.647123558555
1.18000000000000	928.369714214646
1.19000000000000	928.086639513723
1.20000000000000	927.797914154096
1.21000000000000	927.503552835430
1.22000000000000	927.203570258660
1.23000000000000	926.897981125902
1.24000000000000	926.586800140336
1.25000000000000	926.270042006110
1.26000000000000	925.947721428257
1.27000000000000	925.619853112573
1.28000000000000	925.286451765540
1.29000000000000	924.947532094217
1.30000000000000	924.603108806147
1.31000000000000	924.253196609263
1.32000000000000	923.897810211781
1.33000000000000	923.536964322116
1.34000000000000	923.170673648776
1.35000000000000	922.798952900280
1.36000000000000	922.421816785052
1.37000000000000	922.039280011322
1.38000000000000	921.651357287049
1.39000000000000	921.258063319801
1.40000000000000	920.859412816701
1.41000000000000	920.455420484289
1.42000000000000	920.046101028454
1.43000000000000	919.631469154341
1.44000000000000	919.211539566255
1.45000000000000	918.786326967559
1.46000000000000	918.355846060602
1.47000000000000	917.920111546608
1.48000000000000	917.479138125604
1.49000000000000	917.032940496308
1.50000000000000	916.581533356065
1.51000000000000	916.124931400726
1.52000000000000	915.663149324580
1.53000000000000	915.196201820259
1.54000000000000	914.724103578655
1.55000000000000	914.246869288808
1.56000000000000	913.764513637852
1.57000000000000	913.277051310903
1.58000000000000	912.784496990974
1.59000000000000	912.286865358887
1.60000000000000	911.784171093201
1.61000000000000	911.276428870111
1.62000000000000	910.763653363355
1.63000000000000	910.245859244150
1.64000000000000	909.723061181077
1.65000000000000	909.195273840037
1.66000000000000	908.662511884113
1.67000000000000	908.124789973527
1.68000000000000	907.582122765539
1.69000000000000	907.034524914360
1.70000000000000	906.482011071080
1.71000000000000	905.924595883575
1.72000000000000	905.362293996420
1.73000000000000	904.795120050811
1.74000000000000	904.223088684493
1.75000000000000	903.646214531659
1.76000000000000	903.064512222875
1.77000000000000	902.477996385006
1.78000000000000	901.886681641123
1.79000000000000	901.290582610422
1.80000000000000	900.689713908158
1.81000000000000	900.084090145553
1.82000000000000	899.473725929703
1.83000000000000	898.858635863529
1.84000000000000	898.238834545677
1.85000000000000	897.614336570427
1.86000000000000	896.985156527651
1.87000000000000	896.351309002692
1.88000000000000	895.712808576316
1.89000000000000	895.069669824626
1.90000000000000	894.421907318973
1.91000000000000	893.769535625892
1.92000000000000	893.112569307023
1.93000000000000	892.451022919019
1.94000000000000	891.784911013494
1.95000000000000	891.114248136932
1.96000000000000	890.439048830597
1.97000000000000	889.759327630493
1.98000000000000	889.075099067260
1.99000000000000	888.386377666103
2	887.693177946729
2.01000000000000	886.995514423263
2.02000000000000	886.293401604168
2.03000000000000	885.586853992186
2.04000000000000	884.875886084253
2.05000000000000	884.160512371431
2.06000000000000	883.440747338834
2.07000000000000	882.716605465547
2.08000000000000	881.988101224569
2.09000000000000	881.255249082730
2.10000000000000	880.518063500616
2.11000000000000	879.776558932504
2.12000000000000	879.030749826294
2.13000000000000	878.280650623430
2.14000000000000	877.526275758832
2.15000000000000	876.767639660820
2.16000000000000	876.004756751053
2.17000000000000	875.237641444459
2.18000000000000	874.466308149156
2.19000000000000	873.690771266386
2.20000000000000	872.911045190448
2.21000000000000	872.127144308636
2.22000000000000	871.339083001155
2.23000000000000	870.546875641058
2.24000000000000	869.750536594189
2.25000000000000	868.950080219099
2.26000000000000	868.145520866991
2.27000000000000	867.336872881640
2.28000000000000	866.524150599340
2.29000000000000	865.707368348834
2.30000000000000	864.886540451230
2.31000000000000	864.061681219964
2.32000000000000	863.232804960709
2.33000000000000	862.399925971326
2.34000000000000	861.563058541790
2.35000000000000	860.722216954122
2.36000000000000	859.877415482333
2.37000000000000	859.028668392361
2.38000000000000	858.175989941981
2.39000000000000	857.319394380792
2.40000000000000	856.458895950089
2.41000000000000	855.594508882856
2.42000000000000	854.726247403665
2.43000000000000	853.854125728638
2.44000000000000	852.978158065362
2.45000000000000	852.098358612846
2.46000000000000	851.214741561451
2.47000000000000	850.327321092819
2.48000000000000	849.436111379821
2.49000000000000	848.541126586509
2.50000000000000	847.642380868018
2.51000000000000	846.739888370542
2.52000000000000	845.833663231250
2.53000000000000	844.923719578235
2.54000000000000	844.010071530459
2.55000000000000	843.092733197674
2.56000000000000	842.171718680386
2.57000000000000	841.247042069779
2.58000000000000	840.318717447659
2.59000000000000	839.386758886402
2.60000000000000	838.451180448886
2.61000000000000	837.511996188431
2.62000000000000	836.569220148760
2.63000000000000	835.622866363914
2.64000000000000	834.672948858218
2.65000000000000	833.719481646203
2.66000000000000	832.762478732566
2.67000000000000	831.801954112103
2.68000000000000	830.837921769655
2.69000000000000	829.870395680046
2.70000000000000	828.899389808042
2.71000000000000	827.924918108278
2.72000000000000	826.946994525209
2.73000000000000	825.965632993050
2.74000000000000	824.980847435738
2.75000000000000	823.992651766852
2.76000000000000	823.001059889574
2.77000000000000	822.006085696630
2.78000000000000	821.007743070231
2.79000000000000	820.006045882035
2.80000000000000	819.001007993065
2.81000000000000	817.992643253691
2.82000000000000	816.980965503538
2.83000000000000	815.965988571469
2.84000000000000	814.947726275496
2.85000000000000	813.926192422764
2.86000000000000	812.901400809477
2.87000000000000	811.873365220835
2.88000000000000	810.842099431009
2.89000000000000	809.807617203077
2.90000000000000	808.769932288969
2.91000000000000	807.729058429402
2.92000000000000	806.685009353876
2.93000000000000	805.637798780558
2.94000000000000	804.587440416294
2.95000000000000	803.533947956505
2.96000000000000	802.477335085174
2.97000000000000	801.417615474785
2.98000000000000	800.354802786260
2.99000000000000	799.288910668926
3	798.219952760457
3.01000000000000	797.147942686831
3.02000000000000	796.072894062276
3.03000000000000	794.994820489217
3.04000000000000	793.913735558237
3.05000000000000	792.829652848029
3.06000000000000	791.742585925327
3.07000000000000	790.652548344894
3.08000000000000	789.559553649438
3.09000000000000	788.463615369589
3.10000000000000	787.364747023842
3.11000000000000	786.262962118504
3.12000000000000	785.158274147670
3.13000000000000	784.050696593142
3.14000000000000	782.940242924413
3.15000000000000	781.826926598605
3.16000000000000	780.710761060425
3.17000000000000	779.591759742119
3.18000000000000	778.469936063431
3.19000000000000	777.345303431555
3.20000000000000	776.217875241090
3.21000000000000	775.087664873982
3.22000000000000	773.954685699504
3.23000000000000	772.818951074193
3.24000000000000	771.680474341815
3.25000000000000	770.539268833310
3.26000000000000	769.395347866757
3.27000000000000	768.248724747329
3.28000000000000	767.099412767243
3.29000000000000	765.947425205726
3.30000000000000	764.792775328965
3.31000000000000	763.635476390064
3.32000000000000	762.475541629006
3.33000000000000	761.312984272606
3.34000000000000	760.147817534467
3.35000000000000	758.980054614944
3.36000000000000	757.809708701093
3.37000000000000	756.636792966637
3.38000000000000	755.461320571925
3.39000000000000	754.283304663881
3.40000000000000	753.102758375966
3.41000000000000	751.919694828151
3.42000000000000	750.734127126852
3.43000000000000	749.546068364902
3.44000000000000	748.355531621520
3.45000000000000	747.162529962247
3.46000000000000	745.967076438928
3.47000000000000	744.769184089660
3.48000000000000	743.568865938751
3.49000000000000	742.366134996690
3.50000000000000	741.161004260097
3.51000000000000	739.953486711696
3.52000000000000	738.743595320255
3.53000000000000	737.531343040572
3.54000000000000	736.316742813418
3.55000000000000	735.099807565505
3.56000000000000	733.880550209452
3.57000000000000	732.658983643733
3.58000000000000	731.435120752659
3.59000000000000	730.208974406318
3.60000000000000	728.980557460553
3.61000000000000	727.749882756923
3.62000000000000	726.516963122653
3.63000000000000	725.281811370615
3.64000000000000	724.044440299275
3.65000000000000	722.804862692665
3.66000000000000	721.563091320355
3.67000000000000	720.319138937384
3.68000000000000	719.073018284261
3.69000000000000	717.824742086914
3.70000000000000	716.574323056641
3.71000000000000	715.321773890100
3.72000000000000	714.067107269248
3.73000000000000	712.810335861324
3.74000000000000	711.551472318807
3.75000000000000	710.290529279374
3.76000000000000	709.027519365882
3.77000000000000	707.762455186315
3.78000000000000	706.495349333751
3.79000000000000	705.226214386352
3.80000000000000	703.955062907294
3.81000000000000	702.681907444754
3.82000000000000	701.406760531877
3.83000000000000	700.129634686735
3.84000000000000	698.850542412289
3.85000000000000	697.569496196372
3.86000000000000	696.286508511636
3.87000000000000	695.001591815534
3.88000000000000	693.714758550277
3.89000000000000	692.426021142809
3.90000000000000	691.135392004765
3.91000000000000	689.842883532455
3.92000000000000	688.548508106803
3.93000000000000	687.252278093350
3.94000000000000	685.954205842193
3.95000000000000	684.654303687962
3.96000000000000	683.352583949798
3.97000000000000	682.049058931302
3.98000000000000	680.743740920535
3.99000000000000	679.436642189947
4	678.127774996375
4.01000000000000	676.817151580996
4.02000000000000	675.504784169308
4.03000000000000	674.190684971093
4.04000000000000	672.874866180382
4.05000000000000	671.557339975444
4.06000000000000	670.238118518715
4.07000000000000	668.917213956821
4.08000000000000	667.594638420501
4.09000000000000	666.270404024615
4.10000000000000	664.944522868079
4.11000000000000	663.617007033868
4.12000000000000	662.287868588956
4.13000000000000	660.957119584322
4.14000000000000	659.624772054878
4.15000000000000	658.290838019482
4.16000000000000	656.955329480884
4.17000000000000	655.618258425697
4.18000000000000	654.279636824384
4.19000000000000	652.939476631215
4.20000000000000	651.597789784252
4.21000000000000	650.254588205298
4.22000000000000	648.909883799899
4.23000000000000	647.563688457292
4.24000000000000	646.216014050396
4.25000000000000	644.866872435763
4.26000000000000	643.516275453571
4.27000000000000	642.164234927583
4.28000000000000	640.810762665131
4.29000000000000	639.455870457076
4.30000000000000	638.099570077791
4.31000000000000	636.741873285133
4.32000000000000	635.382791820417
4.33000000000000	634.022337408377
4.34000000000000	632.660521757161
4.35000000000000	631.297356558285
4.36000000000000	629.932853486621
4.37000000000000	628.567024200367
4.38000000000000	627.199880341011
4.39000000000000	625.831433533319
4.40000000000000	624.461695385308
4.41000000000000	623.090677488215
4.42000000000000	621.718391416472
4.43000000000000	620.344848727682
4.44000000000000	618.970060962594
4.45000000000000	617.594039645080
4.46000000000000	616.216796282111
4.47000000000000	614.838342363732
4.48000000000000	613.458689363025
4.49000000000000	612.077848736104
4.50000000000000	610.695831922078
4.51000000000000	609.312650343034
4.52000000000000	607.928315404009
4.53000000000000	606.542838492966
4.54000000000000	605.156230980768
4.55000000000000	603.768504221166
4.56000000000000	602.379669550759
4.57000000000000	600.989738288978
4.58000000000000	599.598721738068
4.59000000000000	598.206631183063
4.60000000000000	596.813477891747
4.61000000000000	595.419273114659
4.62000000000000	594.024028085045
4.63000000000000	592.627754018853
4.64000000000000	591.230462114694
4.65000000000000	589.832163553840
4.66000000000000	588.432869500182
4.67000000000000	587.032591100215
4.68000000000000	585.631339483028
4.69000000000000	584.229125760258
4.70000000000000	582.825961026095
4.71000000000000	581.421856357229
4.72000000000000	580.016822812860
4.73000000000000	578.610871434663
4.74000000000000	577.204013246755
4.75000000000000	575.796259255697
4.76000000000000	574.387620450453
4.77000000000000	572.978107802381
4.78000000000000	571.567732265203
4.79000000000000	570.156504774995
4.80000000000000	568.744436250157
4.81000000000000	567.331537591398
4.82000000000000	565.917819681709
4.83000000000000	564.503293386351
4.84000000000000	563.087969552833
4.85000000000000	561.671859010883
4.86000000000000	560.254972572438
4.87000000000000	558.837321031626
4.88000000000000	557.418915164734
4.89000000000000	555.999765730195
4.90000000000000	554.579883468570
4.91000000000000	553.159279102542
4.92000000000000	551.737963336859
4.93000000000000	550.315946858347
4.94000000000000	548.893240335888
4.95000000000000	547.469854420385
4.96000000000000	546.045799744764
4.97000000000000	544.621086923934
4.98000000000000	543.195726554783
4.99000000000000	541.769729216153
5	540.343105468829
5.01000000000000	538.915865855505
5.02000000000000	537.488020900782
5.03000000000000	536.059581111145
5.04000000000000	534.630556974939
5.05000000000000	533.200958962366
5.06000000000000	531.770797525435
5.07000000000000	530.340083097992
5.08000000000000	528.908826095659
5.09000000000000	527.477036915844
5.10000000000000	526.044725937702
5.11000000000000	524.611903522143
5.12000000000000	523.178580011788
5.13000000000000	521.744765730980
5.14000000000000	520.310470985734
5.15000000000000	518.875706063750
5.16000000000000	517.440481234385
5.17000000000000	516.004806748633
5.18000000000000	514.568692839099
5.19000000000000	513.132149720014
5.20000000000000	511.695187587187
5.21000000000000	510.257816618008
5.22000000000000	508.820046971414
5.23000000000000	507.381888787899
5.24000000000000	505.943352189466
5.25000000000000	504.504447279638
5.26000000000000	503.065184143432
5.27000000000000	501.625572847328
5.28000000000000	500.185623439295
5.29000000000000	498.745345948726
5.30000000000000	497.304750386458
5.31000000000000	495.863846744740
5.32000000000000	494.422644997216
5.33000000000000	492.981155098930
5.34000000000000	491.539386986287
5.35000000000000	490.097350577050
5.36000000000000	488.655055770321
5.37000000000000	487.212512446539
5.38000000000000	485.769730467436
5.39000000000000	484.326719676059
5.40000000000000	482.883489896730
5.41000000000000	481.440050935041
5.42000000000000	479.996412577839
5.43000000000000	478.552584593206
5.44000000000000	477.108576730454
5.45000000000000	475.664398720112
5.46000000000000	474.220060273902
5.47000000000000	472.775571084726
5.48000000000000	471.330940826672
5.49000000000000	469.886179154961
5.50000000000000	468.441295705982
5.51000000000000	466.996300097241
5.52000000000000	465.551201927367
5.53000000000000	464.106010776085
5.54000000000000	462.660736204219
5.55000000000000	461.215387753668
5.56000000000000	459.769974947386
5.57000000000000	458.324507289400
5.58000000000000	456.878994264756
5.59000000000000	455.433445339533
5.60000000000000	453.987869960828
5.61000000000000	452.542277556738
5.62000000000000	451.096677536343
5.63000000000000	449.651079289704
5.64000000000000	448.205492187846
5.65000000000000	446.759925582746
5.66000000000000	445.314388807323
5.67000000000000	443.868891175420
5.68000000000000	442.423441981803
5.69000000000000	440.978050502132
5.70000000000000	439.532725992969
5.71000000000000	438.087477691755
5.72000000000000	436.642314816805
5.73000000000000	435.197246567282
5.74000000000000	433.752282123204
5.75000000000000	432.307430645422
5.76000000000000	430.862701275613
5.77000000000000	429.418103136264
5.78000000000000	427.973645330673
5.79000000000000	426.529336942920
5.80000000000000	425.085187037869
5.81000000000000	423.641204661157
5.82000000000000	422.197398839183
5.83000000000000	420.753778579084
5.84000000000000	419.310352868747
5.85000000000000	417.867130676783
5.86000000000000	416.424120952513
5.87000000000000	414.981332625980
5.88000000000000	413.538774607917
5.89000000000000	412.096455789741
5.90000000000000	410.654385043556
5.91000000000000	409.212571222122
5.92000000000000	407.771023158866
5.93000000000000	406.329749667860
5.94000000000000	404.888759543815
5.95000000000000	403.448061562070
5.96000000000000	402.007664478582
5.97000000000000	400.567577029931
5.98000000000000	399.127807933277
5.99000000000000	397.688365886385
6	396.249259567602
6.01000000000000	394.810497635848
6.02000000000000	393.372088730603
6.03000000000000	391.934041471910
6.04000000000000	390.496364460351
6.05000000000000	389.059066277057
6.06000000000000	387.622155483683
6.07000000000000	386.185640622398
6.08000000000000	384.749530215896
6.09000000000000	383.313832767369
6.10000000000000	381.878556760511
6.11000000000000	380.443710659495
6.12000000000000	379.009302908978
6.13000000000000	377.575341934092
6.14000000000000	376.141836140438
6.15000000000000	374.708793914052
6.16000000000000	373.276223621444
6.17000000000000	371.844133609544
6.18000000000000	370.412532205724
6.19000000000000	368.981427717789
6.20000000000000	367.550828433948
6.21000000000000	366.120742622828
6.22000000000000	364.691178533457
6.23000000000000	363.262144395265
6.24000000000000	361.833648418059
6.25000000000000	360.405698792044
6.26000000000000	358.978303687784
6.27000000000000	357.551471256216
6.28000000000000	356.125209628652
6.29000000000000	354.699526916741
6.30000000000000	353.274431212484
6.31000000000000	351.849930588227
6.32000000000000	350.426033096651
6.33000000000000	349.002746770764
6.34000000000000	347.580079623891
6.35000000000000	346.158039649683
6.36000000000000	344.736634822094
6.37000000000000	343.315873095383
6.38000000000000	341.895762404110
6.39000000000000	340.476310663120
6.40000000000000	339.057525767547
6.41000000000000	337.639415592810
6.42000000000000	336.221987994593
6.43000000000000	334.805250808860
6.44000000000000	333.389211851826
6.45000000000000	331.973878919975
6.46000000000000	330.559259790036
6.47000000000000	329.145362218988
6.48000000000000	327.732193944054
6.49000000000000	326.319762682688
6.50000000000000	324.908076132582
6.51000000000000	323.497141971650
6.52000000000000	322.086967858035
6.53000000000000	320.677561430087
6.54000000000000	319.268930306375
6.55000000000000	317.861082085680
6.56000000000000	316.454024346969
6.57000000000000	315.047764649429
6.58000000000000	313.642310532433
6.59000000000000	312.237669515537
6.60000000000000	310.833849098484
6.61000000000000	309.430856761211
6.62000000000000	308.028699963818
6.63000000000000	306.627386146588
6.64000000000000	305.226922729965
6.65000000000000	303.827317114571
6.66000000000000	302.428576681172
6.67000000000000	301.030708790707
6.68000000000000	299.633720784264
6.69000000000000	298.237619983079
6.70000000000000	296.842413688541
6.71000000000000	295.448109182174
6.72000000000000	294.054713725653
6.73000000000000	292.662234560785
6.74000000000000	291.270678909518
6.75000000000000	289.880053973913
6.76000000000000	288.490366936177
6.77000000000000	287.101624958638
6.78000000000000	285.713835183742
6.79000000000000	284.327004734052
6.80000000000000	282.941140712255
6.81000000000000	281.556250201159
6.82000000000000	280.172340263662
6.83000000000000	278.789417942785
6.84000000000000	277.407490261657
6.85000000000000	276.026564223511
6.86000000000000	274.646646811672
6.87000000000000	273.267744989579
6.88000000000000	271.889865700758
6.89000000000000	270.513015868840
6.90000000000000	269.137202397539
6.91000000000000	267.762432170671
6.92000000000000	266.388712052142
6.93000000000000	265.016048885934
6.94000000000000	263.644449496136
6.95000000000000	262.273920686906
6.96000000000000	260.904469242493
6.97000000000000	259.536101927226
6.98000000000000	258.168825485519
6.99000000000000	256.802646641865
7	255.437572100835
7.01000000000000	254.073608547078
7.02000000000000	252.710762645315
7.03000000000000	251.349041040356
7.04000000000000	249.988450357073
7.05000000000000	248.628997200413
7.06000000000000	247.270688155408
7.07000000000000	245.913529787155
7.08000000000000	244.557528640825
7.09000000000000	243.202691241656
7.10000000000000	241.849024094967
7.11000000000000	240.496533686144
7.12000000000000	239.145226480636
7.13000000000000	237.795108923981
7.14000000000000	236.446187441774
7.15000000000000	235.098468439683
7.16000000000000	233.751958303448
7.17000000000000	232.406663398884
7.18000000000000	231.062590071873
7.19000000000000	229.719744648373
7.20000000000000	228.378133434407
7.21000000000000	227.037762716078
7.22000000000000	225.698638759557
7.23000000000000	224.360767811091
7.24000000000000	223.024156097000
7.25000000000000	221.688809823686
7.26000000000000	220.354735177611
7.27000000000000	219.021938325337
7.28000000000000	217.690425413484
7.29000000000000	216.360202568758
7.30000000000000	215.031275897954
7.31000000000000	213.703651487933
7.32000000000000	212.377335405650
7.33000000000000	211.052333698141
7.34000000000000	209.728652392528
7.35000000000000	208.406297496019
7.36000000000000	207.085274995906
7.37000000000000	205.765590859588
7.38000000000000	204.447251034541
7.39000000000000	203.130261448342
7.40000000000000	201.814628008659
7.41000000000000	200.500356603262
7.42000000000000	199.187453100027
7.43000000000000	197.875923346920
7.44000000000000	196.565773172020
7.45000000000000	195.257008383511
7.46000000000000	193.949634769692
7.47000000000000	192.643658098963
7.48000000000000	191.339084119849
7.49000000000000	190.035918560983
7.50000000000000	188.734167131124
7.51000000000000	187.433835519157
7.52000000000000	186.134929394084
7.53000000000000	184.837454405033
7.54000000000000	183.541416181281
7.55000000000000	182.246820332227
7.56000000000000	180.953672447404
7.57000000000000	179.661978096491
7.58000000000000	178.371742829316
7.59000000000000	177.082972175848
7.60000000000000	175.795671646217
7.61000000000000	174.509846730690
7.62000000000000	173.225502899713
7.63000000000000	171.942645603879
7.64000000000000	170.661280273952
7.65000000000000	169.381412320877
7.66000000000000	168.103047135748
7.67000000000000	166.826190089863
7.68000000000000	165.550846534686
7.69000000000000	164.277021801873
7.70000000000000	163.004721203271
7.71000000000000	161.733950030919
7.72000000000000	160.464713557060
7.73000000000000	159.197017034132
7.74000000000000	157.930865694788
7.75000000000000	156.666264751899
7.76000000000000	155.403219398541
7.77000000000000	154.141734808028
7.78000000000000	152.881816133886
7.79000000000000	151.623468509886
7.80000000000000	150.366697050023
7.81000000000000	149.111506848551
7.82000000000000	147.857902979963
7.83000000000000	146.605890499006
7.84000000000000	145.355474440679
7.85000000000000	144.106659820261
7.86000000000000	142.859451633285
7.87000000000000	141.613854855563
7.88000000000000	140.369874443197
7.89000000000000	139.127515332569
7.90000000000000	137.886782440350
7.91000000000000	136.647680663509
7.92000000000000	135.410214879329
7.93000000000000	134.174389945394
7.94000000000000	132.940210699608
7.95000000000000	131.707681960196
7.96000000000000	130.476808525716
7.97000000000000	129.247595175060
7.98000000000000	128.020046667453
7.99000000000000	126.794167742485
8	125.569963120087
8.01000000000000	124.347437500563
8.02000000000000	123.126595564574
8.03000000000000	121.907441973161
8.04000000000000	120.689981367755
8.05000000000000	119.474218370166
8.06000000000000	118.260157582605
8.07000000000000	117.047803587686
8.08000000000000	115.837160948430
8.09000000000000	114.628234208287
8.10000000000000	113.421027891120
8.11000000000000	112.215546501233
8.12000000000000	111.011794523368
8.13000000000000	109.809776422714
8.14000000000000	108.609496644926
8.15000000000000	107.410959616104
8.16000000000000	106.214169742832
8.17000000000000	105.019131412178
8.18000000000000	103.825848991686
8.19000000000000	102.634326829402
8.20000000000000	101.444569253883
8.21000000000000	100.256580574179
8.22000000000000	99.0703650798834
8.23000000000000	97.8859270411016
8.24000000000000	96.7032707084860
8.25000000000000	95.5224003132295
8.26000000000000	94.3433200670819
8.27000000000000	93.1660341623634
8.28000000000000	91.9905467719532
8.29000000000000	90.8168620493204
8.30000000000000	89.6449841285229
8.31000000000000	88.4749171242226
8.32000000000000	87.3066651316778
8.33000000000000	86.1402322267823
8.34000000000000	84.9756224660385
8.35000000000000	83.8128398866018
8.36000000000000	82.6518885062564
8.37000000000000	81.4927723234551
8.38000000000000	80.3354953173139
8.39000000000000	79.1800614476209
8.40000000000000	78.0264746548487
8.41000000000000	76.8747388601632
8.42000000000000	75.7248579654341
8.43000000000000	74.5768358532566
8.44000000000000	73.4306763869299
8.45000000000000	72.2863834105086
8.46000000000000	71.1439607487803
8.47000000000000	70.0034122072866
8.48000000000000	68.8647415723468
8.49000000000000	67.7279526110390
8.50000000000000	66.5930490712447
8.51000000000000	65.4600346816303
8.52000000000000	64.3289131516757
8.53000000000000	63.1996881716760
8.54000000000000	62.0723634127670
8.55000000000000	60.9469425269080
8.56000000000000	59.8234291469272
8.57000000000000	58.7018268865084
8.58000000000000	57.5821393401998
8.59000000000000	56.4643700834505
8.60000000000000	55.3485226726025
8.61000000000000	54.2346006448938
8.62000000000000	53.1226075184981
8.63000000000000	52.0125467925125
8.64000000000000	50.9044219469821
8.65000000000000	49.7982364428951
8.66000000000000	48.6939937222211
8.67000000000000	47.5916972078976
8.68000000000000	46.4913503038522
8.69000000000000	45.3929563950262
8.70000000000000	44.2965188473689
8.71000000000000	43.2020410078474
8.72000000000000	42.1095262044868
8.73000000000000	41.0189777463362
8.74000000000000	39.9303989235458
8.75000000000000	38.8437930073112
8.76000000000000	37.7591632499330
8.77000000000000	36.6765128848039
8.78000000000000	35.5958451264428
8.79000000000000	34.5171631704874
8.80000000000000	33.4404701937193
8.81000000000000	32.3657693540699
8.82000000000000	31.2930637906412
8.83000000000000	30.2223566237180
8.84000000000000	29.1536509547703
8.85000000000000	28.0869498664796
8.86000000000000	27.0222564227446
8.87000000000000	25.9595736686979
8.88000000000000	24.8989046307203
8.89000000000000	23.8402523164581
8.90000000000000	22.7836197148143
8.91000000000000	21.7290097960002
8.92000000000000	20.6764255115185
8.93000000000000	19.6258697941925
8.94000000000000	18.5773455581679
8.95000000000000	17.5308556989431
8.96000000000000	16.4864030933721
8.97000000000000	15.4439905996764
8.98000000000000	14.4036210574686
8.99000000000000	13.3652972877649
9	12.3290220929936
9.01000000000000	11.2947982570123
9.02000000000000	10.2626285451281
9.03000000000000	9.23251570410933
9.04000000000000	8.20446246218781
9.05000000000000	7.17847152909651
9.06000000000000	6.15454559607404
9.07000000000000	5.13268733586634
9.08000000000000	4.11289940275942
9.09000000000000	3.09518443260023
9.10000000000000	2.07954504278544
9.11000000000000	1.06598383230107
9.12000000000000	0.0545033817244318
9.13000000000000	0
9.14000000000000	0
9.15000000000000	0
9.16000000000000	0
9.17000000000000	0
9.18000000000000	0
9.19000000000000	0
9.20000000000000	0
9.21000000000000	0
9.22000000000000	0
9.23000000000000	0
9.24000000000000	0
9.25000000000000	0
9.26000000000000	0
9.27000000000000	0
9.28000000000000	0
9.29000000000000	0
9.30000000000000	0
9.31000000000000	0
9.32000000000000	0
9.33000000000000	0
9.34000000000000	0
9.35000000000000	0
9.36000000000000	0
9.37000000000000	0
9.38000000000000	0
9.39000000000000	0
9.40000000000000	0
9.41000000000000	0
9.42000000000000	0
9.43000000000000	0
9.44000000000000	0
9.45000000000000	0
9.46000000000000	0
9.47000000000000	0
9.48000000000000	0
9.49000000000000	0
9.50000000000000	0
9.51000000000000	0
9.52000000000000	0
9.53000000000000	0
9.54000000000000	0
9.55000000000000	0
9.56000000000000	0
9.57000000000000	0
9.58000000000000	0
9.59000000000000	0
9.60000000000000	0
9.61000000000000	0
9.62000000000000	0
9.63000000000000	0
9.64000000000000	0
9.65000000000000	0
9.66000000000000	0
9.67000000000000	0
9.68000000000000	0
9.69000000000000	0
9.70000000000000	0
9.71000000000000	0
9.72000000000000	0
9.73000000000000	0
9.74000000000000	0
9.75000000000000	0
9.76000000000000	0
9.77000000000000	0
9.78000000000000	0
9.79000000000000	0
9.80000000000000	0
9.81000000000000	0
9.82000000000000	0
9.83000000000000	0
9.84000000000000	0
9.85000000000000	0
9.86000000000000	0
9.87000000000000	0
9.88000000000000	0
9.89000000000000	0
9.90000000000000	0
9.91000000000000	0
9.92000000000000	0
9.93000000000000	0
9.94000000000000	0
9.95000000000000	0
9.96000000000000	0
9.97000000000000	0
9.98000000000000	0
9.99000000000000	0
10	0
10.0100000000000	0
10.0200000000000	0
10.0300000000000	0
10.0400000000000	0
10.0500000000000	0
10.0600000000000	0
10.0700000000000	0
10.0800000000000	0
10.0900000000000	0
10.1000000000000	0
10.1100000000000	0
10.1200000000000	0
10.1300000000000	0
10.1400000000000	0
10.1500000000000	0
10.1600000000000	0
10.1700000000000	0
10.1800000000000	0
10.1900000000000	0
10.2000000000000	0
10.2100000000000	0
10.2200000000000	0
10.2300000000000	0
10.2400000000000	0
10.2500000000000	0
10.2600000000000	0
10.2700000000000	0
10.2800000000000	0
10.2900000000000	0
10.3000000000000	0
10.3100000000000	0
10.3200000000000	0
10.3300000000000	0
10.3400000000000	0
10.3500000000000	0
10.3600000000000	0
10.3700000000000	0
10.3800000000000	0
10.3900000000000	0
10.4000000000000	0
10.4100000000000	0
10.4200000000000	0
10.4300000000000	0
10.4400000000000	0
10.4500000000000	0
10.4600000000000	0
10.4700000000000	0
10.4800000000000	0
10.4900000000000	0
10.5000000000000	0
10.5100000000000	0
10.5200000000000	0
10.5300000000000	0
10.5400000000000	0
10.5500000000000	0
10.5600000000000	0
10.5700000000000	0
10.5800000000000	0
10.5900000000000	0
10.6000000000000	0
10.6100000000000	0
10.6200000000000	0
10.6300000000000	0
10.6400000000000	0
10.6500000000000	0
10.6600000000000	0
10.6700000000000	0
10.6800000000000	0
10.6900000000000	0
10.7000000000000	0
10.7100000000000	0
10.7200000000000	0
10.7300000000000	0
10.7400000000000	0
10.7500000000000	0
10.7600000000000	0
10.7700000000000	0
10.7800000000000	0
10.7900000000000	0
10.8000000000000	0
10.8100000000000	0
10.8200000000000	0
10.8300000000000	0
10.8400000000000	0
10.8500000000000	0
10.8600000000000	0
10.8700000000000	0
10.8800000000000	0
10.8900000000000	0
10.9000000000000	0
10.9100000000000	0
10.9200000000000	0
10.9300000000000	0
10.9400000000000	0
10.9500000000000	0
10.9600000000000	0
10.9700000000000	0
10.9800000000000	0
10.9900000000000	0
11	0
11.0100000000000	0
11.0200000000000	0
11.0300000000000	0
11.0400000000000	0
11.0500000000000	0
11.0600000000000	0
11.0700000000000	0
11.0800000000000	0
11.0900000000000	0
11.1000000000000	0
11.1100000000000	0
11.1200000000000	0
11.1300000000000	0
11.1400000000000	0
11.1500000000000	0
11.1600000000000	0
11.1700000000000	0
11.1800000000000	0
11.1900000000000	0
11.2000000000000	0
11.2100000000000	0
11.2200000000000	0
11.2300000000000	0
11.2400000000000	0
11.2500000000000	0
11.2600000000000	0
11.2700000000000	0
11.2800000000000	0
11.2900000000000	0
11.3000000000000	0
11.3100000000000	0
11.3200000000000	0
11.3300000000000	0
11.3400000000000	0
11.3500000000000	0
11.3600000000000	0
11.3700000000000	0
11.3800000000000	0
11.3900000000000	0
11.4000000000000	0
11.4100000000000	0
11.4200000000000	0
11.4300000000000	0
11.4400000000000	0
11.4500000000000	0
11.4600000000000	0
11.4700000000000	0
11.4800000000000	0
11.4900000000000	0
11.5000000000000	0
11.5100000000000	0
11.5200000000000	0
11.5300000000000	0
11.5400000000000	0
11.5500000000000	0
11.5600000000000	0
11.5700000000000	0
11.5800000000000	0
11.5900000000000	0
11.6000000000000	0
11.6100000000000	0
11.6200000000000	0
11.6300000000000	0
11.6400000000000	0
11.6500000000000	0
11.6600000000000	0
11.6700000000000	0
11.6800000000000	0
11.6900000000000	0
11.7000000000000	0
11.7100000000000	0
11.7200000000000	0
11.7300000000000	0
11.7400000000000	0
11.7500000000000	0
11.7600000000000	0
11.7700000000000	0
11.7800000000000	0
11.7900000000000	0
11.8000000000000	0
11.8100000000000	0
11.8200000000000	0
11.8300000000000	0
11.8400000000000	0
11.8500000000000	0
11.8600000000000	0
11.8700000000000	0
11.8800000000000	0
11.8900000000000	0
11.9000000000000	0
11.9100000000000	0
11.9200000000000	0
11.9300000000000	0
11.9400000000000	0
11.9500000000000	0
11.9600000000000	0
11.9700000000000	0
11.9800000000000	0
11.9900000000000	0
12	0
12.0100000000000	0
12.0200000000000	0
12.0300000000000	0
12.0400000000000	0
12.0500000000000	0
12.0600000000000	0
12.0700000000000	0
12.0800000000000	0
12.0900000000000	0
12.1000000000000	0
12.1100000000000	0
12.1200000000000	0
12.1300000000000	0
12.1400000000000	0
12.1500000000000	0
12.1600000000000	0
12.1700000000000	0
12.1800000000000	0
12.1900000000000	0
12.2000000000000	0
12.2100000000000	0
12.2200000000000	0
12.2300000000000	0
12.2400000000000	0
12.2500000000000	0
12.2600000000000	0
12.2700000000000	0
12.2800000000000	0
12.2900000000000	0
12.3000000000000	0
12.3100000000000	0
12.3200000000000	0
12.3300000000000	0
12.3400000000000	0
12.3500000000000	0
12.3600000000000	0
12.3700000000000	0
12.3800000000000	0
12.3900000000000	0
12.4000000000000	0
12.4100000000000	0
12.4200000000000	0
12.4300000000000	0
12.4400000000000	0
12.4500000000000	0
12.4600000000000	0
12.4700000000000	0
12.4800000000000	0
12.4900000000000	0
12.5000000000000	0
12.5100000000000	0
12.5200000000000	0
12.5300000000000	0
12.5400000000000	0
12.5500000000000	0
12.5600000000000	0
12.5700000000000	0
12.5800000000000	0
12.5900000000000	0
12.6000000000000	0
12.6100000000000	0
12.6200000000000	0
12.6300000000000	0
12.6400000000000	0
12.6500000000000	0
12.6600000000000	0
12.6700000000000	0
12.6800000000000	0
12.6900000000000	0
12.7000000000000	0
12.7100000000000	0
12.7200000000000	0
12.7300000000000	0
12.7400000000000	0
12.7500000000000	0
12.7600000000000	0
12.7700000000000	0
12.7800000000000	0
12.7900000000000	0
12.8000000000000	0
12.8100000000000	0
12.8200000000000	0
12.8300000000000	0
12.8400000000000	0
12.8500000000000	0
12.8600000000000	0
12.8700000000000	0
12.8800000000000	0
12.8900000000000	0
12.9000000000000	0
12.9100000000000	0
12.9200000000000	0
12.9300000000000	0
12.9400000000000	0
12.9500000000000	0
12.9600000000000	0
12.9700000000000	0
12.9800000000000	0
12.9900000000000	0
13	0
13.0100000000000	0
13.0200000000000	0
13.0300000000000	0
13.0400000000000	0
13.0500000000000	0
13.0600000000000	0
13.0700000000000	0
13.0800000000000	0
13.0900000000000	0
13.1000000000000	0
13.1100000000000	0
13.1200000000000	0
13.1300000000000	0
13.1400000000000	0
13.1500000000000	0
13.1600000000000	0
13.1700000000000	0
13.1800000000000	0
13.1900000000000	0
13.2000000000000	0
13.2100000000000	0
13.2200000000000	0
13.2300000000000	0
13.2400000000000	0
13.2500000000000	0
13.2600000000000	0
13.2700000000000	0
13.2800000000000	0
13.2900000000000	0
13.3000000000000	0
13.3100000000000	0
13.3200000000000	0
13.3300000000000	0
13.3400000000000	0
13.3500000000000	0
13.3600000000000	0
13.3700000000000	0
13.3800000000000	0
13.3900000000000	0
13.4000000000000	0
13.4100000000000	0
13.4200000000000	0
13.4300000000000	0
13.4400000000000	0
13.4500000000000	0
13.4600000000000	0
13.4700000000000	0
13.4800000000000	0
13.4900000000000	0
13.5000000000000	0
13.5100000000000	0
13.5200000000000	0
13.5300000000000	0
13.5400000000000	0
13.5500000000000	0
13.5600000000000	0
13.5700000000000	0
13.5800000000000	0
13.5900000000000	0
13.6000000000000	0
13.6100000000000	0
13.6200000000000	0
13.6300000000000	0
13.6400000000000	0
13.6500000000000	0
13.6600000000000	0
13.6700000000000	0
13.6800000000000	0
13.6900000000000	0
13.7000000000000	0
13.7100000000000	0
13.7200000000000	0
13.7300000000000	0
13.7400000000000	0
13.7500000000000	0
13.7600000000000	0
13.7700000000000	0
13.7800000000000	0
13.7900000000000	0
13.8000000000000	0
13.8100000000000	0
13.8200000000000	0
13.8300000000000	0
13.8400000000000	0
13.8500000000000	0
13.8600000000000	0
13.8700000000000	0
13.8800000000000	0
13.8900000000000	0
13.9000000000000	0
13.9100000000000	0
13.9200000000000	0
13.9300000000000	0
13.9400000000000	0
13.9500000000000	0
13.9600000000000	0
13.9700000000000	0
13.9800000000000	0
13.9900000000000	0
14	0
14.0100000000000	0
14.0200000000000	0
14.0300000000000	0
14.0400000000000	0
14.0500000000000	0
14.0600000000000	0
14.0700000000000	0
14.0800000000000	0
14.0900000000000	0
14.1000000000000	0
14.1100000000000	0
14.1200000000000	0
14.1300000000000	0
14.1400000000000	0
14.1500000000000	0
14.1600000000000	0
14.1700000000000	0
14.1800000000000	0
14.1900000000000	0
14.2000000000000	0
14.2100000000000	0
14.2200000000000	0
14.2300000000000	0
14.2400000000000	0
14.2500000000000	0
14.2600000000000	0
14.2700000000000	0
14.2800000000000	0
14.2900000000000	0
14.3000000000000	0
14.3100000000000	0
14.3200000000000	0
14.3300000000000	0
14.3400000000000	0
14.3500000000000	0
14.3600000000000	0
14.3700000000000	0
14.3800000000000	0
14.3900000000000	0
14.4000000000000	0
14.4100000000000	0
14.4200000000000	0
14.4300000000000	0
14.4400000000000	0
14.4500000000000	0
14.4600000000000	0
14.4700000000000	0
14.4800000000000	0
14.4900000000000	0
14.5000000000000	0
14.5100000000000	0
14.5200000000000	0
14.5300000000000	0
14.5400000000000	0
14.5500000000000	0
14.5600000000000	0
14.5700000000000	0
14.5800000000000	0
14.5900000000000	0
14.6000000000000	0
14.6100000000000	0
14.6200000000000	0
14.6300000000000	0
14.6400000000000	0
14.6500000000000	0
14.6600000000000	0
14.6700000000000	0
14.6800000000000	0
14.6900000000000	0
14.7000000000000	0
14.7100000000000	0
14.7200000000000	0
14.7300000000000	0
14.7400000000000	0
14.7500000000000	0
14.7600000000000	0
14.7700000000000	0
14.7800000000000	0
14.7900000000000	0
14.8000000000000	0
14.8100000000000	0
14.8200000000000	0
14.8300000000000	0
14.8400000000000	0
14.8500000000000	0
14.8600000000000	0
14.8700000000000	0
14.8800000000000	0
14.8900000000000	0
14.9000000000000	0
14.9100000000000	0
14.9200000000000	0
14.9300000000000	0
14.9400000000000	0
14.9500000000000	0
14.9600000000000	0
14.9700000000000	0
14.9800000000000	0
14.9900000000000	0
15	0
15.0100000000000	0
15.0200000000000	0
15.0300000000000	0
15.0400000000000	0
15.0500000000000	0
15.0600000000000	0
15.0700000000000	0
15.0800000000000	0
15.0900000000000	0
15.1000000000000	0
15.1100000000000	0
15.1200000000000	0
15.1300000000000	0
15.1400000000000	0
15.1500000000000	0
15.1600000000000	0
15.1700000000000	0
15.1800000000000	0
15.1900000000000	0
15.2000000000000	0
15.2100000000000	0
15.2200000000000	0
15.2300000000000	0
15.2400000000000	0
15.2500000000000	0
15.2600000000000	0
15.2700000000000	0
15.2800000000000	0
15.2900000000000	0
15.3000000000000	0
15.3100000000000	0
15.3200000000000	0
15.3300000000000	0
15.3400000000000	0
15.3500000000000	0
15.3600000000000	0
15.3700000000000	0
15.3800000000000	0
15.3900000000000	0
15.4000000000000	0
15.4100000000000	0
15.4200000000000	0
15.4300000000000	0
15.4400000000000	0
15.4500000000000	0
15.4600000000000	0
15.4700000000000	0
15.4800000000000	0
15.4900000000000	0
15.5000000000000	0
15.5100000000000	0
15.5200000000000	0
15.5300000000000	0
15.5400000000000	0
15.5500000000000	0
15.5600000000000	0
15.5700000000000	0
15.5800000000000	0
15.5900000000000	0
15.6000000000000	0
15.6100000000000	0
15.6200000000000	0
15.6300000000000	0
15.6400000000000	0
15.6500000000000	0
15.6600000000000	0
15.6700000000000	0
15.6800000000000	0
15.6900000000000	0
15.7000000000000	0
15.7100000000000	0
15.7200000000000	0
15.7300000000000	0
15.7400000000000	0
15.7500000000000	0
15.7600000000000	0
15.7700000000000	0
15.7800000000000	0
15.7900000000000	0
15.8000000000000	0
15.8100000000000	0
15.8200000000000	0
15.8300000000000	0
15.8400000000000	0
15.8500000000000	0
15.8600000000000	0
15.8700000000000	0
15.8800000000000	0
15.8900000000000	0
15.9000000000000	0
15.9100000000000	0
15.9200000000000	0
15.9300000000000	0
15.9400000000000	0
15.9500000000000	0
15.9600000000000	0
15.9700000000000	0
15.9800000000000	0
15.9900000000000	0
16	0
16.0100000000000	0
16.0200000000000	0
16.0300000000000	0
16.0400000000000	0
16.0500000000000	0
16.0600000000000	0
16.0700000000000	0
16.0800000000000	0
16.0900000000000	0
16.1000000000000	0
16.1100000000000	0
16.1200000000000	0
16.1300000000000	0
16.1400000000000	0
16.1500000000000	0
16.1600000000000	0
16.1700000000000	0
16.1800000000000	0
16.1900000000000	0
16.2000000000000	0
16.2100000000000	0
16.2200000000000	0
16.2300000000000	0
16.2400000000000	0
16.2500000000000	0
16.2600000000000	0
16.2700000000000	0
16.2800000000000	0
16.2900000000000	0
16.3000000000000	0
16.3100000000000	0
16.3200000000000	0
16.3300000000000	0
16.3400000000000	0
16.3500000000000	0
16.3600000000000	0
16.3700000000000	0
16.3800000000000	0
16.3900000000000	0
16.4000000000000	0
16.4100000000000	0
16.4200000000000	0
16.4300000000000	0
16.4400000000000	0
16.4500000000000	0
16.4600000000000	0
16.4700000000000	0
16.4800000000000	0
16.4900000000000	0
16.5000000000000	0
16.5100000000000	0
16.5200000000000	0
16.5300000000000	0
16.5400000000000	0
16.5500000000000	0
16.5600000000000	0
16.5700000000000	0
16.5800000000000	0
16.5900000000000	0
16.6000000000000	0
16.6100000000000	0
16.6200000000000	0
16.6300000000000	0
16.6400000000000	0
16.6500000000000	0
16.6600000000000	0
16.6700000000000	0
16.6800000000000	0
16.6900000000000	0
16.7000000000000	0
16.7100000000000	0
16.7200000000000	0
16.7300000000000	0
16.7400000000000	0
16.7500000000000	0
16.7600000000000	0
16.7700000000000	0
16.7800000000000	0
16.7900000000000	0
16.8000000000000	0
16.8100000000000	0
16.8200000000000	0
16.8300000000000	0
16.8400000000000	0
16.8500000000000	0
16.8600000000000	0
16.8700000000000	0
16.8800000000000	0
16.8900000000000	0
16.9000000000000	0
16.9100000000000	0
16.9200000000000	0
16.9300000000000	0
16.9400000000000	0
16.9500000000000	0
16.9600000000000	0
16.9700000000000	0
16.9800000000000	0
16.9900000000000	0
17	0
17.0100000000000	0
17.0200000000000	0
17.0300000000000	0
17.0400000000000	0
17.0500000000000	0
17.0600000000000	0
17.0700000000000	0
17.0800000000000	0
17.0900000000000	0
17.1000000000000	0
17.1100000000000	0
17.1200000000000	0
17.1300000000000	0
17.1400000000000	0
17.1500000000000	0
17.1600000000000	0
17.1700000000000	0
17.1800000000000	0
17.1900000000000	0
17.2000000000000	0
17.2100000000000	0
17.2200000000000	0
17.2300000000000	0
17.2400000000000	0
17.2500000000000	0
17.2600000000000	0
17.2700000000000	0
17.2800000000000	0
17.2900000000000	0
17.3000000000000	0
17.3100000000000	0
17.3200000000000	0
17.3300000000000	0
17.3400000000000	0
17.3500000000000	0
17.3600000000000	0
17.3700000000000	0
17.3800000000000	0
17.3900000000000	0
17.4000000000000	0
17.4100000000000	0
17.4200000000000	0
17.4300000000000	0
17.4400000000000	0
17.4500000000000	0
17.4600000000000	0
17.4700000000000	0
17.4800000000000	0
17.4900000000000	0
17.5000000000000	0
17.5100000000000	0
17.5200000000000	0
17.5300000000000	0
17.5400000000000	0
17.5500000000000	0
17.5600000000000	0
17.5700000000000	0
17.5800000000000	0
17.5900000000000	0
17.6000000000000	0
17.6100000000000	0
17.6200000000000	0
17.6300000000000	0
17.6400000000000	0
17.6500000000000	0
17.6600000000000	0
17.6700000000000	0
17.6800000000000	0
17.6900000000000	0
17.7000000000000	0
17.7100000000000	0
17.7200000000000	0
17.7300000000000	0
17.7400000000000	0
17.7500000000000	0
17.7600000000000	0
17.7700000000000	0
17.7800000000000	0
17.7900000000000	0
17.8000000000000	0
17.8100000000000	0
17.8200000000000	0
17.8300000000000	0
17.8400000000000	0
17.8500000000000	0
17.8600000000000	0
17.8700000000000	0
17.8800000000000	0
17.8900000000000	0
17.9000000000000	0
17.9100000000000	0
17.9200000000000	0
17.9300000000000	0
17.9400000000000	0
17.9500000000000	0
17.9600000000000	0
17.9700000000000	0
17.9800000000000	0
17.9900000000000	0
18	0
18.0100000000000	0
18.0200000000000	0
18.0300000000000	0
18.0400000000000	0
18.0500000000000	0
18.0600000000000	0
18.0700000000000	0
18.0800000000000	0
18.0900000000000	0
18.1000000000000	0
18.1100000000000	0
18.1200000000000	0
18.1300000000000	0
18.1400000000000	0
18.1500000000000	0
18.1600000000000	0
18.1700000000000	0
18.1800000000000	0
18.1900000000000	0
18.2000000000000	0
18.2100000000000	0
18.2200000000000	0
18.2300000000000	0
18.2400000000000	0
18.2500000000000	0
18.2600000000000	0
18.2700000000000	0
18.2800000000000	0
18.2900000000000	0
18.3000000000000	0
18.3100000000000	0
18.3200000000000	0
18.3300000000000	0
18.3400000000000	0
18.3500000000000	0
18.3600000000000	0
18.3700000000000	0
18.3800000000000	0
18.3900000000000	0
18.4000000000000	0
18.4100000000000	0
18.4200000000000	0
18.4300000000000	0
18.4400000000000	0
18.4500000000000	0
18.4600000000000	0
18.4700000000000	0
18.4800000000000	0
18.4900000000000	0
18.5000000000000	0
18.5100000000000	0
18.5200000000000	0
18.5300000000000	0
18.5400000000000	0
18.5500000000000	0
18.5600000000000	0
18.5700000000000	0
18.5800000000000	0
18.5900000000000	0
18.6000000000000	0
18.6100000000000	0
18.6200000000000	0
18.6300000000000	0
18.6400000000000	0
18.6500000000000	0
18.6600000000000	0
18.6700000000000	0
18.6800000000000	0
18.6900000000000	0
18.7000000000000	0
18.7100000000000	0
18.7200000000000	0
18.7300000000000	0
18.7400000000000	0
18.7500000000000	0
18.7600000000000	0
18.7700000000000	0
18.7800000000000	0
18.7900000000000	0
18.8000000000000	0
18.8100000000000	0
18.8200000000000	0
18.8300000000000	0
18.8400000000000	0
18.8500000000000	0
18.8600000000000	0
18.8700000000000	0
18.8800000000000	0
18.8900000000000	0
18.9000000000000	0
18.9100000000000	0
18.9200000000000	0
18.9300000000000	0
18.9400000000000	0
18.9500000000000	0
18.9600000000000	0
18.9700000000000	0
18.9800000000000	0
18.9900000000000	0
19	0
19.0100000000000	0
19.0200000000000	0
19.0300000000000	0
19.0400000000000	0
19.0500000000000	0
19.0600000000000	0
19.0700000000000	0
19.0800000000000	0
19.0900000000000	0
19.1000000000000	0
19.1100000000000	0
19.1200000000000	0
19.1300000000000	0
19.1400000000000	0
19.1500000000000	0
19.1600000000000	0
19.1700000000000	0
19.1800000000000	0
19.1900000000000	0
19.2000000000000	0
19.2100000000000	0
19.2200000000000	0
19.2300000000000	0
19.2400000000000	0
19.2500000000000	0
19.2600000000000	0
19.2700000000000	0
19.2800000000000	0
19.2900000000000	0
19.3000000000000	0
19.3100000000000	0
19.3200000000000	0
19.3300000000000	0
19.3400000000000	0
19.3500000000000	0
19.3600000000000	0
19.3700000000000	0
19.3800000000000	0
19.3900000000000	0
19.4000000000000	0
19.4100000000000	0
19.4200000000000	0
19.4300000000000	0
19.4400000000000	0
19.4500000000000	0
19.4600000000000	0
19.4700000000000	0
19.4800000000000	0
19.4900000000000	0
19.5000000000000	0
19.5100000000000	0
19.5200000000000	0
19.5300000000000	0
19.5400000000000	0
19.5500000000000	0
19.5600000000000	0
19.5700000000000	0
19.5800000000000	0
19.5900000000000	0
19.6000000000000	0
19.6100000000000	0
19.6200000000000	0
19.6300000000000	0
19.6400000000000	0
19.6500000000000	0
19.6600000000000	0
19.6700000000000	0
19.6800000000000	0
19.6900000000000	0
19.7000000000000	0
19.7100000000000	0
19.7200000000000	0
19.7300000000000	0
19.7400000000000	0
19.7500000000000	0
19.7600000000000	0
19.7700000000000	0
19.7800000000000	0
19.7900000000000	0
19.8000000000000	0
19.8100000000000	0
19.8200000000000	0
19.8300000000000	0
19.8400000000000	0
19.8500000000000	0
19.8600000000000	0
19.8700000000000	0
19.8800000000000	0
19.8900000000000	0
19.9000000000000	0
19.9100000000000	0
19.9200000000000	0
19.9300000000000	0
19.9400000000000	0
19.9500000000000	0
19.9600000000000	0
19.9700000000000	0
19.9800000000000	0
19.9900000000000	0
20	0
20.0100000000000	0
20.0200000000000	0
20.0300000000000	0
20.0400000000000	0
20.0500000000000	0
20.0600000000000	0
20.0700000000000	0
20.0800000000000	0
20.0900000000000	0
20.1000000000000	0
20.1100000000000	0
20.1200000000000	0
20.1300000000000	0
20.1400000000000	0
20.1500000000000	0
20.1600000000000	0
20.1700000000000	0
20.1800000000000	0
20.1900000000000	0
20.2000000000000	0
20.2100000000000	0
20.2200000000000	0
20.2300000000000	0
20.2400000000000	0
20.2500000000000	0
20.2600000000000	0
20.2700000000000	0
20.2800000000000	0
20.2900000000000	0
20.3000000000000	0
20.3100000000000	0
20.3200000000000	0
20.3300000000000	0
20.3400000000000	0
20.3500000000000	0
20.3600000000000	0
20.3700000000000	0
20.3800000000000	0
20.3900000000000	0
20.4000000000000	0
20.4100000000000	0
20.4200000000000	0
20.4300000000000	0
20.4400000000000	0
20.4500000000000	0
20.4600000000000	0
20.4700000000000	0
20.4800000000000	0
20.4900000000000	0
20.5000000000000	0
20.5100000000000	0
20.5200000000000	0
20.5300000000000	0
20.5400000000000	0
20.5500000000000	0
20.5600000000000	0
20.5700000000000	0
20.5800000000000	0
20.5900000000000	0
20.6000000000000	0
20.6100000000000	0
20.6200000000000	0
20.6300000000000	0
20.6400000000000	0
20.6500000000000	0
20.6600000000000	0
20.6700000000000	0
20.6800000000000	0
20.6900000000000	0
20.7000000000000	0
20.7100000000000	0
20.7200000000000	0
20.7300000000000	0
20.7400000000000	0
20.7500000000000	0
20.7600000000000	0
20.7700000000000	0
20.7800000000000	0
20.7900000000000	0
20.8000000000000	0
20.8100000000000	0
20.8200000000000	0
20.8300000000000	0
20.8400000000000	0
20.8500000000000	0
20.8600000000000	0
20.8700000000000	0
20.8800000000000	0
20.8900000000000	0
20.9000000000000	0
20.9100000000000	0
20.9200000000000	0
20.9300000000000	0
20.9400000000000	0
20.9500000000000	0
20.9600000000000	0
20.9700000000000	0
20.9800000000000	0
20.9900000000000	0
21	0
21.0100000000000	0
21.0200000000000	0
21.0300000000000	0
21.0400000000000	0
21.0500000000000	0
21.0600000000000	0
21.0700000000000	0
21.0800000000000	0
21.0900000000000	0
21.1000000000000	0
21.1100000000000	0
21.1200000000000	0
21.1300000000000	0
21.1400000000000	0
21.1500000000000	0
21.1600000000000	0
21.1700000000000	0
21.1800000000000	0
21.1900000000000	0
21.2000000000000	0
21.2100000000000	0
21.2200000000000	0
21.2300000000000	0
21.2400000000000	0
21.2500000000000	0
21.2600000000000	0
21.2700000000000	0
21.2800000000000	0
21.2900000000000	0
21.3000000000000	0
21.3100000000000	0
21.3200000000000	0
21.3300000000000	0
21.3400000000000	0
21.3500000000000	0
21.3600000000000	0
21.3700000000000	0
21.3800000000000	0
21.3900000000000	0
21.4000000000000	0
21.4100000000000	0
21.4200000000000	0
21.4300000000000	0
21.4400000000000	0
21.4500000000000	0
21.4600000000000	0
21.4700000000000	0
21.4800000000000	0
21.4900000000000	0
21.5000000000000	0
21.5100000000000	0
21.5200000000000	0
21.5300000000000	0
21.5400000000000	0
21.5500000000000	0
21.5600000000000	0
21.5700000000000	0
21.5800000000000	0
21.5900000000000	0
21.6000000000000	0
21.6100000000000	0
21.6200000000000	0
21.6300000000000	0
21.6400000000000	0
21.6500000000000	0
21.6600000000000	0
21.6700000000000	0
21.6800000000000	0
21.6900000000000	0
21.7000000000000	0
21.7100000000000	0
21.7200000000000	0
21.7300000000000	0
21.7400000000000	0
21.7500000000000	0
21.7600000000000	0
21.7700000000000	0
21.7800000000000	0
21.7900000000000	0
21.8000000000000	0
21.8100000000000	0
21.8200000000000	0
21.8300000000000	0
21.8400000000000	0
21.8500000000000	0
21.8600000000000	0
21.8700000000000	0
21.8800000000000	0
21.8900000000000	0
21.9000000000000	0
21.9100000000000	0
21.9200000000000	0
21.9300000000000	0
21.9400000000000	0
21.9500000000000	0
21.9600000000000	0
21.9700000000000	0
21.9800000000000	0
21.9900000000000	0
22	0
22.0100000000000	0
22.0200000000000	0
22.0300000000000	0
22.0400000000000	0
22.0500000000000	0
22.0600000000000	0
22.0700000000000	0
22.0800000000000	0
22.0900000000000	0
22.1000000000000	0
22.1100000000000	0
22.1200000000000	0
22.1300000000000	0
22.1400000000000	0
22.1500000000000	0
22.1600000000000	0
22.1700000000000	0
22.1800000000000	0
22.1900000000000	0
22.2000000000000	0
22.2100000000000	0
22.2200000000000	0
22.2300000000000	0
22.2400000000000	0
22.2500000000000	0
22.2600000000000	0
22.2700000000000	0
22.2800000000000	0
22.2900000000000	0
22.3000000000000	0
22.3100000000000	0
22.3200000000000	0
22.3300000000000	0
22.3400000000000	0
22.3500000000000	0
22.3600000000000	0
22.3700000000000	0
22.3800000000000	0
22.3900000000000	0
22.4000000000000	0
22.4100000000000	0
22.4200000000000	0
22.4300000000000	0
22.4400000000000	0
22.4500000000000	0
22.4600000000000	0
22.4700000000000	0
22.4800000000000	0
22.4900000000000	0
22.5000000000000	0
22.5100000000000	0
22.5200000000000	0
22.5300000000000	0
22.5400000000000	0
22.5500000000000	0
22.5600000000000	0
22.5700000000000	0
22.5800000000000	0
22.5900000000000	0
22.6000000000000	0
22.6100000000000	0
22.6200000000000	0
22.6300000000000	0
22.6400000000000	0
22.6500000000000	0
22.6600000000000	0
22.6700000000000	0
22.6800000000000	0
22.6900000000000	0
22.7000000000000	0
22.7100000000000	0
22.7200000000000	0
22.7300000000000	0
22.7400000000000	0
22.7500000000000	0
22.7600000000000	0
22.7700000000000	0
22.7800000000000	0
22.7900000000000	0
22.8000000000000	0
22.8100000000000	0
22.8200000000000	0
22.8300000000000	0
22.8400000000000	0
22.8500000000000	0
22.8600000000000	0
22.8700000000000	0
22.8800000000000	0
22.8900000000000	0
22.9000000000000	0
22.9100000000000	0
22.9200000000000	0
22.9300000000000	0
22.9400000000000	0
22.9500000000000	0
22.9600000000000	0
22.9700000000000	0
22.9800000000000	0
22.9900000000000	0
23	0
23.0100000000000	0
23.0200000000000	0
23.0300000000000	0
23.0400000000000	0
23.0500000000000	0
23.0600000000000	0
23.0700000000000	0
23.0800000000000	0
23.0900000000000	0
23.1000000000000	0
23.1100000000000	0
23.1200000000000	0
23.1300000000000	0
23.1400000000000	0
23.1500000000000	0
23.1600000000000	0
23.1700000000000	0
23.1800000000000	0
23.1900000000000	0
23.2000000000000	0
23.2100000000000	0
23.2200000000000	0
23.2300000000000	0
23.2400000000000	0
23.2500000000000	0
23.2600000000000	0
23.2700000000000	0
23.2800000000000	0
23.2900000000000	0
23.3000000000000	0
23.3100000000000	0
23.3200000000000	0
23.3300000000000	0
23.3400000000000	0
23.3500000000000	0
23.3600000000000	0
23.3700000000000	0
23.3800000000000	0
23.3900000000000	0
23.4000000000000	0
23.4100000000000	0
23.4200000000000	0
23.4300000000000	0
23.4400000000000	0
23.4500000000000	0
23.4600000000000	0
23.4700000000000	0
23.4800000000000	0
23.4900000000000	0
23.5000000000000	0
23.5100000000000	0
23.5200000000000	0
23.5300000000000	0
23.5400000000000	0
23.5500000000000	0
23.5600000000000	0
23.5700000000000	0
23.5800000000000	0
23.5900000000000	0
23.6000000000000	0
23.6100000000000	0
23.6200000000000	0
23.6300000000000	0
23.6400000000000	0
23.6500000000000	0
23.6600000000000	0
23.6700000000000	0
23.6800000000000	0
23.6900000000000	0
23.7000000000000	0
23.7100000000000	0
23.7200000000000	0
23.7300000000000	0
23.7400000000000	0
23.7500000000000	0
23.7600000000000	0
23.7700000000000	0
23.7800000000000	0
23.7900000000000	0
23.8000000000000	0
23.8100000000000	0
23.8200000000000	0
23.8300000000000	0
23.8400000000000	0
23.8500000000000	0
23.8600000000000	0
23.8700000000000	0
23.8800000000000	0
23.8900000000000	0
23.9000000000000	0
23.9100000000000	0
23.9200000000000	0
23.9300000000000	0
23.9400000000000	0
23.9500000000000	0
23.9600000000000	0
23.9700000000000	0
23.9800000000000	0
23.9900000000000	0
24	0
24.0100000000000	0
24.0200000000000	0
24.0300000000000	0
24.0400000000000	0
24.0500000000000	0
24.0600000000000	0
24.0700000000000	0
24.0800000000000	0
24.0900000000000	0
24.1000000000000	0
24.1100000000000	0
24.1200000000000	0
24.1300000000000	0
24.1400000000000	0
24.1500000000000	0
24.1600000000000	0
24.1700000000000	0
24.1800000000000	0
24.1900000000000	0
24.2000000000000	0
24.2100000000000	0
24.2200000000000	0
24.2300000000000	0
24.2400000000000	0
24.2500000000000	0
24.2600000000000	0
24.2700000000000	0
24.2800000000000	0
24.2900000000000	0
24.3000000000000	0
24.3100000000000	0
24.3200000000000	0
24.3300000000000	0
24.3400000000000	0
24.3500000000000	0
24.3600000000000	0
24.3700000000000	0
24.3800000000000	0
24.3900000000000	0
24.4000000000000	0
24.4100000000000	0
24.4200000000000	0
24.4300000000000	0
24.4400000000000	0
24.4500000000000	0
24.4600000000000	0
24.4700000000000	0
24.4800000000000	0
24.4900000000000	0
24.5000000000000	0
24.5100000000000	0
24.5200000000000	0
24.5300000000000	0
24.5400000000000	0
24.5500000000000	0
24.5600000000000	0
24.5700000000000	0
24.5800000000000	0
24.5900000000000	0
24.6000000000000	0
24.6100000000000	0
24.6200000000000	0
24.6300000000000	0
24.6400000000000	0
24.6500000000000	0
24.6600000000000	0
24.6700000000000	0
24.6800000000000	0
24.6900000000000	0
24.7000000000000	0
24.7100000000000	0
24.7200000000000	0
24.7300000000000	0
24.7400000000000	0
24.7500000000000	0
24.7600000000000	0
24.7700000000000	0
24.7800000000000	0
24.7900000000000	0
24.8000000000000	0
24.8100000000000	0
24.8200000000000	0
24.8300000000000	0
24.8400000000000	0
24.8500000000000	0
24.8600000000000	0
24.8700000000000	0
24.8800000000000	0
24.8900000000000	0
24.9000000000000	0
24.9100000000000	0
24.9200000000000	0
24.9300000000000	0
24.9400000000000	0
24.9500000000000	0
24.9600000000000	0
24.9700000000000	0
24.9800000000000	0
24.9900000000000	0
25	0

==> figures/data/Psi/data2.txt <==
0	0
0.0100000000000000	0
0.0200000000000000	0
0.0300000000000000	0
0.0400000000000000	0
0.0500000000000000	0
0.0600000000000000	0
0.0700000000000000	0
0.0800000000000000	0
0.0900000000000000	0
0.100000000000000	0
0.110000000000000	0
0.120000000000000	0
0.130000000000000	0
0.140000000000000	0
0.150000000000000	0
0.160000000000000	0
0.170000000000000	0
0.180000000000000	0
0.190000000000000	0
0.200000000000000	0
0.210000000000000	0
0.220000000000000	0
0.230000000000000	0
0.240000000000000	0
0.250000000000000	0
0.260000000000000	0
0.270000000000000	0
0.280000000000000	0
0.290000000000000	0
0.300000000000000	0
0.310000000000000	0
0.320000000000000	0
0.330000000000000	0
0.340000000000000	0
0.350000000000000	0
0.360000000000000	0
0.370000000000000	0
0.380000000000000	0
0.390000000000000	0
0.400000000000000	0
0.410000000000000	0
0.420000000000000	0
0.430000000000000	0
0.440000000000000	0
0.450000000000000	0
0.460000000000000	0
0.470000000000000	0
0.480000000000000	0
0.490000000000000	0
0.500000000000000	0
0.510000000000000	0
0.520000000000000	0
0.530000000000000	0
0.540000000000000	0
0.550000000000000	0
0.560000000000000	0
0.570000000000000	0
0.580000000000000	0
0.590000000000000	0
0.600000000000000	0
0.610000000000000	0
0.620000000000000	0
0.630000000000000	0
0.640000000000000	0
0.650000000000000	0
0.660000000000000	0
0.670000000000000	0
0.680000000000000	0
0.690000000000000	0
0.700000000000000	0
0.710000000000000	0
0.720000000000000	0
0.730000000000000	0
0.740000000000000	0
0.750000000000000	0
0.760000000000000	0
0.770000000000000	0
0.780000000000000	0
0.790000000000000	0
0.800000000000000	0
0.810000000000000	0
0.820000000000000	0
0.830000000000000	0
0.840000000000000	0
0.850000000000000	0
0.860000000000000	0
0.870000000000000	0
0.880000000000000	0
0.890000000000000	0
0.900000000000000	0
0.910000000000000	0
0.920000000000000	0
0.930000000000000	0
0.940000000000000	0
0.950000000000000	0
0.960000000000000	0
0.970000000000000	0
0.980000000000000	0
0.990000000000000	0
1	2.32830643653870e-12
1.01000000000000	-0.0419279297860339
1.02000000000000	-0.0843149612937123
1.03000000000000	-0.127160727500450
1.04000000000000	-0.170464850119315
1.05000000000000	-0.214226939647924
1.06000000000000	-0.258446595412679
1.07000000000000	-0.303123405578081
1.08000000000000	-0.348256947174668
1.09000000000000	-0.393846786180511
1.10000000000000	-0.439892477488611
1.11000000000000	-0.486393564995378
1.12000000000000	-0.533349581577350
1.13000000000000	-0.580760049177334
1.14000000000000	-0.628624478823040
1.15000000000000	-0.676942370638717
1.16000000000000	-0.725713213887066
1.17000000000000	-0.774936487029772
1.18000000000000	-0.824611657741480
1.19000000000000	-0.874738182921428
1.20000000000000	-0.925315508791246
1.21000000000000	-0.976343070855364
1.22000000000000	-1.02782029397786
1.23000000000000	-1.07974659243133
1.24000000000000	-1.13212136989227
1.25000000000000	-1.18494401949924
1.26000000000000	-1.23821392389713
1.27000000000000	-1.29193045524415
1.28000000000000	-1.34609297528164
1.29000000000000	-1.40070083534345
1.30000000000000	-1.45575337640941
1.31000000000000	-1.51124992914032
1.32000000000000	-1.56718981389888
1.33000000000000	-1.62357234080788
1.34000000000000	-1.68039680976886
1.35000000000000	-1.73766251052031
1.36000000000000	-1.79536872266093
1.37000000000000	-1.85351471568225
1.38000000000000	-1.91209974902216
1.39000000000000	-1.97112307207659
1.40000000000000	-2.03058392429492
1.41000000000000	-2.09048153514508
1.42000000000000	-2.15081512419507
1.43000000000000	-2.21158390115015
1.44000000000000	-2.27278706588550
1.45000000000000	-2.33442380846944
1.46000000000000	-2.39649330923567
1.47000000000000	-2.45899473879021
1.48000000000000	-2.52192725808127
1.49000000000000	-2.58529001840390
1.50000000000000	-2.64908216148615
1.51000000000000	-2.71330281947274
1.52000000000000	-2.77795111500658
1.53000000000000	-2.84302616125438
1.54000000000000	-2.90852706196252
1.55000000000000	-2.97445291145705
1.56000000000000	-3.04080279473681
1.57000000000000	-3.10757578748511
1.58000000000000	-3.17477095610462
1.59000000000000	-3.24238735776395
1.60000000000000	-3.31042404045817
1.61000000000000	-3.37888004303677
1.62000000000000	-3.44775439522462
1.63000000000000	-3.51704611770576
1.64000000000000	-3.58675422211178
1.65000000000000	-3.65687771114055
1.66000000000000	-3.72741557850037
1.67000000000000	-3.79836680903565
1.68000000000000	-3.86973037872464
1.69000000000000	-3.94150525473291
1.70000000000000	-4.01369039546698
1.71000000000000	-4.08628475060454
1.72000000000000	-4.15928726112703
1.73000000000000	-4.23269685937790
1.74000000000000	-4.30651246911846
1.75000000000000	-4.38073300553951
1.76000000000000	-4.45535737532424
1.77000000000000	-4.53038447669009
1.78000000000000	-4.60581319942605
1.79000000000000	-4.68164242492989
1.80000000000000	-4.75787102628267
1.81000000000000	-4.83449786826270
1.82000000000000	-4.91152180737816
1.83000000000000	-4.98894169196021
1.84000000000000	-5.06675636217231
1.85000000000000	-5.14496465002885
1.86000000000000	-5.22356537951389
1.87000000000000	-5.30255736654624
1.88000000000000	-5.38193941907259
1.89000000000000	-5.46171033710940
1.90000000000000	-5.54186891275924
1.91000000000000	-5.62241393027827
1.92000000000000	-5.70334416612750
1.93000000000000	-5.78465838898206
1.94000000000000	-5.86635535982205
1.95000000000000	-5.94843383195344
1.96000000000000	-6.03089255102910
1.97000000000000	-6.11373025515117
1.98000000000000	-6.19694567487575
1.99000000000000	-6.28053753325716
2	-6.36450454592006
2.01000000000000	-6.44884542108513
2.02000000000000	-6.53355885960395
2.03000000000000	-6.61864355503582
2.04000000000000	-6.70409819366643
2.05000000000000	-6.78992145457305
2.06000000000000	-6.87611200965941
2.07000000000000	-6.96266852369299
2.08000000000000	-7.04958965437487
2.09000000000000	-7.13687405237230
2.10000000000000	-7.22452036135597
2.11000000000000	-7.31252721805358
2.12000000000000	-7.40089325231267
2.13000000000000	-7.48961708712624
2.14000000000000	-7.57869733868633
2.15000000000000	-7.66813261641655
2.16000000000000	-7.75792152303970
2.17000000000000	-7.84806265462888
2.18000000000000	-7.93855460062623
2.19000000000000	-8.02939594390569
2.20000000000000	-8.12058526081964
2.21000000000000	-8.21212112125475
2.22000000000000	-8.30400208865991
2.23000000000000	-8.39622672009515
2.24000000000000	-8.48879356630147
2.25000000000000	-8.58170117172180
2.26000000000000	-8.67494807456154
2.27000000000000	-8.76853280682350
2.28000000000000	-8.86245389437303
2.29000000000000	-8.95670985698467
2.30000000000000	-9.05129920835141
2.31000000000000	-9.14622045618715
2.32000000000000	-9.24147210223600
2.33000000000000	-9.33705264233518
2.34000000000000	-9.43296056646155
2.35000000000000	-9.52919435876189
2.36000000000000	-9.62575249762507
2.37000000000000	-9.72263345572865
2.38000000000000	-9.81983570003649
2.39000000000000	-9.91735769195017
2.40000000000000	-10.0151978872251
2.41000000000000	-10.1133547361312
2.42000000000000	-10.2118266834295
2.43000000000000	-10.3106121684611
2.44000000000000	-10.4097096251627
2.45000000000000	-10.5091174821416
2.46000000000000	-10.6088341627130
2.47000000000000	-10.7088580849324
2.48000000000000	-10.8091876616562
2.49000000000000	-10.9098213006230
2.50000000000000	-11.0107574044215
2.51000000000000	-11.1119943706202
2.52000000000000	-11.2135305917566
2.53000000000000	-11.3153644554177
2.54000000000000	-11.4174943442876
2.55000000000000	-11.5199186361651
2.56000000000000	-11.6226357040508
2.57000000000000	-11.7256439161696
2.58000000000000	-11.8289416360180
2.59000000000000	-11.9325272224308
2.60000000000000	-12.0363990296074
2.61000000000000	-12.1405554071651
2.62000000000000	-12.2449947002088
2.63000000000000	-12.3497152493382
2.64000000000000	-12.4547153907386
2.65000000000000	-12.5599934561877
2.66000000000000	-12.6655477731419
2.67000000000000	-12.7713766647526
2.68000000000000	-12.8774784499360
2.69000000000000	-12.9838514433987
2.70000000000000	-13.0904939557146
2.71000000000000	-13.1974042933458
2.72000000000000	-13.3045807587029
2.73000000000000	-13.4120216501807
2.74000000000000	-13.5197252622410
2.75000000000000	-13.6276898854086
2.76000000000000	-13.7359138063597
2.77000000000000	-13.8443953079497
2.78000000000000	-13.9531326692598
2.79000000000000	-14.0621241656691
2.80000000000000	-14.1713680688548
2.81000000000000	-14.2808626469062
2.82000000000000	-14.3906061642920
2.83000000000000	-14.5005968819908
2.84000000000000	-14.6108330574539
2.85000000000000	-14.7213129447377
2.86000000000000	-14.8320347944950
2.87000000000000	-14.9429968540207
2.88000000000000	-15.0541973673319
2.89000000000000	-15.1656345752045
2.90000000000000	-15.2773067152081
2.91000000000000	-15.3892120217322
2.92000000000000	-15.5013487261208
2.93000000000000	-15.6137150565931
2.94000000000000	-15.7263092384161
2.95000000000000	-15.8391294938419
2.96000000000000	-15.9521740422351
2.97000000000000	-16.0654411000921
2.98000000000000	-16.1789288810687
2.99000000000000	-16.2926355960500
3	-16.4065594531922
3.01000000000000	-16.5206986579718
3.02000000000000	-16.6350514132297
3.03000000000000	-16.7496159192058
3.04000000000000	-16.8643903736025
3.05000000000000	-16.9793729716423
3.06000000000000	-17.0945619060611
3.07000000000000	-17.2099553672294
3.08000000000000	-17.3255515431333
3.09000000000000	-17.4413486194611
3.10000000000000	-17.5573447796353
3.11000000000000	-17.6735382048483
3.12000000000000	-17.7899270741455
3.13000000000000	-17.9065095644188
3.14000000000000	-18.0232838504971
3.15000000000000	-18.1402481051721
3.16000000000000	-18.2574004992447
3.17000000000000	-18.3747392015671
3.18000000000000	-18.4922623791080
3.19000000000000	-18.6099681969802
3.20000000000000	-18.7278548184969
3.21000000000000	-18.8459204051923
3.22000000000000	-18.9641631169082
3.23000000000000	-19.0825811118074
3.24000000000000	-19.2011725464440
3.25000000000000	-19.3199355757725
3.26000000000000	-19.4388683532318
3.27000000000000	-19.5579690307681
3.28000000000000	-19.6772357588820
3.29000000000000	-19.7966666866839
3.30000000000000	-19.9162599619292
3.31000000000000	-20.0360137310647
3.32000000000000	-20.1559261392802
3.33000000000000	-20.2759953305451
3.34000000000000	-20.3962194476556
3.35000000000000	-20.5165966322809
3.36000000000000	-20.6371250250004
3.37000000000000	-20.7578027653624
3.38000000000000	-20.8786279919231
3.39000000000000	-20.9995988422795
3.40000000000000	-21.1207134531206
3.41000000000000	-21.2419699602900
3.42000000000000	-21.3633664987935
3.43000000000000	-21.4849012028659
3.44000000000000	-21.6065722060297
3.45000000000000	-21.7283776410949
3.46000000000000	-21.8503156402451
3.47000000000000	-21.9723843350611
3.48000000000000	-22.0945818565623
3.49000000000000	-22.2169063352630
3.50000000000000	-22.3393559012027
3.51000000000000	-22.4619286840060
3.52000000000000	-22.5846228128928
3.53000000000000	-22.7074364167638
3.54000000000000	-22.8303676242149
3.55000000000000	-22.9534145635809
3.56000000000000	-23.0765753630013
3.57000000000000	-23.1998481504293
3.58000000000000	-23.3232310537086
3.59000000000000	-23.4467222005851
3.60000000000000	-23.5703197187651
3.61000000000000	-23.6940217359690
3.62000000000000	-23.8178263799381
3.63000000000000	-23.9417317785183
3.64000000000000	-24.0657360596675
3.65000000000000	-24.1898373515205
3.66000000000000	-24.3140337824356
3.67000000000000	-24.4383234809875
3.68000000000000	-24.5627045760723
3.69000000000000	-24.6871751969238
3.70000000000000	-24.8117334731249
3.71000000000000	-24.9363775347057
3.72000000000000	-25.0611055121338
3.73000000000000	-25.1859155363846
3.74000000000000	-25.3108057389758
3.75000000000000	-25.4357742519979
3.76000000000000	-25.5608192081749
3.77000000000000	-25.6859387408849
3.78000000000000	-25.8111309841927
3.79000000000000	-25.9363940729457
3.80000000000000	-26.0617261427362
3.81000000000000	-26.1871253299923
3.82000000000000	-26.3125897720107
3.83000000000000	-26.4381176069868
3.84000000000000	-26.5637069740496
3.85000000000000	-26.6893560133292
3.86000000000000	-26.8150628659548
3.87000000000000	-26.9408256741310
3.88000000000000	-27.0666425811569
3.89000000000000	-27.1925117314700
3.90000000000000	-27.3184312706860
3.91000000000000	-27.4443993456475
3.92000000000000	-27.5704141044291
3.93000000000000	-27.6964736964298
3.94000000000000	-27.8225762723573
3.95000000000000	-27.9487199842907
3.96000000000000	-28.0749029857339
3.97000000000000	-28.2011234316137
3.98000000000000	-28.3273794783792
3.99000000000000	-28.4536692839675
4	-28.5799910078943
4.01000000000000	-28.7063428112608
4.02000000000000	-28.8327228568145
4.03000000000000	-28.9591293089767
4.04000000000000	-29.0855603338685
4.05000000000000	-29.2120140993828
4.06000000000000	-29.3384887751495
4.07000000000000	-29.4649825326726
4.08000000000000	-29.5914935452724
4.09000000000000	-29.7180199881946
4.10000000000000	-29.8445600385894
4.11000000000000	-29.9711118755955
4.12000000000000	-30.0976736803306
4.13000000000000	-30.2242436359823
4.14000000000000	-30.3508199277776
4.15000000000000	-30.4774007430836
4.16000000000000	-30.6039842714043
4.17000000000000	-30.7305687044095
4.18000000000000	-30.8571522360086
4.19000000000000	-30.9837330623460
4.20000000000000	-31.1103093818715
4.21000000000000	-31.2368793953280
4.22000000000000	-31.3634413058427
4.23000000000000	-31.4899933189177
4.24000000000000	-31.6165336424927
4.25000000000000	-31.7430604869523
4.26000000000000	-31.8695720651886
4.27000000000000	-31.9960665926104
4.28000000000000	-32.1225422871998
4.29000000000000	-32.2489973695250
4.30000000000000	-32.3754300627834
4.31000000000000	-32.5018385928450
4.32000000000000	-32.6282211882738
4.33000000000000	-32.7545760803483
4.34000000000000	-32.8809015031275
4.35000000000000	-33.0071956934501
4.36000000000000	-33.1334568909928
4.37000000000000	-33.2596833382966
4.38000000000000	-33.3858732807776
4.39000000000000	-33.5120249667880
4.40000000000000	-33.6381366476393
4.41000000000000	-33.7642065776326
4.42000000000000	-33.8902330140863
4.43000000000000	-34.0162142173690
4.44000000000000	-34.1421484509320
4.45000000000000	-34.2680339813465
4.46000000000000	-34.3938690783340
4.47000000000000	-34.5196520147962
4.48000000000000	-34.6453810668248
4.49000000000000	-34.7710545137664
4.50000000000000	-34.8966706382320
4.51000000000000	-35.0222277261363
4.52000000000000	-35.1477240667283
4.53000000000000	-35.2731579526118
4.54000000000000	-35.3985276797740
4.55000000000000	-35.5238315476454
4.56000000000000	-35.6490678590909
4.57000000000000	-35.7742349204468
4.58000000000000	-35.8993310415791
4.59000000000000	-36.0243545358884
4.60000000000000	-36.1493037203257
4.61000000000000	-36.2741769154603
4.62000000000000	-36.3989724454726
4.63000000000000	-36.5236886382080
4.64000000000000	-36.6483238251787
4.65000000000000	-36.7728763416247
4.66000000000000	-36.8973445265181
4.67000000000000	-37.0217267225846
4.68000000000000	-37.1460212763725
4.69000000000000	-37.2702265382255
4.70000000000000	-37.3943408623594
4.71000000000000	-37.5183626068407
4.72000000000000	-37.6422901336616
4.73000000000000	-37.7661218087468
4.74000000000000	-37.8898560019606
4.75000000000000	-38.0134910871694
4.76000000000000	-38.1370254422445
4.77000000000000	-38.2604574490944
4.78000000000000	-38.3837854936882
4.79000000000000	-38.5070079660928
4.80000000000000	-38.6301232604892
4.81000000000000	-38.7531297751959
4.82000000000000	-38.8760259126965
4.83000000000000	-38.9988100796752
4.84000000000000	-39.1214806870325
4.85000000000000	-39.2440361499065
4.86000000000000	-39.3664748877031
4.87000000000000	-39.4887953241309
4.88000000000000	-39.6109958872083
4.89000000000000	-39.7330750092864
4.90000000000000	-39.8550311270892
4.91000000000000	-39.9768626817572
4.92000000000000	-40.0985681188013
4.93000000000000	-40.2201458881865
4.94000000000000	-40.3415944443527
4.95000000000000	-40.4629122462031
4.96000000000000	-40.5840977571718
4.97000000000000	-40.7051494452055
4.98000000000000	-40.8260657828115
4.99000000000000	-40.9468452470750
5	-41.0674863196863
5.01000000000000	-41.1879874869413
5.02000000000000	-41.3083472397947
5.03000000000000	-41.4285640738625
5.04000000000000	-41.5486364894500
5.05000000000000	-41.6685629915865
5.06000000000000	-41.7883420899906
5.07000000000000	-41.9079722991912
5.08000000000000	-42.0274521384481
5.09000000000000	-42.1467801318434
5.10000000000000	-42.2659548082552
5.11000000000000	-42.3849747014185
5.12000000000000	-42.5038383499091
5.13000000000000	-42.6225442972034
5.14000000000000	-42.7410910916491
5.15000000000000	-42.8594772865344
5.16000000000000	-42.9777014400833
5.17000000000000	-43.0957621154794
5.18000000000000	-43.2136578808632
5.19000000000000	-43.3313873094064
5.20000000000000	-43.4489489792776
5.21000000000000	-43.5663414736930
5.22000000000000	-43.6835633809096
5.23000000000000	-43.8006132942857
5.24000000000000	-43.9174898122414
5.25000000000000	-44.0341915383283
5.26000000000000	-44.1507170812273
5.27000000000000	-44.2670650547417
5.28000000000000	-44.3832340778899
5.29000000000000	-44.4992227748293
5.30000000000000	-44.6150297749438
5.31000000000000	-44.7306537128263
5.32000000000000	-44.8460932282987
5.33000000000000	-44.9613469664613
5.34000000000000	-45.0764135776646
5.35000000000000	-45.1912917175517
5.36000000000000	-45.3059800470667
5.37000000000000	-45.4204772324907
5.38000000000000	-45.5347819454107
5.39000000000000	-45.6488928627968
5.40000000000000	-45.7628086669743
5.41000000000000	-45.8765280456562
5.42000000000000	-45.9900496919593
5.43000000000000	-46.1033723044046
5.44000000000000	-46.2164945869520
5.45000000000000	-46.3294152490189
5.46000000000000	-46.4421330054733
5.47000000000000	-46.5546465766523
5.48000000000000	-46.6669546884112
5.49000000000000	-46.7790560720675
5.50000000000000	-46.8909494645032
5.51000000000000	-47.0026336081093
5.52000000000000	-47.1141072508390
5.53000000000000	-47.2253691461892
5.54000000000000	-47.3364180532517
5.55000000000000	-47.4472527367016
5.56000000000000	-47.5578719667997
5.57000000000000	-47.6682745194575
5.58000000000000	-47.7784591761860
5.59000000000000	-47.8884247241449
5.60000000000000	-47.9981699561584
5.61000000000000	-48.1076936707157
5.62000000000000	-48.2169946719729
5.63000000000000	-48.3260717697884
5.64000000000000	-48.4349237797200
5.65000000000000	-48.5435495230462
5.66000000000000	-48.6519478267711
5.67000000000000	-48.7601175236329
5.68000000000000	-48.8680574521329
5.69000000000000	-48.9757664565137
5.70000000000000	-49.0832433868037
5.71000000000000	-49.1904870988196
5.72000000000000	-49.2974964541709
5.73000000000000	-49.4042703202576
5.74000000000000	-49.5108075703098
5.75000000000000	-49.6171070833760
5.76000000000000	-49.7231677443464
5.77000000000000	-49.8289884439483
5.78000000000000	-49.9345680787810
5.79000000000000	-50.0399055512901
5.80000000000000	-50.1449997698003
5.81000000000000	-50.2498496485292
5.82000000000000	-50.3544541075896
5.83000000000000	-50.4588120729756
5.84000000000000	-50.5629224766186
5.85000000000000	-50.6667842563521
5.86000000000000	-50.7703963559354
5.87000000000000	-50.8737577250809
5.88000000000000	-50.9768673194363
5.89000000000000	-51.0797241005953
5.90000000000000	-51.1823270361312
5.91000000000000	-51.2846750995610
5.92000000000000	-51.3867672703951
5.93000000000000	-51.4886025341228
5.94000000000000	-51.5901798822265
5.95000000000000	-51.6914983121771
5.96000000000000	-51.7925568274548
5.97000000000000	-51.8933544375724
5.98000000000000	-51.9938901580195
5.99000000000000	-52.0941630103369
6	-52.1941720220959
6.01000000000000	-52.2939162269025
6.02000000000000	-52.3933946643956
6.03000000000000	-52.4926063802792
6.04000000000000	-52.5915504262946
6.05000000000000	-52.6902258602600
6.06000000000000	-52.7886317460542
6.07000000000000	-52.8867671536096
6.08000000000000	-52.9846311589610
6.09000000000000	-53.0822228442039
6.10000000000000	-53.1795412975387
6.11000000000000	-53.2765856132354
6.12000000000000	-53.3733548916644
6.13000000000000	-53.4698482393031
6.14000000000000	-53.5660647687409
6.15000000000000	-53.6620035986370
6.16000000000000	-53.7576638538064
6.17000000000000	-53.8530446651415
6.18000000000000	-53.9481451696716
6.19000000000000	-54.0429645105614
6.20000000000000	-54.1375018370710
6.21000000000000	-54.2317563046073
6.22000000000000	-54.3257270747004
6.23000000000000	-54.4194133150298
6.24000000000000	-54.5128141993820
6.25000000000000	-54.6059289077204
6.26000000000000	-54.6987566261156
6.27000000000000	-54.7912965467922
6.28000000000000	-54.8835478681466
6.29000000000000	-54.9755097946920
6.30000000000000	-55.0671815370955
6.31000000000000	-55.1585623121844
6.32000000000000	-55.2496513429424
6.33000000000000	-55.3404478584975
6.34000000000000	-55.4309510941291
6.35000000000000	-55.5211602912890
6.36000000000000	-55.6110746975779
6.37000000000000	-55.7006935667526
6.38000000000000	-55.7900161587424
6.39000000000000	-55.8790417396138
6.40000000000000	-55.9677695816057
6.41000000000000	-56.0561989631271
6.42000000000000	-56.1443291687220
6.43000000000000	-56.2321594891232
6.44000000000000	-56.3196892212005
6.45000000000000	-56.4069176679989
6.46000000000000	-56.4938441387098
6.47000000000000	-56.5804679486970
6.48000000000000	-56.6667884194735
6.49000000000000	-56.7528048787056
6.50000000000000	-56.8385166602256
6.51000000000000	-56.9239231040096
6.52000000000000	-57.0090235562087
6.53000000000000	-57.0938173690951
6.54000000000000	-57.1783039011131
6.55000000000000	-57.2624825168611
6.56000000000000	-57.3463525870489
6.57000000000000	-57.4299134885753
6.58000000000000	-57.5131646044692
6.59000000000000	-57.5961053238809
6.60000000000000	-57.6787350421073
6.61000000000000	-57.7610531606013
6.62000000000000	-57.8430590869230
6.63000000000000	-57.9247522347816
6.64000000000000	-58.0061320239981
6.65000000000000	-58.0871978805424
6.66000000000000	-58.1679492364707
6.67000000000000	-58.2483855299885
6.68000000000000	-58.3285062054009
6.69000000000000	-58.4083107131277
6.70000000000000	-58.4877985096979
6.71000000000000	-58.5669690577313
6.72000000000000	-58.6458218259690
6.73000000000000	-58.7243562892359
6.74000000000000	-58.8025719284592
6.75000000000000	-58.8804682306270
6.76000000000000	-58.9580446888343
6.77000000000000	-59.0353008022532
6.78000000000000	-59.1122360761208
6.79000000000000	-59.1888500217348
6.80000000000000	-59.2651421564771
6.81000000000000	-59.3411120037921
6.82000000000000	-59.4167590931454
6.83000000000000	-59.4920829600748
6.84000000000000	-59.5670831461600
6.85000000000000	-59.6417591990228
6.86000000000000	-59.7161106722942
6.87000000000000	-59.7901371256565
6.88000000000000	-59.8638381247991
6.89000000000000	-59.9372132414323
6.90000000000000	-60.0102620532573
6.91000000000000	-60.0829841440008
6.92000000000000	-60.1553791033779
6.93000000000000	-60.2274465270713
6.94000000000000	-60.2991860167822
6.95000000000000	-60.3705971801560
6.96000000000000	-60.4416796308220
6.97000000000000	-60.5124329883675
6.98000000000000	-60.5828568783379
6.99000000000000	-60.6529509322229
7	-60.7227147874539
7.01000000000000	-60.7921480873949
7.02000000000000	-60.8612504813261
7.03000000000000	-60.9300216244650
7.04000000000000	-60.9984611779219
7.05000000000000	-61.0665688087070
7.06000000000000	-61.1343441897421
7.07000000000000	-61.2017869998282
7.08000000000000	-61.2688969236380
7.09000000000000	-61.3356736517092
7.10000000000000	-61.4021168804588
7.11000000000000	-61.4682263121475
7.12000000000000	-61.5340016548615
7.13000000000000	-61.5994426225591
7.14000000000000	-61.6645489349985
7.15000000000000	-61.7293203177606
7.16000000000000	-61.7937565022335
7.17000000000000	-61.8578572256141
7.18000000000000	-61.9216222308809
7.19000000000000	-61.9850512668025
7.20000000000000	-62.0481440878986
7.21000000000000	-62.1109004544746
7.22000000000000	-62.1733201325708
7.23000000000000	-62.2354028939805
7.24000000000000	-62.2971485162177
7.25000000000000	-62.3585567825427
7.26000000000000	-62.4196274818899
7.27000000000000	-62.4803604089399
7.28000000000000	-62.5407553640311
7.29000000000000	-62.6008121531969
7.30000000000000	-62.6605305881542
7.31000000000000	-62.7199104862521
7.32000000000000	-62.7789516705158
7.33000000000000	-62.8376539695985
7.34000000000000	-62.8960172177828
7.35000000000000	-62.9540412549698
7.36000000000000	-63.0117259266553
7.37000000000000	-63.0690710839606
7.38000000000000	-63.1260765835666
7.39000000000000	-63.1827422877355
7.40000000000000	-63.2390680642822
7.41000000000000	-63.2950537865795
7.42000000000000	-63.3506993335509
7.43000000000000	-63.4060045896191
7.44000000000000	-63.4609694447392
7.45000000000000	-63.5155937943724
7.46000000000000	-63.5698775394703
7.47000000000000	-63.6238205864513
7.48000000000000	-63.6774228472170
7.49000000000000	-63.7306842391077
7.50000000000000	-63.7836046849191
7.51000000000000	-63.8361841128813
7.52000000000000	-63.8884224566305
7.53000000000000	-63.9403196552000
7.54000000000000	-63.9918756530481
7.55000000000000	-64.0430903999927
7.56000000000000	-64.0939638512116
7.57000000000000	-64.1444959672424
7.58000000000000	-64.1946867139777
7.59000000000000	-64.2445360626234
7.60000000000000	-64.2940439897217
7.61000000000000	-64.3432104770769
7.62000000000000	-64.3920355118299
7.63000000000000	-64.4405190863623
7.64000000000000	-64.4886611983297
7.65000000000000	-64.5364618506562
7.66000000000000	-64.5839210514538
7.67000000000000	-64.6310388141079
7.68000000000000	-64.6778151571774
7.69000000000000	-64.7242501044297
7.70000000000000	-64.7703436848125
7.71000000000000	-64.8160959324311
7.72000000000000	-64.8615068865591
7.73000000000000	-64.9065765915834
7.74000000000000	-64.9513050970319
7.75000000000000	-64.9956924575497
7.76000000000000	-65.0397387328534
7.77000000000000	-65.0834439877747
7.78000000000000	-65.1268082921743
7.79000000000000	-65.1698317209934
7.80000000000000	-65.2125143541861
7.81000000000000	-65.2548562767566
7.82000000000000	-65.2968575787009
7.83000000000000	-65.3385183550138
7.84000000000000	-65.3798387056566
7.85000000000000	-65.4208187355753
7.86000000000000	-65.4614585546474
7.87000000000000	-65.5017582776817
7.88000000000000	-65.5417180244299
7.89000000000000	-65.5813379195309
7.90000000000000	-65.6206180925015
7.91000000000000	-65.6595586777432
7.92000000000000	-65.6981598145189
7.93000000000000	-65.7364216469228
7.94000000000000	-65.7743443238828
7.95000000000000	-65.8119279991300
7.96000000000000	-65.8491728312057
7.97000000000000	-65.8860789834196
7.98000000000000	-65.9226466238359
7.99000000000000	-65.9588759252918
8	-65.9947670653393
8.01000000000000	-66.0303202262567
8.02000000000000	-66.0655355950096
8.03000000000000	-66.1004133632523
8.04000000000000	-66.1349537273264
8.05000000000000	-66.1691568882018
8.06000000000000	-66.2030230514938
8.07000000000000	-66.2365524274367
8.08000000000000	-66.2697452308680
8.09000000000000	-66.3026016812213
8.10000000000000	-66.3351220024866
8.11000000000000	-66.3673064232199
8.12000000000000	-66.3991551765078
8.13000000000000	-66.4306684999610
8.14000000000000	-66.4618466357119
8.15000000000000	-66.4926898303465
8.16000000000000	-66.5231983349449
8.17000000000000	-66.5533724050480
8.18000000000000	-66.5832123006159
8.19000000000000	-66.6127182860440
8.20000000000000	-66.6418906301376
8.21000000000000	-66.6707296060631
8.22000000000000	-66.6992354913917
8.23000000000000	-66.7274085680232
8.24000000000000	-66.7552491222066
8.25000000000000	-66.7827574445051
8.26000000000000	-66.8099338297825
8.27000000000000	-66.8367785772053
8.28000000000000	-66.8632919901796
8.29000000000000	-66.8894743763818
8.30000000000000	-66.9153260477167
8.31000000000000	-66.9408473203145
8.32000000000000	-66.9660385144805
8.33000000000000	-66.9908999547386
8.34000000000000	-67.0154319697362
8.35000000000000	-67.0396348923049
8.36000000000000	-67.0635090593714
8.37000000000000	-67.0870548119932
8.38000000000000	-67.1102724953252
8.39000000000000	-67.1331624585926
8.40000000000000	-67.1557250550762
8.41000000000000	-67.1779606420989
8.42000000000000	-67.1998695810046
8.43000000000000	-67.2214522371627
8.44000000000000	-67.2427089798940
8.45000000000000	-67.2636401825282
8.46000000000000	-67.2842462223233
8.47000000000000	-67.3045274804696
8.48000000000000	-67.3244843420968
8.49000000000000	-67.3441171962023
8.50000000000000	-67.3634264356946
8.51000000000000	-67.3824124573195
8.52000000000000	-67.4010756616830
8.53000000000000	-67.4194164532004
8.54000000000000	-67.4374352401262
8.55000000000000	-67.4551324344683
8.56000000000000	-67.4725084520364
8.57000000000000	-67.4895637123869
8.58000000000000	-67.5062986387895
8.59000000000000	-67.5227136582602
8.60000000000000	-67.5388092015102
8.61000000000000	-67.5545857029082
8.62000000000000	-67.5700436005136
8.63000000000000	-67.5851833360177
8.64000000000000	-67.6000053547486
8.65000000000000	-67.6145101056178
8.66000000000000	-67.6286980411550
8.67000000000000	-67.6425696174428
8.68000000000000	-67.6561252941145
8.69000000000000	-67.6693655343563
8.70000000000000	-67.6822908048658
8.71000000000000	-67.6949015758117
8.72000000000000	-67.7071983208833
8.73000000000000	-67.7191815171787
8.74000000000000	-67.7308516453020
8.75000000000000	-67.7422091892269
8.76000000000000	-67.7532546363631
8.77000000000000	-67.7639884774829
8.78000000000000	-67.7744112067483
8.79000000000000	-67.7845233216602
8.80000000000000	-67.7943253230513
8.81000000000000	-67.8038177150628
8.82000000000000	-67.8130010051350
8.83000000000000	-67.8218757039891
8.84000000000000	-67.8304423255846
8.85000000000000	-67.8387013871339
8.86000000000000	-67.8466534090601
8.87000000000000	-67.8542989149876
8.88000000000000	-67.8616384317260
8.89000000000000	-67.8686724892585
8.90000000000000	-67.8754016206763
8.91000000000000	-67.8818263622350
8.92000000000000	-67.8879472532775
8.93000000000000	-67.8937648362434
8.94000000000000	-67.8992796566291
8.95000000000000	-67.9044922629953
8.96000000000000	-67.9094032069319
8.97000000000000	-67.9140130430297
8.98000000000000	-67.9183223288856
8.99000000000000	-67.9223316250742
9	-67.9260414951178
9.01000000000000	-67.9294525054796
9.02000000000000	-67.9325652255467
9.03000000000000	-67.9353802276077
9.04000000000000	-67.9378980868193
9.05000000000000	-67.9401193812164
9.06000000000000	-67.9420446916809
9.07000000000000	-67.9436746019009
9.08000000000000	-67.9450096983765
9.09000000000000	-67.9460505704209
9.10000000000000	-67.9467978100851
9.11000000000000	-67.9472520121862
9.12000000000000	-67.9474137742654
9.13000000000000	-67.9474141991371
9.14000000000000	-67.9474141991371
9.15000000000000	-67.9474141991371
9.16000000000000	-67.9474141991371
9.17000000000000	-67.9474141991371
9.18000000000000	-67.9474141991371
9.19000000000000	-67.9474141991371
9.20000000000000	-67.9474141991371
9.21000000000000	-67.9474141991371
9.22000000000000	-67.9474141991371
9.23000000000000	-67.9474141991371
9.24000000000000	-67.9474141991371
9.25000000000000	-67.9474141991371
9.26000000000000	-67.9474141991371
9.27000000000000	-67.9474141991371
9.28000000000000	-67.9474141991371
9.29000000000000	-67.9474141991371
9.30000000000000	-67.9474141991371
9.31000000000000	-67.9474141991371
9.32000000000000	-67.9474141991371
9.33000000000000	-67.9474141991371
9.34000000000000	-67.9474141991371
9.35000000000000	-67.9474141991371
9.36000000000000	-67.9474141991371
9.37000000000000	-67.9474141991371
9.38000000000000	-67.9474141991371
9.39000000000000	-67.9474141991371
9.40000000000000	-67.9474141991371
9.41000000000000	-67.9474141991371
9.42000000000000	-67.9474141991371
9.43000000000000	-67.9474141991371
9.44000000000000	-67.9474141991371
9.45000000000000	-67.9474141991371
9.46000000000000	-67.9474141991371
9.47000000000000	-67.9474141991371
9.48000000000000	-67.9474141991371
9.49000000000000	-67.9474141991371
9.50000000000000	-67.9474141991371
9.51000000000000	-67.9474141991371
9.52000000000000	-67.9474141991371
9.53000000000000	-67.9474141991371
9.54000000000000	-67.9474141991371
9.55000000000000	-67.9474141991371
9.56000000000000	-67.9474141991371
9.57000000000000	-67.9474141991371
9.58000000000000	-67.9474141991371
9.59000000000000	-67.9474141991371
9.60000000000000	-67.9474141991371
9.61000000000000	-67.9474141991371
9.62000000000000	-67.9474141991371
9.63000000000000	-67.9474141991371
9.64000000000000	-67.9474141991371
9.65000000000000	-67.9474141991371
9.66000000000000	-67.9474141991371
9.67000000000000	-67.9474141991371
9.68000000000000	-67.9474141991371
9.69000000000000	-67.9474141991371
9.70000000000000	-67.9474141991371
9.71000000000000	-67.9474141991371
9.72000000000000	-67.9474141991371
9.73000000000000	-67.9474141991371
9.74000000000000	-67.9474141991371
9.75000000000000	-67.9474141991371
9.76000000000000	-67.9474141991371
9.77000000000000	-67.9474141991371
9.78000000000000	-67.9474141991371
9.79000000000000	-67.9474141991371
9.80000000000000	-67.9474141991371
9.81000000000000	-67.9474141991371
9.82000000000000	-67.9474141991371
9.83000000000000	-67.9474141991371
9.84000000000000	-67.9474141991371
9.85000000000000	-67.9474141991371
9.86000000000000	-67.9474141991371
9.87000000000000	-67.9474141991371
9.88000000000000	-67.9474141991371
9.89000000000000	-67.9474141991371
9.90000000000000	-67.9474141991371
9.91000000000000	-67.9474141991371
9.92000000000000	-67.9474141991371
9.93000000000000	-67.9474141991371
9.94000000000000	-67.9474141991371
9.95000000000000	-67.9474141991371
9.96000000000000	-67.9474141991371
9.97000000000000	-67.9474141991371
9.98000000000000	-67.9474141991371
9.99000000000000	-67.9474141991371
10	-67.9474141991371
10.0100000000000	-67.9474141991371
10.0200000000000	-67.9474141991371
10.0300000000000	-67.9474141991371
10.0400000000000	-67.9474141991371
10.0500000000000	-67.9474141991371
10.0600000000000	-67.9474141991371
10.0700000000000	-67.9474141991371
10.0800000000000	-67.9474141991371
10.0900000000000	-67.9474141991371
10.1000000000000	-67.9474141991371
10.1100000000000	-67.9474141991371
10.1200000000000	-67.9474141991371
10.1300000000000	-67.9474141991371
10.1400000000000	-67.9474141991371
10.1500000000000	-67.9474141991371
10.1600000000000	-67.9474141991371
10.1700000000000	-67.9474141991371
10.1800000000000	-67.9474141991371
10.1900000000000	-67.9474141991371
10.2000000000000	-67.9474141991371
10.2100000000000	-67.9474141991371
10.2200000000000	-67.9474141991371
10.2300000000000	-67.9474141991371
10.2400000000000	-67.9474141991371
10.2500000000000	-67.9474141991371
10.2600000000000	-67.9474141991371
10.2700000000000	-67.9474141991371
10.2800000000000	-67.9474141991371
10.2900000000000	-67.9474141991371
10.3000000000000	-67.9474141991371
10.3100000000000	-67.9474141991371
10.3200000000000	-67.9474141991371
10.3300000000000	-67.9474141991371
10.3400000000000	-67.9474141991371
10.3500000000000	-67.9474141991371
10.3600000000000	-67.9474141991371
10.3700000000000	-67.9474141991371
10.3800000000000	-67.9474141991371
10.3900000000000	-67.9474141991371
10.4000000000000	-67.9474141991371
10.4100000000000	-67.9474141991371
10.4200000000000	-67.9474141991371
10.4300000000000	-67.9474141991371
10.4400000000000	-67.9474141991371
10.4500000000000	-67.9474141991371
10.4600000000000	-67.9474141991371
10.4700000000000	-67.9474141991371
10.4800000000000	-67.9474141991371
10.4900000000000	-67.9474141991371
10.5000000000000	-67.9474141991371
10.5100000000000	-67.9474141991371
10.5200000000000	-67.9474141991371
10.5300000000000	-67.9474141991371
10.5400000000000	-67.9474141991371
10.5500000000000	-67.9474141991371
10.5600000000000	-67.9474141991371
10.5700000000000	-67.9474141991371
10.5800000000000	-67.9474141991371
10.5900000000000	-67.9474141991371
10.6000000000000	-67.9474141991371
10.6100000000000	-67.9474141991371
10.6200000000000	-67.9474141991371
10.6300000000000	-67.9474141991371
10.6400000000000	-67.9474141991371
10.6500000000000	-67.9474141991371
10.6600000000000	-67.9474141991371
10.6700000000000	-67.9474141991371
10.6800000000000	-67.9474141991371
10.6900000000000	-67.9474141991371
10.7000000000000	-67.9474141991371
10.7100000000000	-67.9474141991371
10.7200000000000	-67.9474141991371
10.7300000000000	-67.9474141991371
10.7400000000000	-67.9474141991371
10.7500000000000	-67.9474141991371
10.7600000000000	-67.9474141991371
10.7700000000000	-67.9474141991371
10.7800000000000	-67.9474141991371
10.7900000000000	-67.9474141991371
10.8000000000000	-67.9474141991371
10.8100000000000	-67.9474141991371
10.8200000000000	-67.9474141991371
10.8300000000000	-67.9474141991371
10.8400000000000	-67.9474141991371
10.8500000000000	-67.9474141991371
10.8600000000000	-67.9474141991371
10.8700000000000	-67.9474141991371
10.8800000000000	-67.9474141991371
10.8900000000000	-67.9474141991371
10.9000000000000	-67.9474141991371
10.9100000000000	-67.9474141991371
10.9200000000000	-67.9474141991371
10.9300000000000	-67.9474141991371
10.9400000000000	-67.9474141991371
10.9500000000000	-67.9474141991371
10.9600000000000	-67.9474141991371
10.9700000000000	-67.9474141991371
10.9800000000000	-67.9474141991371
10.9900000000000	-67.9474141991371
11	-67.9474141991371
11.0100000000000	-67.9474141991371
11.0200000000000	-67.9474141991371
11.0300000000000	-67.9474141991371
11.0400000000000	-67.9474141991371
11.0500000000000	-67.9474141991371
11.0600000000000	-67.9474141991371
11.0700000000000	-67.9474141991371
11.0800000000000	-67.9474141991371
11.0900000000000	-67.9474141991371
11.1000000000000	-67.9474141991371
11.1100000000000	-67.9474141991371
11.1200000000000	-67.9474141991371
11.1300000000000	-67.9474141991371
11.1400000000000	-67.9474141991371
11.1500000000000	-67.9474141991371
11.1600000000000	-67.9474141991371
11.1700000000000	-67.9474141991371
11.1800000000000	-67.9474141991371
11.1900000000000	-67.9474141991371
11.2000000000000	-67.9474141991371
11.2100000000000	-67.9474141991371
11.2200000000000	-67.9474141991371
11.2300000000000	-67.9474141991371
11.2400000000000	-67.9474141991371
11.2500000000000	-67.9474141991371
11.2600000000000	-67.9474141991371
11.2700000000000	-67.9474141991371
11.2800000000000	-67.9474141991371
11.2900000000000	-67.9474141991371
11.3000000000000	-67.9474141991371
11.3100000000000	-67.9474141991371
11.3200000000000	-67.9474141991371
11.3300000000000	-67.9474141991371
11.3400000000000	-67.9474141991371
11.3500000000000	-67.9474141991371
11.3600000000000	-67.9474141991371
11.3700000000000	-67.9474141991371
11.3800000000000	-67.9474141991371
11.3900000000000	-67.9474141991371
11.4000000000000	-67.9474141991371
11.4100000000000	-67.9474141991371
11.4200000000000	-67.9474141991371
11.4300000000000	-67.9474141991371
11.4400000000000	-67.9474141991371
11.4500000000000	-67.9474141991371
11.4600000000000	-67.9474141991371
11.4700000000000	-67.9474141991371
11.4800000000000	-67.9474141991371
11.4900000000000	-67.9474141991371
11.5000000000000	-67.9474141991371
11.5100000000000	-67.9474141991371
11.5200000000000	-67.9474141991371
11.5300000000000	-67.9474141991371
11.5400000000000	-67.9474141991371
11.5500000000000	-67.9474141991371
11.5600000000000	-67.9474141991371
11.5700000000000	-67.9474141991371
11.5800000000000	-67.9474141991371
11.5900000000000	-67.9474141991371
11.6000000000000	-67.9474141991371
11.6100000000000	-67.9474141991371
11.6200000000000	-67.9474141991371
11.6300000000000	-67.9474141991371
11.6400000000000	-67.9474141991371
11.6500000000000	-67.9474141991371
11.6600000000000	-67.9474141991371
11.6700000000000	-67.9474141991371
11.6800000000000	-67.9474141991371
11.6900000000000	-67.9474141991371
11.7000000000000	-67.9474141991371
11.7100000000000	-67.9474141991371
11.7200000000000	-67.9474141991371
11.7300000000000	-67.9474141991371
11.7400000000000	-67.9474141991371
11.7500000000000	-67.9474141991371
11.7600000000000	-67.9474141991371
11.7700000000000	-67.9474141991371
11.7800000000000	-67.9474141991371
11.7900000000000	-67.9474141991371
11.8000000000000	-67.9474141991371
11.8100000000000	-67.9474141991371
11.8200000000000	-67.9474141991371
11.8300000000000	-67.9474141991371
11.8400000000000	-67.9474141991371
11.8500000000000	-67.9474141991371
11.8600000000000	-67.9474141991371
11.8700000000000	-67.9474141991371
11.8800000000000	-67.9474141991371
11.8900000000000	-67.9474141991371
11.9000000000000	-67.9474141991371
11.9100000000000	-67.9474141991371
11.9200000000000	-67.9474141991371
11.9300000000000	-67.9474141991371
11.9400000000000	-67.9474141991371
11.9500000000000	-67.9474141991371
11.9600000000000	-67.9474141991371
11.9700000000000	-67.9474141991371
11.9800000000000	-67.9474141991371
11.9900000000000	-67.9474141991371
12	-67.9474141991371
12.0100000000000	-67.9474141991371
12.0200000000000	-67.9474141991371
12.0300000000000	-67.9474141991371
12.0400000000000	-67.9474141991371
12.0500000000000	-67.9474141991371
12.0600000000000	-67.9474141991371
12.0700000000000	-67.9474141991371
12.0800000000000	-67.9474141991371
12.0900000000000	-67.9474141991371
12.1000000000000	-67.9474141991371
12.1100000000000	-67.9474141991371
12.1200000000000	-67.9474141991371
12.1300000000000	-67.9474141991371
12.1400000000000	-67.9474141991371
12.1500000000000	-67.9474141991371
12.1600000000000	-67.9474141991371
12.1700000000000	-67.9474141991371
12.1800000000000	-67.9474141991371
12.1900000000000	-67.9474141991371
12.2000000000000	-67.9474141991371
12.2100000000000	-67.9474141991371
12.2200000000000	-67.9474141991371
12.2300000000000	-67.9474141991371
12.2400000000000	-67.9474141991371
12.2500000000000	-67.9474141991371
12.2600000000000	-67.9474141991371
12.2700000000000	-67.9474141991371
12.2800000000000	-67.9474141991371
12.2900000000000	-67.9474141991371
12.3000000000000	-67.9474141991371
12.3100000000000	-67.9474141991371
12.3200000000000	-67.9474141991371
12.3300000000000	-67.9474141991371
12.3400000000000	-67.9474141991371
12.3500000000000	-67.9474141991371
12.3600000000000	-67.9474141991371
12.3700000000000	-67.9474141991371
12.3800000000000	-67.9474141991371
12.3900000000000	-67.9474141991371
12.4000000000000	-67.9474141991371
12.4100000000000	-67.9474141991371
12.4200000000000	-67.9474141991371
12.4300000000000	-67.9474141991371
12.4400000000000	-67.9474141991371
12.4500000000000	-67.9474141991371
12.4600000000000	-67.9474141991371
12.4700000000000	-67.9474141991371
12.4800000000000	-67.9474141991371
12.4900000000000	-67.9474141991371
12.5000000000000	-67.9474141991371
12.5100000000000	-67.9474141991371
12.5200000000000	-67.9474141991371
12.5300000000000	-67.9474141991371
12.5400000000000	-67.9474141991371
12.5500000000000	-67.9474141991371
12.5600000000000	-67.9474141991371
12.5700000000000	-67.9474141991371
12.5800000000000	-67.9474141991371
12.5900000000000	-67.9474141991371
12.6000000000000	-67.9474141991371
12.6100000000000	-67.9474141991371
12.6200000000000	-67.9474141991371
12.6300000000000	-67.9474141991371
12.6400000000000	-67.9474141991371
12.6500000000000	-67.9474141991371
12.6600000000000	-67.9474141991371
12.6700000000000	-67.9474141991371
12.6800000000000	-67.9474141991371
12.6900000000000	-67.9474141991371
12.7000000000000	-67.9474141991371
12.7100000000000	-67.9474141991371
12.7200000000000	-67.9474141991371
12.7300000000000	-67.9474141991371
12.7400000000000	-67.9474141991371
12.7500000000000	-67.9474141991371
12.7600000000000	-67.9474141991371
12.7700000000000	-67.9474141991371
12.7800000000000	-67.9474141991371
12.7900000000000	-67.9474141991371
12.8000000000000	-67.9474141991371
12.8100000000000	-67.9474141991371
12.8200000000000	-67.9474141991371
12.8300000000000	-67.9474141991371
12.8400000000000	-67.9474141991371
12.8500000000000	-67.9474141991371
12.8600000000000	-67.9474141991371
12.8700000000000	-67.9474141991371
12.8800000000000	-67.9474141991371
12.8900000000000	-67.9474141991371
12.9000000000000	-67.9474141991371
12.9100000000000	-67.9474141991371
12.9200000000000	-67.9474141991371
12.9300000000000	-67.9474141991371
12.9400000000000	-67.9474141991371
12.9500000000000	-67.9474141991371
12.9600000000000	-67.9474141991371
12.9700000000000	-67.9474141991371
12.9800000000000	-67.9474141991371
12.9900000000000	-67.9474141991371
13	-67.9474141991371
13.0100000000000	-67.9474141991371
13.0200000000000	-67.9474141991371
13.0300000000000	-67.9474141991371
13.0400000000000	-67.9474141991371
13.0500000000000	-67.9474141991371
13.0600000000000	-67.9474141991371
13.0700000000000	-67.9474141991371
13.0800000000000	-67.9474141991371
13.0900000000000	-67.9474141991371
13.1000000000000	-67.9474141991371
13.1100000000000	-67.9474141991371
13.1200000000000	-67.9474141991371
13.1300000000000	-67.9474141991371
13.1400000000000	-67.9474141991371
13.1500000000000	-67.9474141991371
13.1600000000000	-67.9474141991371
13.1700000000000	-67.9474141991371
13.1800000000000	-67.9474141991371
13.1900000000000	-67.9474141991371
13.2000000000000	-67.9474141991371
13.2100000000000	-67.9474141991371
13.2200000000000	-67.9474141991371
13.2300000000000	-67.9474141991371
13.2400000000000	-67.9474141991371
13.2500000000000	-67.9474141991371
13.2600000000000	-67.9474141991371
13.2700000000000	-67.9474141991371
13.2800000000000	-67.9474141991371
13.2900000000000	-67.9474141991371
13.3000000000000	-67.9474141991371
13.3100000000000	-67.9474141991371
13.3200000000000	-67.9474141991371
13.3300000000000	-67.9474141991371
13.3400000000000	-67.9474141991371
13.3500000000000	-67.9474141991371
13.3600000000000	-67.9474141991371
13.3700000000000	-67.9474141991371
13.3800000000000	-67.9474141991371
13.3900000000000	-67.9474141991371
13.4000000000000	-67.9474141991371
13.4100000000000	-67.9474141991371
13.4200000000000	-67.9474141991371
13.4300000000000	-67.9474141991371
13.4400000000000	-67.9474141991371
13.4500000000000	-67.9474141991371
13.4600000000000	-67.9474141991371
13.4700000000000	-67.9474141991371
13.4800000000000	-67.9474141991371
13.4900000000000	-67.9474141991371
13.5000000000000	-67.9474141991371
13.5100000000000	-67.9474141991371
13.5200000000000	-67.9474141991371
13.5300000000000	-67.9474141991371
13.5400000000000	-67.9474141991371
13.5500000000000	-67.9474141991371
13.5600000000000	-67.9474141991371
13.5700000000000	-67.9474141991371
13.5800000000000	-67.9474141991371
13.5900000000000	-67.9474141991371
13.6000000000000	-67.9474141991371
13.6100000000000	-67.9474141991371
13.6200000000000	-67.9474141991371
13.6300000000000	-67.9474141991371
13.6400000000000	-67.9474141991371
13.6500000000000	-67.9474141991371
13.6600000000000	-67.9474141991371
13.6700000000000	-67.9474141991371
13.6800000000000	-67.9474141991371
13.6900000000000	-67.9474141991371
13.7000000000000	-67.9474141991371
13.7100000000000	-67.9474141991371
13.7200000000000	-67.9474141991371
13.7300000000000	-67.9474141991371
13.7400000000000	-67.9474141991371
13.7500000000000	-67.9474141991371
13.7600000000000	-67.9474141991371
13.7700000000000	-67.9474141991371
13.7800000000000	-67.9474141991371
13.7900000000000	-67.9474141991371
13.8000000000000	-67.9474141991371
13.8100000000000	-67.9474141991371
13.8200000000000	-67.9474141991371
13.8300000000000	-67.9474141991371
13.8400000000000	-67.9474141991371
13.8500000000000	-67.9474141991371
13.8600000000000	-67.9474141991371
13.8700000000000	-67.9474141991371
13.8800000000000	-67.9474141991371
13.8900000000000	-67.9474141991371
13.9000000000000	-67.9474141991371
13.9100000000000	-67.9474141991371
13.9200000000000	-67.9474141991371
13.9300000000000	-67.9474141991371
13.9400000000000	-67.9474141991371
13.9500000000000	-67.9474141991371
13.9600000000000	-67.9474141991371
13.9700000000000	-67.9474141991371
13.9800000000000	-67.9474141991371
13.9900000000000	-67.9474141991371
14	-67.9474141991371
14.0100000000000	-67.9474141991371
14.0200000000000	-67.9474141991371
14.0300000000000	-67.9474141991371
14.0400000000000	-67.9474141991371
14.0500000000000	-67.9474141991371
14.0600000000000	-67.9474141991371
14.0700000000000	-67.9474141991371
14.0800000000000	-67.9474141991371
14.0900000000000	-67.9474141991371
14.1000000000000	-67.9474141991371
14.1100000000000	-67.9474141991371
14.1200000000000	-67.9474141991371
14.1300000000000	-67.9474141991371
14.1400000000000	-67.9474141991371
14.1500000000000	-67.9474141991371
14.1600000000000	-67.9474141991371
14.1700000000000	-67.9474141991371
14.1800000000000	-67.9474141991371
14.1900000000000	-67.9474141991371
14.2000000000000	-67.9474141991371
14.2100000000000	-67.9474141991371
14.2200000000000	-67.9474141991371
14.2300000000000	-67.9474141991371
14.2400000000000	-67.9474141991371
14.2500000000000	-67.9474141991371
14.2600000000000	-67.9474141991371
14.2700000000000	-67.9474141991371
14.2800000000000	-67.9474141991371
14.2900000000000	-67.9474141991371
14.3000000000000	-67.9474141991371
14.3100000000000	-67.9474141991371
14.3200000000000	-67.9474141991371
14.3300000000000	-67.9474141991371
14.3400000000000	-67.9474141991371
14.3500000000000	-67.9474141991371
14.3600000000000	-67.9474141991371
14.3700000000000	-67.9474141991371
14.3800000000000	-67.9474141991371
14.3900000000000	-67.9474141991371
14.4000000000000	-67.9474141991371
14.4100000000000	-67.9474141991371
14.4200000000000	-67.9474141991371
14.4300000000000	-67.9474141991371
14.4400000000000	-67.9474141991371
14.4500000000000	-67.9474141991371
14.4600000000000	-67.9474141991371
14.4700000000000	-67.9474141991371
14.4800000000000	-67.9474141991371
14.4900000000000	-67.9474141991371
14.5000000000000	-67.9474141991371
14.5100000000000	-67.9474141991371
14.5200000000000	-67.9474141991371
14.5300000000000	-67.9474141991371
14.5400000000000	-67.9474141991371
14.5500000000000	-67.9474141991371
14.5600000000000	-67.9474141991371
14.5700000000000	-67.9474141991371
14.5800000000000	-67.9474141991371
14.5900000000000	-67.9474141991371
14.6000000000000	-67.9474141991371
14.6100000000000	-67.9474141991371
14.6200000000000	-67.9474141991371
14.6300000000000	-67.9474141991371
14.6400000000000	-67.9474141991371
14.6500000000000	-67.9474141991371
14.6600000000000	-67.9474141991371
14.6700000000000	-67.9474141991371
14.6800000000000	-67.9474141991371
14.6900000000000	-67.9474141991371
14.7000000000000	-67.9474141991371
14.7100000000000	-67.9474141991371
14.7200000000000	-67.9474141991371
14.7300000000000	-67.9474141991371
14.7400000000000	-67.9474141991371
14.7500000000000	-67.9474141991371
14.7600000000000	-67.9474141991371
14.7700000000000	-67.9474141991371
14.7800000000000	-67.9474141991371
14.7900000000000	-67.9474141991371
14.8000000000000	-67.9474141991371
14.8100000000000	-67.9474141991371
14.8200000000000	-67.9474141991371
14.8300000000000	-67.9474141991371
14.8400000000000	-67.9474141991371
14.8500000000000	-67.9474141991371
14.8600000000000	-67.9474141991371
14.8700000000000	-67.9474141991371
14.8800000000000	-67.9474141991371
14.8900000000000	-67.9474141991371
14.9000000000000	-67.9474141991371
14.9100000000000	-67.9474141991371
14.9200000000000	-67.9474141991371
14.9300000000000	-67.9474141991371
14.9400000000000	-67.9474141991371
14.9500000000000	-67.9474141991371
14.9600000000000	-67.9474141991371
14.9700000000000	-67.9474141991371
14.9800000000000	-67.9474141991371
14.9900000000000	-67.9474141991371
15	-67.9474141991371
15.0100000000000	-67.9474141991371
15.0200000000000	-67.9474141991371
15.0300000000000	-67.9474141991371
15.0400000000000	-67.9474141991371
15.0500000000000	-67.9474141991371
15.0600000000000	-67.9474141991371
15.0700000000000	-67.9474141991371
15.0800000000000	-67.9474141991371
15.0900000000000	-67.9474141991371
15.1000000000000	-67.9474141991371
15.1100000000000	-67.9474141991371
15.1200000000000	-67.9474141991371
15.1300000000000	-67.9474141991371
15.1400000000000	-67.9474141991371
15.1500000000000	-67.9474141991371
15.1600000000000	-67.9474141991371
15.1700000000000	-67.9474141991371
15.1800000000000	-67.9474141991371
15.1900000000000	-67.9474141991371
15.2000000000000	-67.9474141991371
15.2100000000000	-67.9474141991371
15.2200000000000	-67.9474141991371
15.2300000000000	-67.9474141991371
15.2400000000000	-67.9474141991371
15.2500000000000	-67.9474141991371
15.2600000000000	-67.9474141991371
15.2700000000000	-67.9474141991371
15.2800000000000	-67.9474141991371
15.2900000000000	-67.9474141991371
15.3000000000000	-67.9474141991371
15.3100000000000	-67.9474141991371
15.3200000000000	-67.9474141991371
15.3300000000000	-67.9474141991371
15.3400000000000	-67.9474141991371
15.3500000000000	-67.9474141991371
15.3600000000000	-67.9474141991371
15.3700000000000	-67.9474141991371
15.3800000000000	-67.9474141991371
15.3900000000000	-67.9474141991371
15.4000000000000	-67.9474141991371
15.4100000000000	-67.9474141991371
15.4200000000000	-67.9474141991371
15.4300000000000	-67.9474141991371
15.4400000000000	-67.9474141991371
15.4500000000000	-67.9474141991371
15.4600000000000	-67.9474141991371
15.4700000000000	-67.9474141991371
15.4800000000000	-67.9474141991371
15.4900000000000	-67.9474141991371
15.5000000000000	-67.9474141991371
15.5100000000000	-67.9474141991371
15.5200000000000	-67.9474141991371
15.5300000000000	-67.9474141991371
15.5400000000000	-67.9474141991371
15.5500000000000	-67.9474141991371
15.5600000000000	-67.9474141991371
15.5700000000000	-67.9474141991371
15.5800000000000	-67.9474141991371
15.5900000000000	-67.9474141991371
15.6000000000000	-67.9474141991371
15.6100000000000	-67.9474141991371
15.6200000000000	-67.9474141991371
15.6300000000000	-67.9474141991371
15.6400000000000	-67.9474141991371
15.6500000000000	-67.9474141991371
15.6600000000000	-67.9474141991371
15.6700000000000	-67.9474141991371
15.6800000000000	-67.9474141991371
15.6900000000000	-67.9474141991371
15.7000000000000	-67.9474141991371
15.7100000000000	-67.9474141991371
15.7200000000000	-67.9474141991371
15.7300000000000	-67.9474141991371
15.7400000000000	-67.9474141991371
15.7500000000000	-67.9474141991371
15.7600000000000	-67.9474141991371
15.7700000000000	-67.9474141991371
15.7800000000000	-67.9474141991371
15.7900000000000	-67.9474141991371
15.8000000000000	-67.9474141991371
15.8100000000000	-67.9474141991371
15.8200000000000	-67.9474141991371
15.8300000000000	-67.9474141991371
15.8400000000000	-67.9474141991371
15.8500000000000	-67.9474141991371
15.8600000000000	-67.9474141991371
15.8700000000000	-67.9474141991371
15.8800000000000	-67.9474141991371
15.8900000000000	-67.9474141991371
15.9000000000000	-67.9474141991371
15.9100000000000	-67.9474141991371
15.9200000000000	-67.9474141991371
15.9300000000000	-67.9474141991371
15.9400000000000	-67.9474141991371
15.9500000000000	-67.9474141991371
15.9600000000000	-67.9474141991371
15.9700000000000	-67.9474141991371
15.9800000000000	-67.9474141991371
15.9900000000000	-67.9474141991371
16	-67.9474141991371
16.0100000000000	-67.9474141991371
16.0200000000000	-67.9474141991371
16.0300000000000	-67.9474141991371
16.0400000000000	-67.9474141991371
16.0500000000000	-67.9474141991371
16.0600000000000	-67.9474141991371
16.0700000000000	-67.9474141991371
16.0800000000000	-67.9474141991371
16.0900000000000	-67.9474141991371
16.1000000000000	-67.9474141991371
16.1100000000000	-67.9474141991371
16.1200000000000	-67.9474141991371
16.1300000000000	-67.9474141991371
16.1400000000000	-67.9474141991371
16.1500000000000	-67.9474141991371
16.1600000000000	-67.9474141991371
16.1700000000000	-67.9474141991371
16.1800000000000	-67.9474141991371
16.1900000000000	-67.9474141991371
16.2000000000000	-67.9474141991371
16.2100000000000	-67.9474141991371
16.2200000000000	-67.9474141991371
16.2300000000000	-67.9474141991371
16.2400000000000	-67.9474141991371
16.2500000000000	-67.9474141991371
16.2600000000000	-67.9474141991371
16.2700000000000	-67.9474141991371
16.2800000000000	-67.9474141991371
16.2900000000000	-67.9474141991371
16.3000000000000	-67.9474141991371
16.3100000000000	-67.9474141991371
16.3200000000000	-67.9474141991371
16.3300000000000	-67.9474141991371
16.3400000000000	-67.9474141991371
16.3500000000000	-67.9474141991371
16.3600000000000	-67.9474141991371
16.3700000000000	-67.9474141991371
16.3800000000000	-67.9474141991371
16.3900000000000	-67.9474141991371
16.4000000000000	-67.9474141991371
16.4100000000000	-67.9474141991371
16.4200000000000	-67.9474141991371
16.4300000000000	-67.9474141991371
16.4400000000000	-67.9474141991371
16.4500000000000	-67.9474141991371
16.4600000000000	-67.9474141991371
16.4700000000000	-67.9474141991371
16.4800000000000	-67.9474141991371
16.4900000000000	-67.9474141991371
16.5000000000000	-67.9474141991371
16.5100000000000	-67.9474141991371
16.5200000000000	-67.9474141991371
16.5300000000000	-67.9474141991371
16.5400000000000	-67.9474141991371
16.5500000000000	-67.9474141991371
16.5600000000000	-67.9474141991371
16.5700000000000	-67.9474141991371
16.5800000000000	-67.9474141991371
16.5900000000000	-67.9474141991371
16.6000000000000	-67.9474141991371
16.6100000000000	-67.9474141991371
16.6200000000000	-67.9474141991371
16.6300000000000	-67.9474141991371
16.6400000000000	-67.9474141991371
16.6500000000000	-67.9474141991371
16.6600000000000	-67.9474141991371
16.6700000000000	-67.9474141991371
16.6800000000000	-67.9474141991371
16.6900000000000	-67.9474141991371
16.7000000000000	-67.9474141991371
16.7100000000000	-67.9474141991371
16.7200000000000	-67.9474141991371
16.7300000000000	-67.9474141991371
16.7400000000000	-67.9474141991371
16.7500000000000	-67.9474141991371
16.7600000000000	-67.9474141991371
16.7700000000000	-67.9474141991371
16.7800000000000	-67.9474141991371
16.7900000000000	-67.9474141991371
16.8000000000000	-67.9474141991371
16.8100000000000	-67.9474141991371
16.8200000000000	-67.9474141991371
16.8300000000000	-67.9474141991371
16.8400000000000	-67.9474141991371
16.8500000000000	-67.9474141991371
16.8600000000000	-67.9474141991371
16.8700000000000	-67.9474141991371
16.8800000000000	-67.9474141991371
16.8900000000000	-67.9474141991371
16.9000000000000	-67.9474141991371
16.9100000000000	-67.9474141991371
16.9200000000000	-67.9474141991371
16.9300000000000	-67.9474141991371
16.9400000000000	-67.9474141991371
16.9500000000000	-67.9474141991371
16.9600000000000	-67.9474141991371
16.9700000000000	-67.9474141991371
16.9800000000000	-67.9474141991371
16.9900000000000	-67.9474141991371
17	-67.9474141991371
17.0100000000000	-67.9474141991371
17.0200000000000	-67.9474141991371
17.0300000000000	-67.9474141991371
17.0400000000000	-67.9474141991371
17.0500000000000	-67.9474141991371
17.0600000000000	-67.9474141991371
17.0700000000000	-67.9474141991371
17.0800000000000	-67.9474141991371
17.0900000000000	-67.9474141991371
17.1000000000000	-67.9474141991371
17.1100000000000	-67.9474141991371
17.1200000000000	-67.9474141991371
17.1300000000000	-67.9474141991371
17.1400000000000	-67.9474141991371
17.1500000000000	-67.9474141991371
17.1600000000000	-67.9474141991371
17.1700000000000	-67.9474141991371
17.1800000000000	-67.9474141991371
17.1900000000000	-67.9474141991371
17.2000000000000	-67.9474141991371
17.2100000000000	-67.9474141991371
17.2200000000000	-67.9474141991371
17.2300000000000	-67.9474141991371
17.2400000000000	-67.9474141991371
17.2500000000000	-67.9474141991371
17.2600000000000	-67.9474141991371
17.2700000000000	-67.9474141991371
17.2800000000000	-67.9474141991371
17.2900000000000	-67.9474141991371
17.3000000000000	-67.9474141991371
17.3100000000000	-67.9474141991371
17.3200000000000	-67.9474141991371
17.3300000000000	-67.9474141991371
17.3400000000000	-67.9474141991371
17.3500000000000	-67.9474141991371
17.3600000000000	-67.9474141991371
17.3700000000000	-67.9474141991371
17.3800000000000	-67.9474141991371
17.3900000000000	-67.9474141991371
17.4000000000000	-67.9474141991371
17.4100000000000	-67.9474141991371
17.4200000000000	-67.9474141991371
17.4300000000000	-67.9474141991371
17.4400000000000	-67.9474141991371
17.4500000000000	-67.9474141991371
17.4600000000000	-67.9474141991371
17.4700000000000	-67.9474141991371
17.4800000000000	-67.9474141991371
17.4900000000000	-67.9474141991371
17.5000000000000	-67.9474141991371
17.5100000000000	-67.9474141991371
17.5200000000000	-67.9474141991371
17.5300000000000	-67.9474141991371
17.5400000000000	-67.9474141991371
17.5500000000000	-67.9474141991371
17.5600000000000	-67.9474141991371
17.5700000000000	-67.9474141991371
17.5800000000000	-67.9474141991371
17.5900000000000	-67.9474141991371
17.6000000000000	-67.9474141991371
17.6100000000000	-67.9474141991371
17.6200000000000	-67.9474141991371
17.6300000000000	-67.9474141991371
17.6400000000000	-67.9474141991371
17.6500000000000	-67.9474141991371
17.6600000000000	-67.9474141991371
17.6700000000000	-67.9474141991371
17.6800000000000	-67.9474141991371
17.6900000000000	-67.9474141991371
17.7000000000000	-67.9474141991371
17.7100000000000	-67.9474141991371
17.7200000000000	-67.9474141991371
17.7300000000000	-67.9474141991371
17.7400000000000	-67.9474141991371
17.7500000000000	-67.9474141991371
17.7600000000000	-67.9474141991371
17.7700000000000	-67.9474141991371
17.7800000000000	-67.9474141991371
17.7900000000000	-67.9474141991371
17.8000000000000	-67.9474141991371
17.8100000000000	-67.9474141991371
17.8200000000000	-67.9474141991371
17.8300000000000	-67.9474141991371
17.8400000000000	-67.9474141991371
17.8500000000000	-67.9474141991371
17.8600000000000	-67.9474141991371
17.8700000000000	-67.9474141991371
17.8800000000000	-67.9474141991371
17.8900000000000	-67.9474141991371
17.9000000000000	-67.9474141991371
17.9100000000000	-67.9474141991371
17.9200000000000	-67.9474141991371
17.9300000000000	-67.9474141991371
17.9400000000000	-67.9474141991371
17.9500000000000	-67.9474141991371
17.9600000000000	-67.9474141991371
17.9700000000000	-67.9474141991371
17.9800000000000	-67.9474141991371
17.9900000000000	-67.9474141991371
18	-67.9474141991371
18.0100000000000	-67.9474141991371
18.0200000000000	-67.9474141991371
18.0300000000000	-67.9474141991371
18.0400000000000	-67.9474141991371
18.0500000000000	-67.9474141991371
18.0600000000000	-67.9474141991371
18.0700000000000	-67.9474141991371
18.0800000000000	-67.9474141991371
18.0900000000000	-67.9474141991371
18.1000000000000	-67.9474141991371
18.1100000000000	-67.9474141991371
18.1200000000000	-67.9474141991371
18.1300000000000	-67.9474141991371
18.1400000000000	-67.9474141991371
18.1500000000000	-67.9474141991371
18.1600000000000	-67.9474141991371
18.1700000000000	-67.9474141991371
18.1800000000000	-67.9474141991371
18.1900000000000	-67.9474141991371
18.2000000000000	-67.9474141991371
18.2100000000000	-67.9474141991371
18.2200000000000	-67.9474141991371
18.2300000000000	-67.9474141991371
18.2400000000000	-67.9474141991371
18.2500000000000	-67.9474141991371
18.2600000000000	-67.9474141991371
18.2700000000000	-67.9474141991371
18.2800000000000	-67.9474141991371
18.2900000000000	-67.9474141991371
18.3000000000000	-67.9474141991371
18.3100000000000	-67.9474141991371
18.3200000000000	-67.9474141991371
18.3300000000000	-67.9474141991371
18.3400000000000	-67.9474141991371
18.3500000000000	-67.9474141991371
18.3600000000000	-67.9474141991371
18.3700000000000	-67.9474141991371
18.3800000000000	-67.9474141991371
18.3900000000000	-67.9474141991371
18.4000000000000	-67.9474141991371
18.4100000000000	-67.9474141991371
18.4200000000000	-67.9474141991371
18.4300000000000	-67.9474141991371
18.4400000000000	-67.9474141991371
18.4500000000000	-67.9474141991371
18.4600000000000	-67.9474141991371
18.4700000000000	-67.9474141991371
18.4800000000000	-67.9474141991371
18.4900000000000	-67.9474141991371
18.5000000000000	-67.9474141991371
18.5100000000000	-67.9474141991371
18.5200000000000	-67.9474141991371
18.5300000000000	-67.9474141991371
18.5400000000000	-67.9474141991371
18.5500000000000	-67.9474141991371
18.5600000000000	-67.9474141991371
18.5700000000000	-67.9474141991371
18.5800000000000	-67.9474141991371
18.5900000000000	-67.9474141991371
18.6000000000000	-67.9474141991371
18.6100000000000	-67.9474141991371
18.6200000000000	-67.9474141991371
18.6300000000000	-67.9474141991371
18.6400000000000	-67.9474141991371
18.6500000000000	-67.9474141991371
18.6600000000000	-67.9474141991371
18.6700000000000	-67.9474141991371
18.6800000000000	-67.9474141991371
18.6900000000000	-67.9474141991371
18.7000000000000	-67.9474141991371
18.7100000000000	-67.9474141991371
18.7200000000000	-67.9474141991371
18.7300000000000	-67.9474141991371
18.7400000000000	-67.9474141991371
18.7500000000000	-67.9474141991371
18.7600000000000	-67.9474141991371
18.7700000000000	-67.9474141991371
18.7800000000000	-67.9474141991371
18.7900000000000	-67.9474141991371
18.8000000000000	-67.9474141991371
18.8100000000000	-67.9474141991371
18.8200000000000	-67.9474141991371
18.8300000000000	-67.9474141991371
18.8400000000000	-67.9474141991371
18.8500000000000	-67.9474141991371
18.8600000000000	-67.9474141991371
18.8700000000000	-67.9474141991371
18.8800000000000	-67.9474141991371
18.8900000000000	-67.9474141991371
18.9000000000000	-67.9474141991371
18.9100000000000	-67.9474141991371
18.9200000000000	-67.9474141991371
18.9300000000000	-67.9474141991371
18.9400000000000	-67.9474141991371
18.9500000000000	-67.9474141991371
18.9600000000000	-67.9474141991371
18.9700000000000	-67.9474141991371
18.9800000000000	-67.9474141991371
18.9900000000000	-67.9474141991371
19	-67.9474141991371
19.0100000000000	-67.9474141991371
19.0200000000000	-67.9474141991371
19.0300000000000	-67.9474141991371
19.0400000000000	-67.9474141991371
19.0500000000000	-67.9474141991371
19.0600000000000	-67.9474141991371
19.0700000000000	-67.9474141991371
19.0800000000000	-67.9474141991371
19.0900000000000	-67.9474141991371
19.1000000000000	-67.9474141991371
19.1100000000000	-67.9474141991371
19.1200000000000	-67.9474141991371
19.1300000000000	-67.9474141991371
19.1400000000000	-67.9474141991371
19.1500000000000	-67.9474141991371
19.1600000000000	-67.9474141991371
19.1700000000000	-67.9474141991371
19.1800000000000	-67.9474141991371
19.1900000000000	-67.9474141991371
19.2000000000000	-67.9474141991371
19.2100000000000	-67.9474141991371
19.2200000000000	-67.9474141991371
19.2300000000000	-67.9474141991371
19.2400000000000	-67.9474141991371
19.2500000000000	-67.9474141991371
19.2600000000000	-67.9474141991371
19.2700000000000	-67.9474141991371
19.2800000000000	-67.9474141991371
19.2900000000000	-67.9474141991371
19.3000000000000	-67.9474141991371
19.3100000000000	-67.9474141991371
19.3200000000000	-67.9474141991371
19.3300000000000	-67.9474141991371
19.3400000000000	-67.9474141991371
19.3500000000000	-67.9474141991371
19.3600000000000	-67.9474141991371
19.3700000000000	-67.9474141991371
19.3800000000000	-67.9474141991371
19.3900000000000	-67.9474141991371
19.4000000000000	-67.9474141991371
19.4100000000000	-67.9474141991371
19.4200000000000	-67.9474141991371
19.4300000000000	-67.9474141991371
19.4400000000000	-67.9474141991371
19.4500000000000	-67.9474141991371
19.4600000000000	-67.9474141991371
19.4700000000000	-67.9474141991371
19.4800000000000	-67.9474141991371
19.4900000000000	-67.9474141991371
19.5000000000000	-67.9474141991371
19.5100000000000	-67.9474141991371
19.5200000000000	-67.9474141991371
19.5300000000000	-67.9474141991371
19.5400000000000	-67.9474141991371
19.5500000000000	-67.9474141991371
19.5600000000000	-67.9474141991371
19.5700000000000	-67.9474141991371
19.5800000000000	-67.9474141991371
19.5900000000000	-67.9474141991371
19.6000000000000	-67.9474141991371
19.6100000000000	-67.9474141991371
19.6200000000000	-67.9474141991371
19.6300000000000	-67.9474141991371
19.6400000000000	-67.9474141991371
19.6500000000000	-67.9474141991371
19.6600000000000	-67.9474141991371
19.6700000000000	-67.9474141991371
19.6800000000000	-67.9474141991371
19.6900000000000	-67.9474141991371
19.7000000000000	-67.9474141991371
19.7100000000000	-67.9474141991371
19.7200000000000	-67.9474141991371
19.7300000000000	-67.9474141991371
19.7400000000000	-67.9474141991371
19.7500000000000	-67.9474141991371
19.7600000000000	-67.9474141991371
19.7700000000000	-67.9474141991371
19.7800000000000	-67.9474141991371
19.7900000000000	-67.9474141991371
19.8000000000000	-67.9474141991371
19.8100000000000	-67.9474141991371
19.8200000000000	-67.9474141991371
19.8300000000000	-67.9474141991371
19.8400000000000	-67.9474141991371
19.8500000000000	-67.9474141991371
19.8600000000000	-67.9474141991371
19.8700000000000	-67.9474141991371
19.8800000000000	-67.9474141991371
19.8900000000000	-67.9474141991371
19.9000000000000	-67.9474141991371
19.9100000000000	-67.9474141991371
19.9200000000000	-67.9474141991371
19.9300000000000	-67.9474141991371
19.9400000000000	-67.9474141991371
19.9500000000000	-67.9474141991371
19.9600000000000	-67.9474141991371
19.9700000000000	-67.9474141991371
19.9800000000000	-67.9474141991371
19.9900000000000	-67.9474141991371
20	-67.9474141991371
20.0100000000000	-67.9474141991371
20.0200000000000	-67.9474141991371
20.0300000000000	-67.9474141991371
20.0400000000000	-67.9474141991371
20.0500000000000	-67.9474141991371
20.0600000000000	-67.9474141991371
20.0700000000000	-67.9474141991371
20.0800000000000	-67.9474141991371
20.0900000000000	-67.9474141991371
20.1000000000000	-67.9474141991371
20.1100000000000	-67.9474141991371
20.1200000000000	-67.9474141991371
20.1300000000000	-67.9474141991371
20.1400000000000	-67.9474141991371
20.1500000000000	-67.9474141991371
20.1600000000000	-67.9474141991371
20.1700000000000	-67.9474141991371
20.1800000000000	-67.9474141991371
20.1900000000000	-67.9474141991371
20.2000000000000	-67.9474141991371
20.2100000000000	-67.9474141991371
20.2200000000000	-67.9474141991371
20.2300000000000	-67.9474141991371
20.2400000000000	-67.9474141991371
20.2500000000000	-67.9474141991371
20.2600000000000	-67.9474141991371
20.2700000000000	-67.9474141991371
20.2800000000000	-67.9474141991371
20.2900000000000	-67.9474141991371
20.3000000000000	-67.9474141991371
20.3100000000000	-67.9474141991371
20.3200000000000	-67.9474141991371
20.3300000000000	-67.9474141991371
20.3400000000000	-67.9474141991371
20.3500000000000	-67.9474141991371
20.3600000000000	-67.9474141991371
20.3700000000000	-67.9474141991371
20.3800000000000	-67.9474141991371
20.3900000000000	-67.9474141991371
20.4000000000000	-67.9474141991371
20.4100000000000	-67.9474141991371
20.4200000000000	-67.9474141991371
20.4300000000000	-67.9474141991371
20.4400000000000	-67.9474141991371
20.4500000000000	-67.9474141991371
20.4600000000000	-67.9474141991371
20.4700000000000	-67.9474141991371
20.4800000000000	-67.9474141991371
20.4900000000000	-67.9474141991371
20.5000000000000	-67.9474141991371
20.5100000000000	-67.9474141991371
20.5200000000000	-67.9474141991371
20.5300000000000	-67.9474141991371
20.5400000000000	-67.9474141991371
20.5500000000000	-67.9474141991371
20.5600000000000	-67.9474141991371
20.5700000000000	-67.9474141991371
20.5800000000000	-67.9474141991371
20.5900000000000	-67.9474141991371
20.6000000000000	-67.9474141991371
20.6100000000000	-67.9474141991371
20.6200000000000	-67.9474141991371
20.6300000000000	-67.9474141991371
20.6400000000000	-67.9474141991371
20.6500000000000	-67.9474141991371
20.6600000000000	-67.9474141991371
20.6700000000000	-67.9474141991371
20.6800000000000	-67.9474141991371
20.6900000000000	-67.9474141991371
20.7000000000000	-67.9474141991371
20.7100000000000	-67.9474141991371
20.7200000000000	-67.9474141991371
20.7300000000000	-67.9474141991371
20.7400000000000	-67.9474141991371
20.7500000000000	-67.9474141991371
20.7600000000000	-67.9474141991371
20.7700000000000	-67.9474141991371
20.7800000000000	-67.9474141991371
20.7900000000000	-67.9474141991371
20.8000000000000	-67.9474141991371
20.8100000000000	-67.9474141991371
20.8200000000000	-67.9474141991371
20.8300000000000	-67.9474141991371
20.8400000000000	-67.9474141991371
20.8500000000000	-67.9474141991371
20.8600000000000	-67.9474141991371
20.8700000000000	-67.9474141991371
20.8800000000000	-67.9474141991371
20.8900000000000	-67.9474141991371
20.9000000000000	-67.9474141991371
20.9100000000000	-67.9474141991371
20.9200000000000	-67.9474141991371
20.9300000000000	-67.9474141991371
20.9400000000000	-67.9474141991371
20.9500000000000	-67.9474141991371
20.9600000000000	-67.9474141991371
20.9700000000000	-67.9474141991371
20.9800000000000	-67.9474141991371
20.9900000000000	-67.9474141991371
21	-67.9474141991371
21.0100000000000	-67.9474141991371
21.0200000000000	-67.9474141991371
21.0300000000000	-67.9474141991371
21.0400000000000	-67.9474141991371
21.0500000000000	-67.9474141991371
21.0600000000000	-67.9474141991371
21.0700000000000	-67.9474141991371
21.0800000000000	-67.9474141991371
21.0900000000000	-67.9474141991371
21.1000000000000	-67.9474141991371
21.1100000000000	-67.9474141991371
21.1200000000000	-67.9474141991371
21.1300000000000	-67.9474141991371
21.1400000000000	-67.9474141991371
21.1500000000000	-67.9474141991371
21.1600000000000	-67.9474141991371
21.1700000000000	-67.9474141991371
21.1800000000000	-67.9474141991371
21.1900000000000	-67.9474141991371
21.2000000000000	-67.9474141991371
21.2100000000000	-67.9474141991371
21.2200000000000	-67.9474141991371
21.2300000000000	-67.9474141991371
21.2400000000000	-67.9474141991371
21.2500000000000	-67.9474141991371
21.2600000000000	-67.9474141991371
21.2700000000000	-67.9474141991371
21.2800000000000	-67.9474141991371
21.2900000000000	-67.9474141991371
21.3000000000000	-67.9474141991371
21.3100000000000	-67.9474141991371
21.3200000000000	-67.9474141991371
21.3300000000000	-67.9474141991371
21.3400000000000	-67.9474141991371
21.3500000000000	-67.9474141991371
21.3600000000000	-67.9474141991371
21.3700000000000	-67.9474141991371
21.3800000000000	-67.9474141991371
21.3900000000000	-67.9474141991371
21.4000000000000	-67.9474141991371
21.4100000000000	-67.9474141991371
21.4200000000000	-67.9474141991371
21.4300000000000	-67.9474141991371
21.4400000000000	-67.9474141991371
21.4500000000000	-67.9474141991371
21.4600000000000	-67.9474141991371
21.4700000000000	-67.9474141991371
21.4800000000000	-67.9474141991371
21.4900000000000	-67.9474141991371
21.5000000000000	-67.9474141991371
21.5100000000000	-67.9474141991371
21.5200000000000	-67.9474141991371
21.5300000000000	-67.9474141991371
21.5400000000000	-67.9474141991371
21.5500000000000	-67.9474141991371
21.5600000000000	-67.9474141991371
21.5700000000000	-67.9474141991371
21.5800000000000	-67.9474141991371
21.5900000000000	-67.9474141991371
21.6000000000000	-67.9474141991371
21.6100000000000	-67.9474141991371
21.6200000000000	-67.9474141991371
21.6300000000000	-67.9474141991371
21.6400000000000	-67.9474141991371
21.6500000000000	-67.9474141991371
21.6600000000000	-67.9474141991371
21.6700000000000	-67.9474141991371
21.6800000000000	-67.9474141991371
21.6900000000000	-67.9474141991371
21.7000000000000	-67.9474141991371
21.7100000000000	-67.9474141991371
21.7200000000000	-67.9474141991371
21.7300000000000	-67.9474141991371
21.7400000000000	-67.9474141991371
21.7500000000000	-67.9474141991371
21.7600000000000	-67.9474141991371
21.7700000000000	-67.9474141991371
21.7800000000000	-67.9474141991371
21.7900000000000	-67.9474141991371
21.8000000000000	-67.9474141991371
21.8100000000000	-67.9474141991371
21.8200000000000	-67.9474141991371
21.8300000000000	-67.9474141991371
21.8400000000000	-67.9474141991371
21.8500000000000	-67.9474141991371
21.8600000000000	-67.9474141991371
21.8700000000000	-67.9474141991371
21.8800000000000	-67.9474141991371
21.8900000000000	-67.9474141991371
21.9000000000000	-67.9474141991371
21.9100000000000	-67.9474141991371
21.9200000000000	-67.9474141991371
21.9300000000000	-67.9474141991371
21.9400000000000	-67.9474141991371
21.9500000000000	-67.9474141991371
21.9600000000000	-67.9474141991371
21.9700000000000	-67.9474141991371
21.9800000000000	-67.9474141991371
21.9900000000000	-67.9474141991371
22	-67.9474141991371
22.0100000000000	-67.9474141991371
22.0200000000000	-67.9474141991371
22.0300000000000	-67.9474141991371
22.0400000000000	-67.9474141991371
22.0500000000000	-67.9474141991371
22.0600000000000	-67.9474141991371
22.0700000000000	-67.9474141991371
22.0800000000000	-67.9474141991371
22.0900000000000	-67.9474141991371
22.1000000000000	-67.9474141991371
22.1100000000000	-67.9474141991371
22.1200000000000	-67.9474141991371
22.1300000000000	-67.9474141991371
22.1400000000000	-67.9474141991371
22.1500000000000	-67.9474141991371
22.1600000000000	-67.9474141991371
22.1700000000000	-67.9474141991371
22.1800000000000	-67.9474141991371
22.1900000000000	-67.9474141991371
22.2000000000000	-67.9474141991371
22.2100000000000	-67.9474141991371
22.2200000000000	-67.9474141991371
22.2300000000000	-67.9474141991371
22.2400000000000	-67.9474141991371
22.2500000000000	-67.9474141991371
22.2600000000000	-67.9474141991371
22.2700000000000	-67.9474141991371
22.2800000000000	-67.9474141991371
22.2900000000000	-67.9474141991371
22.3000000000000	-67.9474141991371
22.3100000000000	-67.9474141991371
22.3200000000000	-67.9474141991371
22.3300000000000	-67.9474141991371
22.3400000000000	-67.9474141991371
22.3500000000000	-67.9474141991371
22.3600000000000	-67.9474141991371
22.3700000000000	-67.9474141991371
22.3800000000000	-67.9474141991371
22.3900000000000	-67.9474141991371
22.4000000000000	-67.9474141991371
22.4100000000000	-67.9474141991371
22.4200000000000	-67.9474141991371
22.4300000000000	-67.9474141991371
22.4400000000000	-67.9474141991371
22.4500000000000	-67.9474141991371
22.4600000000000	-67.9474141991371
22.4700000000000	-67.9474141991371
22.4800000000000	-67.9474141991371
22.4900000000000	-67.9474141991371
22.5000000000000	-67.9474141991371
22.5100000000000	-67.9474141991371
22.5200000000000	-67.9474141991371
22.5300000000000	-67.9474141991371
22.5400000000000	-67.9474141991371
22.5500000000000	-67.9474141991371
22.5600000000000	-67.9474141991371
22.5700000000000	-67.9474141991371
22.5800000000000	-67.9474141991371
22.5900000000000	-67.9474141991371
22.6000000000000	-67.9474141991371
22.6100000000000	-67.9474141991371
22.6200000000000	-67.9474141991371
22.6300000000000	-67.9474141991371
22.6400000000000	-67.9474141991371
22.6500000000000	-67.9474141991371
22.6600000000000	-67.9474141991371
22.6700000000000	-67.9474141991371
22.6800000000000	-67.9474141991371
22.6900000000000	-67.9474141991371
22.7000000000000	-67.9474141991371
22.7100000000000	-67.9474141991371
22.7200000000000	-67.9474141991371
22.7300000000000	-67.9474141991371
22.7400000000000	-67.9474141991371
22.7500000000000	-67.9474141991371
22.7600000000000	-67.9474141991371
22.7700000000000	-67.9474141991371
22.7800000000000	-67.9474141991371
22.7900000000000	-67.9474141991371
22.8000000000000	-67.9474141991371
22.8100000000000	-67.9474141991371
22.8200000000000	-67.9474141991371
22.8300000000000	-67.9474141991371
22.8400000000000	-67.9474141991371
22.8500000000000	-67.9474141991371
22.8600000000000	-67.9474141991371
22.8700000000000	-67.9474141991371
22.8800000000000	-67.9474141991371
22.8900000000000	-67.9474141991371
22.9000000000000	-67.9474141991371
22.9100000000000	-67.9474141991371
22.9200000000000	-67.9474141991371
22.9300000000000	-67.9474141991371
22.9400000000000	-67.9474141991371
22.9500000000000	-67.9474141991371
22.9600000000000	-67.9474141991371
22.9700000000000	-67.9474141991371
22.9800000000000	-67.9474141991371
22.9900000000000	-67.9474141991371
23	-67.9474141991371
23.0100000000000	-67.9474141991371
23.0200000000000	-67.9474141991371
23.0300000000000	-67.9474141991371
23.0400000000000	-67.9474141991371
23.0500000000000	-67.9474141991371
23.0600000000000	-67.9474141991371
23.0700000000000	-67.9474141991371
23.0800000000000	-67.9474141991371
23.0900000000000	-67.9474141991371
23.1000000000000	-67.9474141991371
23.1100000000000	-67.9474141991371
23.1200000000000	-67.9474141991371
23.1300000000000	-67.9474141991371
23.1400000000000	-67.9474141991371
23.1500000000000	-67.9474141991371
23.1600000000000	-67.9474141991371
23.1700000000000	-67.9474141991371
23.1800000000000	-67.9474141991371
23.1900000000000	-67.9474141991371
23.2000000000000	-67.9474141991371
23.2100000000000	-67.9474141991371
23.2200000000000	-67.9474141991371
23.2300000000000	-67.9474141991371
23.2400000000000	-67.9474141991371
23.2500000000000	-67.9474141991371
23.2600000000000	-67.9474141991371
23.2700000000000	-67.9474141991371
23.2800000000000	-67.9474141991371
23.2900000000000	-67.9474141991371
23.3000000000000	-67.9474141991371
23.3100000000000	-67.9474141991371
23.3200000000000	-67.9474141991371
23.3300000000000	-67.9474141991371
23.3400000000000	-67.9474141991371
23.3500000000000	-67.9474141991371
23.3600000000000	-67.9474141991371
23.3700000000000	-67.9474141991371
23.3800000000000	-67.9474141991371
23.3900000000000	-67.9474141991371
23.4000000000000	-67.9474141991371
23.4100000000000	-67.9474141991371
23.4200000000000	-67.9474141991371
23.4300000000000	-67.9474141991371
23.4400000000000	-67.9474141991371
23.4500000000000	-67.9474141991371
23.4600000000000	-67.9474141991371
23.4700000000000	-67.9474141991371
23.4800000000000	-67.9474141991371
23.4900000000000	-67.9474141991371
23.5000000000000	-67.9474141991371
23.5100000000000	-67.9474141991371
23.5200000000000	-67.9474141991371
23.5300000000000	-67.9474141991371
23.5400000000000	-67.9474141991371
23.5500000000000	-67.9474141991371
23.5600000000000	-67.9474141991371
23.5700000000000	-67.9474141991371
23.5800000000000	-67.9474141991371
23.5900000000000	-67.9474141991371
23.6000000000000	-67.9474141991371
23.6100000000000	-67.9474141991371
23.6200000000000	-67.9474141991371
23.6300000000000	-67.9474141991371
23.6400000000000	-67.9474141991371
23.6500000000000	-67.9474141991371
23.6600000000000	-67.9474141991371
23.6700000000000	-67.9474141991371
23.6800000000000	-67.9474141991371
23.6900000000000	-67.9474141991371
23.7000000000000	-67.9474141991371
23.7100000000000	-67.9474141991371
23.7200000000000	-67.9474141991371
23.7300000000000	-67.9474141991371
23.7400000000000	-67.9474141991371
23.7500000000000	-67.9474141991371
23.7600000000000	-67.9474141991371
23.7700000000000	-67.9474141991371
23.7800000000000	-67.9474141991371
23.7900000000000	-67.9474141991371
23.8000000000000	-67.9474141991371
23.8100000000000	-67.9474141991371
23.8200000000000	-67.9474141991371
23.8300000000000	-67.9474141991371
23.8400000000000	-67.9474141991371
23.8500000000000	-67.9474141991371
23.8600000000000	-67.9474141991371
23.8700000000000	-67.9474141991371
23.8800000000000	-67.9474141991371
23.8900000000000	-67.9474141991371
23.9000000000000	-67.9474141991371
23.9100000000000	-67.9474141991371
23.9200000000000	-67.9474141991371
23.9300000000000	-67.9474141991371
23.9400000000000	-67.9474141991371
23.9500000000000	-67.9474141991371
23.9600000000000	-67.9474141991371
23.9700000000000	-67.9474141991371
23.9800000000000	-67.9474141991371
23.9900000000000	-67.9474141991371
24	-67.9474141991371
24.0100000000000	-67.9474141991371
24.0200000000000	-67.9474141991371
24.0300000000000	-67.9474141991371
24.0400000000000	-67.9474141991371
24.0500000000000	-67.9474141991371
24.0600000000000	-67.9474141991371
24.0700000000000	-67.9474141991371
24.0800000000000	-67.9474141991371
24.0900000000000	-67.9474141991371
24.1000000000000	-67.9474141991371
24.1100000000000	-67.9474141991371
24.1200000000000	-67.9474141991371
24.1300000000000	-67.9474141991371
24.1400000000000	-67.9474141991371
24.1500000000000	-67.9474141991371
24.1600000000000	-67.9474141991371
24.1700000000000	-67.9474141991371
24.1800000000000	-67.9474141991371
24.1900000000000	-67.9474141991371
24.2000000000000	-67.9474141991371
24.2100000000000	-67.9474141991371
24.2200000000000	-67.9474141991371
24.2300000000000	-67.9474141991371
24.2400000000000	-67.9474141991371
24.2500000000000	-67.9474141991371
24.2600000000000	-67.9474141991371
24.2700000000000	-67.9474141991371
24.2800000000000	-67.9474141991371
24.2900000000000	-67.9474141991371
24.3000000000000	-67.9474141991371
24.3100000000000	-67.9474141991371
24.3200000000000	-67.9474141991371
24.3300000000000	-67.9474141991371
24.3400000000000	-67.9474141991371
24.3500000000000	-67.9474141991371
24.3600000000000	-67.9474141991371
24.3700000000000	-67.9474141991371
24.3800000000000	-67.9474141991371
24.3900000000000	-67.9474141991371
24.4000000000000	-67.9474141991371
24.4100000000000	-67.9474141991371
24.4200000000000	-67.9474141991371
24.4300000000000	-67.9474141991371
24.4400000000000	-67.9474141991371
24.4500000000000	-67.9474141991371
24.4600000000000	-67.9474141991371
24.4700000000000	-67.9474141991371
24.4800000000000	-67.9474141991371
24.4900000000000	-67.9474141991371
24.5000000000000	-67.9474141991371
24.5100000000000	-67.9474141991371
24.5200000000000	-67.9474141991371
24.5300000000000	-67.9474141991371
24.5400000000000	-67.9474141991371
24.5500000000000	-67.9474141991371
24.5600000000000	-67.9474141991371
24.5700000000000	-67.9474141991371
24.5800000000000	-67.9474141991371
24.5900000000000	-67.9474141991371
24.6000000000000	-67.9474141991371
24.6100000000000	-67.9474141991371
24.6200000000000	-67.9474141991371
24.6300000000000	-67.9474141991371
24.6400000000000	-67.9474141991371
24.6500000000000	-67.9474141991371
24.6600000000000	-67.9474141991371
24.6700000000000	-67.9474141991371
24.6800000000000	-67.9474141991371
24.6900000000000	-67.9474141991371
24.7000000000000	-67.9474141991371
24.7100000000000	-67.9474141991371
24.7200000000000	-67.9474141991371
24.7300000000000	-67.9474141991371
24.7400000000000	-67.9474141991371
24.7500000000000	-67.9474141991371
24.7600000000000	-67.9474141991371
24.7700000000000	-67.9474141991371
24.7800000000000	-67.9474141991371
24.7900000000000	-67.9474141991371
24.8000000000000	-67.9474141991371
24.8100000000000	-67.9474141991371
24.8200000000000	-67.9474141991371
24.8300000000000	-67.9474141991371
24.8400000000000	-67.9474141991371
24.8500000000000	-67.9474141991371
24.8600000000000	-67.9474141991371
24.8700000000000	-67.9474141991371
24.8800000000000	-67.9474141991371
24.8900000000000	-67.9474141991371
24.9000000000000	-67.9474141991371
24.9100000000000	-67.9474141991371
24.9200000000000	-67.9474141991371
24.9300000000000	-67.9474141991371
24.9400000000000	-67.9474141991371
24.9500000000000	-67.9474141991371
24.9600000000000	-67.9474141991371
24.9700000000000	-67.9474141991371
24.9800000000000	-67.9474141991371
24.9900000000000	-67.9474141991371
25	-67.9474141991371

==> figures/data/Psi/data_sum.txt <==
0	0
0.0100000000000000	0
0.0200000000000000	0
0.0300000000000000	0
0.0400000000000000	0
0.0500000000000000	0
0.0600000000000000	0
0.0700000000000000	0
0.0800000000000000	0
0.0900000000000000	0
0.100000000000000	0
0.110000000000000	0
0.120000000000000	0
0.130000000000000	0
0.140000000000000	0
0.150000000000000	0
0.160000000000000	0
0.170000000000000	0
0.180000000000000	0
0.190000000000000	0
0.200000000000000	0
0.210000000000000	0
0.220000000000000	0
0.230000000000000	0
0.240000000000000	0
0.250000000000000	0
0.260000000000000	0
0.270000000000000	0
0.280000000000000	0
0.290000000000000	0
0.300000000000000	0
0.310000000000000	0
0.320000000000000	0
0.330000000000000	0
0.340000000000000	0
0.350000000000000	0
0.360000000000000	0
0.370000000000000	0
0.380000000000000	0
0.390000000000000	0
0.400000000000000	0
0.410000000000000	0
0.420000000000000	0
0.430000000000000	0
0.440000000000000	0
0.450000000000000	0
0.460000000000000	0
0.470000000000000	0
0.480000000000000	0
0.490000000000000	0
0.500000000000000	0
0.510000000000000	0
0.520000000000000	0
0.530000000000000	0
0.540000000000000	0
0.550000000000000	0
0.560000000000000	0
0.570000000000000	0
0.580000000000000	0
0.590000000000000	0
0.600000000000000	0
0.610000000000000	0
0.620000000000000	0
0.630000000000000	0
0.640000000000000	0
0.650000000000000	0
0.660000000000000	0
0.670000000000000	0
0.680000000000000	0
0.690000000000000	0
0.700000000000000	0
0.710000000000000	0
0.720000000000000	0
0.730000000000000	0
0.740000000000000	0
0.750000000000000	0
0.760000000000000	0
0.770000000000000	0
0.780000000000000	0
0.790000000000000	0
0.800000000000000	0
0.810000000000000	0
0.820000000000000	0
0.830000000000000	0
0.840000000000000	0
0.850000000000000	0
0.860000000000000	0
0.870000000000000	0
0.880000000000000	0
0.890000000000000	0
0.900000000000000	0
0.910000000000000	0
0.920000000000000	0
0.930000000000000	0
0.940000000000000	0
0.950000000000000	0
0.960000000000000	0
0.970000000000000	0
0.980000000000000	0
0.990000000000000	0
1	932.482048822672
1.01000000000000	932.261269640170
1.02000000000000	932.034116435808
1.03000000000000	931.800604236016
1.04000000000000	931.560748081604
1.05000000000000	931.314563027609
1.06000000000000	931.062064143158
1.07000000000000	930.803266511336
1.08000000000000	930.538185229057
1.09000000000000	930.266835406899
1.10000000000000	929.989232168999
1.11000000000000	929.705390652891
1.12000000000000	929.415326009400
1.13000000000000	929.119053402472
1.14000000000000	928.816588009054
1.15000000000000	928.507945018960
1.16000000000000	928.193139634740
1.17000000000000	927.872187071525
1.18000000000000	927.545102556905
1.19000000000000	927.211901330802
1.20000000000000	926.872598645305
1.21000000000000	926.527209764575
1.22000000000000	926.175749964682
1.23000000000000	925.818234533471
1.24000000000000	925.454678770443
1.25000000000000	925.085097986611
1.26000000000000	924.709507504360
1.27000000000000	924.327922657328
1.28000000000000	923.940358790258
1.29000000000000	923.546831258874
1.30000000000000	923.147355429738
1.31000000000000	922.741946680123
1.32000000000000	922.330620397882
1.33000000000000	921.913391981308
1.34000000000000	921.490276839008
1.35000000000000	921.061290389760
1.36000000000000	920.626448062391
1.37000000000000	920.185765295640
1.38000000000000	919.739257538027
1.39000000000000	919.286940247725
1.40000000000000	918.828828892406
1.41000000000000	918.364938949144
1.42000000000000	917.895285904259
1.43000000000000	917.419885253191
1.44000000000000	916.938752500369
1.45000000000000	916.451903159090
1.46000000000000	915.959352751366
1.47000000000000	915.461116807818
1.48000000000000	914.957210867523
1.49000000000000	914.447650477904
1.50000000000000	913.932451194579
1.51000000000000	913.411628581253
1.52000000000000	912.885198209573
1.53000000000000	912.353175659005
1.54000000000000	911.815576516692
1.55000000000000	911.272416377351
1.56000000000000	910.723710843115
1.57000000000000	910.169475523418
1.58000000000000	909.609726034869
1.59000000000000	909.044478001124
1.60000000000000	908.473747052743
1.61000000000000	907.897548827074
1.62000000000000	907.315898968130
1.63000000000000	906.728813126444
1.64000000000000	906.136306958966
1.65000000000000	905.538396128897
1.66000000000000	904.935096305612
1.67000000000000	904.326423164491
1.68000000000000	903.712392386814
1.69000000000000	903.093019659627
1.70000000000000	902.468320675613
1.71000000000000	901.838311132971
1.72000000000000	901.203006735293
1.73000000000000	900.562423191434
1.74000000000000	899.916576215375
1.75000000000000	899.265481526119
1.76000000000000	898.609154847551
1.77000000000000	897.947611908316
1.78000000000000	897.280868441697
1.79000000000000	896.608940185492
1.80000000000000	895.931842881876
1.81000000000000	895.249592277290
1.82000000000000	894.562204122325
1.83000000000000	893.869694171569
1.84000000000000	893.172078183505
1.85000000000000	892.469371920398
1.86000000000000	891.761591148137
1.87000000000000	891.048751636146
1.88000000000000	890.330869157243
1.89000000000000	889.607959487516
1.90000000000000	888.880038406214
1.91000000000000	888.147121695614
1.92000000000000	887.409225140895
1.93000000000000	886.666364530037
1.94000000000000	885.918555653672
1.95000000000000	885.165814304978
1.96000000000000	884.408156279568
1.97000000000000	883.645597375342
1.98000000000000	882.878153392384
1.99000000000000	882.105840132846
2	881.328673400809
2.01000000000000	880.546669002178
2.02000000000000	879.759842744564
2.03000000000000	878.968210437151
2.04000000000000	878.171787890586
2.05000000000000	877.370590916858
2.06000000000000	876.564635329175
2.07000000000000	875.753936941854
2.08000000000000	874.938511570194
2.09000000000000	874.118375030357
2.10000000000000	873.293543139260
2.11000000000000	872.464031714451
2.12000000000000	871.629856573981
2.13000000000000	870.791033536303
2.14000000000000	869.947578420146
2.15000000000000	869.099507044404
2.16000000000000	868.246835228013
2.17000000000000	867.389578789830
2.18000000000000	866.527753548529
2.19000000000000	865.661375322480
2.20000000000000	864.790459929628
2.21000000000000	863.915023187381
2.22000000000000	863.035080912495
2.23000000000000	862.150648920963
2.24000000000000	861.261743027888
2.25000000000000	860.368379047378
2.26000000000000	859.470572792430
2.27000000000000	858.568340074817
2.28000000000000	857.661696704967
2.29000000000000	856.750658491849
2.30000000000000	855.835241242879
2.31000000000000	854.915460763776
2.32000000000000	853.991332858473
2.33000000000000	853.062873328991
2.34000000000000	852.130097975328
2.35000000000000	851.193022595360
2.36000000000000	850.251662984708
2.37000000000000	849.306034936633
2.38000000000000	848.356154241944
2.39000000000000	847.402036688842
2.40000000000000	846.443698062864
2.41000000000000	845.481154146725
2.42000000000000	844.514420720236
2.43000000000000	843.543513560177
2.44000000000000	842.568448440199
2.45000000000000	841.589241130705
2.46000000000000	840.605907398738
2.47000000000000	839.618463007887
2.48000000000000	838.626923718165
2.49000000000000	837.631305285886
2.50000000000000	836.631623463596
2.51000000000000	835.627893999922
2.52000000000000	834.620132639494
2.53000000000000	833.608355122818
2.54000000000000	832.592577186171
2.55000000000000	831.572814561509
2.56000000000000	830.549082976335
2.57000000000000	829.521398153610
2.58000000000000	828.489775811641
2.59000000000000	827.454231663972
2.60000000000000	826.414781419278
2.61000000000000	825.371440781266
2.62000000000000	824.324225448551
2.63000000000000	823.273151114576
2.64000000000000	822.218233467480
2.65000000000000	821.159488190015
2.66000000000000	820.096930959425
2.67000000000000	819.030577447350
2.68000000000000	817.960443319719
2.69000000000000	816.886544236648
2.70000000000000	815.808895852328
2.71000000000000	814.727513814932
2.72000000000000	813.642413766506
2.73000000000000	812.553611342869
2.74000000000000	811.461122173497
2.75000000000000	810.364961881443
2.76000000000000	809.265146083214
2.77000000000000	808.161690388680
2.78000000000000	807.054610400971
2.79000000000000	805.943921716366
2.80000000000000	804.829639924210
2.81000000000000	803.711780606785
2.82000000000000	802.590359339246
2.83000000000000	801.465391689479
2.84000000000000	800.336893218042
2.85000000000000	799.204879478027
2.86000000000000	798.069366014982
2.87000000000000	796.930368366814
2.88000000000000	795.787902063677
2.89000000000000	794.641982627873
2.90000000000000	793.492625573761
2.91000000000000	792.339846407670
2.92000000000000	791.183660627755
2.93000000000000	790.024083723965
2.94000000000000	788.861131177878
2.95000000000000	787.694818462663
2.96000000000000	786.525161042939
2.97000000000000	785.352174374693
2.98000000000000	784.175873905192
2.99000000000000	782.996275072876
3	781.813393307265
3.01000000000000	780.627244028859
3.02000000000000	779.437842649046
3.03000000000000	778.245204570012
3.04000000000000	777.049345184634
3.05000000000000	775.850279876386
3.06000000000000	774.648024019266
3.07000000000000	773.442592977664
3.08000000000000	772.234002106304
3.09000000000000	771.022266750128
3.10000000000000	769.807402244206
3.11000000000000	768.589423913656
3.12000000000000	767.368347073524
3.13000000000000	766.144187028723
3.14000000000000	764.916959073915
3.15000000000000	763.686678493433
3.16000000000000	762.453360561180
3.17000000000000	761.217020540552
3.18000000000000	759.977673684324
3.19000000000000	758.735335234575
3.20000000000000	757.490020422593
3.21000000000000	756.241744468789
3.22000000000000	754.990522582596
3.23000000000000	753.736369962385
3.24000000000000	752.479301795371
3.25000000000000	751.219333257537
3.26000000000000	749.956479513525
3.27000000000000	748.690755716561
3.28000000000000	747.422177008361
3.29000000000000	746.150758519042
3.30000000000000	744.876515367036
3.31000000000000	743.599462658999
3.32000000000000	742.319615489726
3.33000000000000	741.036988942061
3.34000000000000	739.751598086811
3.35000000000000	738.463457982663
3.36000000000000	737.172583676092
3.37000000000000	735.878990201275
3.38000000000000	734.582692580002
3.39000000000000	733.283705821601
3.40000000000000	731.982044922845
3.41000000000000	730.677724867861
3.42000000000000	729.370760628058
3.43000000000000	728.061167162036
3.44000000000000	726.748959415490
3.45000000000000	725.434152321153
3.46000000000000	724.116760798683
3.47000000000000	722.796799754599
3.48000000000000	721.474284082188
3.49000000000000	720.149228661427
3.50000000000000	718.821648358894
3.51000000000000	717.491558027690
3.52000000000000	716.158972507362
3.53000000000000	714.823906623808
3.54000000000000	713.486375189204
3.55000000000000	712.146393001924
3.56000000000000	710.803974846451
3.57000000000000	709.459135493304
3.58000000000000	708.111889698950
3.59000000000000	706.762252205733
3.60000000000000	705.410237741788
3.61000000000000	704.055861020954
3.62000000000000	702.699136742715
3.63000000000000	701.340079592097
3.64000000000000	699.978704239607
3.65000000000000	698.615025341145
3.66000000000000	697.249057537920
3.67000000000000	695.880815456396
3.68000000000000	694.510313708189
3.69000000000000	693.137566889991
3.70000000000000	691.762589583516
3.71000000000000	690.385396355394
3.72000000000000	689.006001757114
3.73000000000000	687.624420324940
3.74000000000000	686.240666579831
3.75000000000000	684.854755027376
3.76000000000000	683.466700157707
3.77000000000000	682.076516445431
3.78000000000000	680.684218349558
3.79000000000000	679.289820313406
3.80000000000000	677.893336764558
3.81000000000000	676.494782114762
3.82000000000000	675.094170759867
3.83000000000000	673.691517079748
3.84000000000000	672.286835438239
3.85000000000000	670.880140183043
3.86000000000000	669.471445645681
3.87000000000000	668.060766141403
3.88000000000000	666.648115969121
3.89000000000000	665.233509411339
3.90000000000000	663.816960734079
3.91000000000000	662.398484186808
3.92000000000000	660.978094002374
3.93000000000000	659.555804396921
3.94000000000000	658.131629569836
3.95000000000000	656.705583703671
3.96000000000000	655.277680964064
3.97000000000000	653.847935499688
3.98000000000000	652.416361442156
3.99000000000000	650.982972905980
4	649.547783988481
4.01000000000000	648.110808769736
4.02000000000000	646.672061312494
4.03000000000000	645.231555662116
4.04000000000000	643.789305846514
4.05000000000000	642.345325876061
4.06000000000000	640.899629743565
4.07000000000000	639.452231424148
4.08000000000000	638.003144875229
4.09000000000000	636.552384036420
4.10000000000000	635.099962829490
4.11000000000000	633.645895158272
4.12000000000000	632.190194908626
4.13000000000000	630.732875948339
4.14000000000000	629.273952127100
4.15000000000000	627.813437276398
4.16000000000000	626.351345209480
4.17000000000000	624.887689721287
4.18000000000000	623.422484588376
4.19000000000000	621.955743568869
4.20000000000000	620.487480402380
4.21000000000000	619.017708809970
4.22000000000000	617.546442494056
4.23000000000000	616.073695138375
4.24000000000000	614.599480407903
4.25000000000000	613.123811948811
4.26000000000000	611.646703388383
4.27000000000000	610.168168334973
4.28000000000000	608.688220377931
4.29000000000000	607.206873087551
4.30000000000000	605.724140015007
4.31000000000000	604.240034692288
4.32000000000000	602.754570632143
4.33000000000000	601.267761328029
4.34000000000000	599.779620254034
4.35000000000000	598.290160864835
4.36000000000000	596.799396595628
4.37000000000000	595.307340862070
4.38000000000000	593.814007060233
4.39000000000000	592.319408566531
4.40000000000000	590.823558737669
4.41000000000000	589.326470910582
4.42000000000000	587.828158402386
4.43000000000000	586.328634510313
4.44000000000000	584.827912511662
4.45000000000000	583.326005663733
4.46000000000000	581.822927203778
4.47000000000000	580.318690348936
4.48000000000000	578.813308296200
4.49000000000000	577.306794222337
4.50000000000000	575.799161283846
4.51000000000000	574.290422616897
4.52000000000000	572.780591337281
4.53000000000000	571.269680540355
4.54000000000000	569.757703300994
4.55000000000000	568.244672673520
4.56000000000000	566.730601691668
4.57000000000000	565.215503368531
4.58000000000000	563.699390696489
4.59000000000000	562.182276647174
4.60000000000000	560.664174171422
4.61000000000000	559.145096199199
4.62000000000000	557.625055639572
4.63000000000000	556.104065380645
4.64000000000000	554.582138289516
4.65000000000000	553.059287212215
4.66000000000000	551.535524973664
4.67000000000000	550.010864377631
4.68000000000000	548.485318206656
4.69000000000000	546.958899222033
4.70000000000000	545.431620163735
4.71000000000000	543.903493750388
4.72000000000000	542.374532679198
4.73000000000000	540.844749625916
4.74000000000000	539.314157244795
4.75000000000000	537.782768168527
4.76000000000000	536.250595008209
4.77000000000000	534.717650353286
4.78000000000000	533.183946771515
4.79000000000000	531.649496808902
4.80000000000000	530.114312989668
4.81000000000000	528.578407816203
4.82000000000000	527.041793769012
4.83000000000000	525.504483306676
4.84000000000000	523.966488865800
4.85000000000000	522.427822860976
4.86000000000000	520.888497684735
4.87000000000000	519.348525707495
4.88000000000000	517.807919277526
4.89000000000000	516.266690720909
4.90000000000000	514.724852341481
4.91000000000000	513.182416420784
4.92000000000000	511.639395218057
4.93000000000000	510.095800970160
4.94000000000000	508.551645891535
4.95000000000000	507.006942174182
4.96000000000000	505.461701987593
4.97000000000000	503.915937478729
4.98000000000000	502.369660771971
4.99000000000000	500.822883969078
5	499.275619149143
5.01000000000000	497.727878368563
5.02000000000000	496.179673660988
5.03000000000000	494.631017037282
5.04000000000000	493.081920485489
5.05000000000000	491.532395970780
5.06000000000000	489.982455435444
5.07000000000000	488.432110798801
5.08000000000000	486.881373957211
5.09000000000000	485.330256784000
5.10000000000000	483.778771129447
5.11000000000000	482.226928820724
5.12000000000000	480.674741661879
5.13000000000000	479.122221433776
5.14000000000000	477.569379894085
5.15000000000000	476.016228777216
5.16000000000000	474.462779794302
5.17000000000000	472.909044633153
5.18000000000000	471.355034958236
5.19000000000000	469.800762410608
5.20000000000000	468.246238607910
5.21000000000000	466.691475144315
5.22000000000000	465.136483590504
5.23000000000000	463.581275493613
5.24000000000000	462.025862377225
5.25000000000000	460.470255741310
5.26000000000000	458.914467062204
5.27000000000000	457.358507792586
5.28000000000000	455.802389361405
5.29000000000000	454.246123173896
5.30000000000000	452.689720611514
5.31000000000000	451.133193031914
5.32000000000000	449.576551768917
5.33000000000000	448.019808132469
5.34000000000000	446.462973408622
5.35000000000000	444.906058859498
5.36000000000000	443.349075723255
5.37000000000000	441.792035214048
5.38000000000000	440.234948522025
5.39000000000000	438.677826813262
5.40000000000000	437.120681229756
5.41000000000000	435.563522889384
5.42000000000000	434.006362885879
5.43000000000000	432.449212288802
5.44000000000000	430.892082143502
5.45000000000000	429.334983471093
5.46000000000000	427.777927268429
5.47000000000000	426.220924508074
5.48000000000000	424.663986138261
5.49000000000000	423.107123082893
5.50000000000000	421.550346241479
5.51000000000000	419.993666489132
5.52000000000000	418.437094676528
5.53000000000000	416.880641629896
5.54000000000000	415.324318150967
5.55000000000000	413.768135016966
5.56000000000000	412.212102980587
5.57000000000000	410.656232769942
5.58000000000000	409.100535088570
5.59000000000000	407.545020615388
5.60000000000000	405.989700004669
5.61000000000000	404.434583886022
5.62000000000000	402.879682864370
5.63000000000000	401.325007519916
5.64000000000000	399.770568408126
5.65000000000000	398.216376059700
5.66000000000000	396.662440980552
5.67000000000000	395.108773651787
5.68000000000000	393.555384529670
5.69000000000000	392.002284045619
5.70000000000000	390.449482606165
5.71000000000000	388.896990592936
5.72000000000000	387.344818362634
5.73000000000000	385.792976247025
5.74000000000000	384.241474552894
5.75000000000000	382.690323562046
5.76000000000000	381.139533531266
5.77000000000000	379.589114692315
5.78000000000000	378.039077251892
5.79000000000000	376.489431391630
5.80000000000000	374.940187268069
5.81000000000000	373.391355012628
5.82000000000000	371.842944731594
5.83000000000000	370.294966506109
5.84000000000000	368.747430392129
5.85000000000000	367.200346420431
5.86000000000000	365.653724596578
5.87000000000000	364.107574900899
5.88000000000000	362.561907288481
5.89000000000000	361.016731689146
5.90000000000000	359.472058007425
5.91000000000000	357.927896122561
5.92000000000000	356.384255888471
5.93000000000000	354.841147133737
5.94000000000000	353.298579661589
5.95000000000000	351.756563249893
5.96000000000000	350.215107651127
5.97000000000000	348.674222592359
5.98000000000000	347.133917775258
5.99000000000000	345.594202876048
6	344.055087545506
6.01000000000000	342.516581408945
6.02000000000000	340.978694066207
6.03000000000000	339.441435091630
6.04000000000000	337.904814034057
6.05000000000000	336.368840416797
6.06000000000000	334.833523737629
6.07000000000000	333.298873468788
6.08000000000000	331.764899056935
6.09000000000000	330.231609923165
6.10000000000000	328.699015462972
6.11000000000000	327.167125046260
6.12000000000000	325.635948017314
6.13000000000000	324.105493694789
6.14000000000000	322.575771371697
6.15000000000000	321.046790315416
6.16000000000000	319.518559767638
6.17000000000000	317.991088944403
6.18000000000000	316.464387036053
6.19000000000000	314.938463207228
6.20000000000000	313.413326596877
6.21000000000000	311.888986318221
6.22000000000000	310.365451458756
6.23000000000000	308.842731080236
6.24000000000000	307.320834218677
6.25000000000000	305.799769884323
6.26000000000000	304.279547061668
6.27000000000000	302.760174709424
6.28000000000000	301.241661760505
6.29000000000000	299.724017122049
6.30000000000000	298.207249675388
6.31000000000000	296.691368276042
6.32000000000000	295.176381753709
6.33000000000000	293.662298912267
6.34000000000000	292.149128529762
6.35000000000000	290.636879358394
6.36000000000000	289.125560124517
6.37000000000000	287.615179528630
6.38000000000000	286.105746245368
6.39000000000000	284.597268923506
6.40000000000000	283.089756185941
6.41000000000000	281.583216629683
6.42000000000000	280.077658825871
6.43000000000000	278.573091319737
6.44000000000000	277.069522630626
6.45000000000000	275.566961251977
6.46000000000000	274.065415651326
6.47000000000000	272.564894270291
6.48000000000000	271.065405524581
6.49000000000000	269.566957803982
6.50000000000000	268.069559472357
6.51000000000000	266.573218867640
6.52000000000000	265.077944301826
6.53000000000000	263.583744060992
6.54000000000000	262.090626405262
6.55000000000000	260.598599568819
6.56000000000000	259.107671759921
6.57000000000000	257.617851160853
6.58000000000000	256.129145927964
6.59000000000000	254.641564191656
6.60000000000000	253.155114056376
6.61000000000000	251.669803600609
6.62000000000000	250.185640876895
6.63000000000000	248.702633911806
6.64000000000000	247.220790705967
6.65000000000000	245.740119234029
6.66000000000000	244.260627444701
6.67000000000000	242.782323260719
6.68000000000000	241.305214578863
6.69000000000000	239.829309269952
6.70000000000000	238.354615178843
6.71000000000000	236.881140124443
6.72000000000000	235.408891899684
6.73000000000000	233.937878271549
6.74000000000000	232.468106981058
6.75000000000000	230.999585743286
6.76000000000000	229.532322247343
6.77000000000000	228.066324156384
6.78000000000000	226.601599107621
6.79000000000000	225.138154712317
6.80000000000000	223.675998555778
6.81000000000000	222.215138197367
6.82000000000000	220.755581170516
6.83000000000000	219.297334982710
6.84000000000000	217.840407115497
6.85000000000000	216.384805024488
6.86000000000000	214.930536139378
6.87000000000000	213.477607863922
6.88000000000000	212.026027575959
6.89000000000000	210.575802627408
6.90000000000000	209.126940344281
6.91000000000000	207.679448026670
6.92000000000000	206.233332948764
6.93000000000000	204.788602358863
6.94000000000000	203.345263479354
6.95000000000000	201.903323506750
6.96000000000000	200.462789611671
6.97000000000000	199.023668938859
6.98000000000000	197.585968607181
6.99000000000000	196.149695709642
7	194.714857313381
7.01000000000000	193.281460459683
7.02000000000000	191.849512163989
7.03000000000000	190.419019415891
7.04000000000000	188.989989179151
7.05000000000000	187.562428391706
7.06000000000000	186.136343965666
7.07000000000000	184.711742787327
7.08000000000000	183.288631717187
7.09000000000000	181.867017589947
7.10000000000000	180.446907214508
7.11000000000000	179.028307373997
7.12000000000000	177.611224825775
7.13000000000000	176.195666301422
7.14000000000000	174.781638506775
7.15000000000000	173.369148121923
7.16000000000000	171.958201801215
7.17000000000000	170.548806173270
7.18000000000000	169.140967840992
7.19000000000000	167.734693381571
7.20000000000000	166.329989346509
7.21000000000000	164.926862261604
7.22000000000000	163.525318626986
7.23000000000000	162.125364917111
7.24000000000000	160.727007580782
7.25000000000000	159.330253041143
7.26000000000000	157.935107695721
7.27000000000000	156.541577916397
7.28000000000000	155.149670049453
7.29000000000000	153.759390415561
7.30000000000000	152.370745309800
7.31000000000000	150.983741001681
7.32000000000000	149.598383735134
7.33000000000000	148.214679728543
7.34000000000000	146.832635174745
7.35000000000000	145.452256241049
7.36000000000000	144.073549069251
7.37000000000000	142.696519775627
7.38000000000000	141.321174450975
7.39000000000000	139.947519160607
7.40000000000000	138.575559944377
7.41000000000000	137.205302816682
7.42000000000000	135.836753766476
7.43000000000000	134.469918757301
7.44000000000000	133.104803727280
7.45000000000000	131.741414589139
7.46000000000000	130.379757230221
7.47000000000000	129.019837512512
7.48000000000000	127.661661272632
7.49000000000000	126.305234321875
7.50000000000000	124.950562446205
7.51000000000000	123.597651406275
7.52000000000000	122.246506937453
7.53000000000000	120.897134749833
7.54000000000000	119.549540528233
7.55000000000000	118.203729932234
7.56000000000000	116.859708596193
7.57000000000000	115.517482129249
7.58000000000000	114.177056115338
7.59000000000000	112.838436113224
7.60000000000000	111.501627656496
7.61000000000000	110.166636253613
7.62000000000000	108.833467387883
7.63000000000000	107.502126517516
7.64000000000000	106.172619075622
7.65000000000000	104.844950470221
7.66000000000000	103.519126084294
7.67000000000000	102.195151275755
7.68000000000000	100.873031377508
7.69000000000000	99.5527716974434
7.70000000000000	98.2343775184588
7.71000000000000	96.9178540984876
7.72000000000000	95.6032066705007
7.73000000000000	94.2904404425487
7.74000000000000	92.9795605977564
7.75000000000000	91.6705722943495
7.76000000000000	90.3634806656871
7.77000000000000	89.0582908202533
7.78000000000000	87.7550078417118
7.79000000000000	86.4536367888925
7.80000000000000	85.1541826958372
7.81000000000000	83.8566505717947
7.82000000000000	82.5610454012626
7.83000000000000	81.2673721439925
7.84000000000000	79.9756357350226
7.85000000000000	78.6858410846855
7.86000000000000	77.3979930786374
7.87000000000000	76.1120965778810
7.88000000000000	74.8281564187671
7.89000000000000	73.5461774130385
7.90000000000000	72.2661643478481
7.91000000000000	70.9881219857662
7.92000000000000	69.7120550648101
7.93000000000000	68.4379682984708
7.94000000000000	67.1658663757252
7.95000000000000	65.8957539610658
7.96000000000000	64.6276356945102
7.97000000000000	63.3615161916401
7.98000000000000	62.0974000436175
7.99000000000000	60.8352918171934
8	59.5751960547482
8.01000000000000	58.3171172743063
8.02000000000000	57.0610599695648
8.03000000000000	55.8070286099084
8.04000000000000	54.5550276404286
8.05000000000000	53.3050614819645
8.06000000000000	52.0571345311117
8.07000000000000	50.8112511602489
8.08000000000000	49.5674157175625
8.09000000000000	48.3256325270659
8.10000000000000	47.0859058886338
8.11000000000000	45.8482400780135
8.12000000000000	44.6126393468606
8.13000000000000	43.3791079227529
8.14000000000000	42.1476500092140
8.15000000000000	40.9182697857577
8.16000000000000	39.6909714078876
8.17000000000000	38.4657590071300
8.18000000000000	37.2426366910697
8.19000000000000	36.0216085433580
8.20000000000000	34.8026786237454
8.21000000000000	33.5858509681161
8.22000000000000	32.3711295884917
8.23000000000000	31.1585184730784
8.24000000000000	29.9480215862794
8.25000000000000	28.7396428687244
8.26000000000000	27.5333862372994
8.27000000000000	26.3292555851582
8.28000000000000	25.1272547817737
8.29000000000000	23.9273876729385
8.30000000000000	22.7296580808062
8.31000000000000	21.5340698039081
8.32000000000000	20.3406266171973
8.33000000000000	19.1493322720437
8.34000000000000	17.9601904963023
8.35000000000000	16.7732049942969
8.36000000000000	15.5883794468850
8.37000000000000	14.4057175114619
8.38000000000000	13.2252228219887
8.39000000000000	12.0468989890284
8.40000000000000	10.8707495997725
8.41000000000000	9.69677821806424
8.42000000000000	8.52498838442952
8.43000000000000	7.35538361609386
8.44000000000000	6.18796740703596
8.45000000000000	5.02274322798046
8.46000000000000	3.85971452645707
8.47000000000000	2.69888472681708
8.48000000000000	1.54025723024996
8.49000000000000	0.383835414836682
8.50000000000000	-0.770377364449843
8.51000000000000	-1.92237777568913
8.52000000000000	-3.07216251000729
8.53000000000000	-4.21972828152440
8.54000000000000	-5.36507182735920
8.55000000000000	-6.50818990756030
8.56000000000000	-7.64907930510921
8.57000000000000	-8.78773682587849
8.58000000000000	-9.92415929858962
8.59000000000000	-11.0583435748097
8.60000000000000	-12.1902865289077
8.61000000000000	-13.3199850580145
8.62000000000000	-14.4474360820155
8.63000000000000	-15.5726365435051
8.64000000000000	-16.6955834077665
8.65000000000000	-17.8162736627227
8.66000000000000	-18.9347043189339
8.67000000000000	-20.0508724095452
8.68000000000000	-21.1647749902622
8.69000000000000	-22.2764091393301
8.70000000000000	-23.3857719574968
8.71000000000000	-24.4928605679643
8.72000000000000	-25.5976721163965
8.73000000000000	-26.7002037708425
8.74000000000000	-27.8004527217562
8.75000000000000	-28.8984161819157
8.76000000000000	-29.9940913864301
8.77000000000000	-31.0874755926790
8.78000000000000	-32.1785660803056
8.79000000000000	-33.2673601511728
8.80000000000000	-34.3538551293320
8.81000000000000	-35.4380483609929
8.82000000000000	-36.5199372144938
8.83000000000000	-37.5995190802710
8.84000000000000	-38.6767913708143
8.85000000000000	-39.7517515206543
8.86000000000000	-40.8243969863155
8.87000000000000	-41.8947252462897
8.88000000000000	-42.9627338010058
8.89000000000000	-44.0284201728004
8.90000000000000	-45.0917819058619
8.91000000000000	-46.1528165662349
8.92000000000000	-47.2115217417590
8.93000000000000	-48.2678950420508
8.94000000000000	-49.3219340984611
8.95000000000000	-50.3736365640523
8.96000000000000	-51.4230001135598
8.97000000000000	-52.4700224433533
8.98000000000000	-53.5147012714170
8.99000000000000	-54.5570343373093
9	-55.5970194021243
9.01000000000000	-56.6346542484673
9.02000000000000	-57.6699366804187
9.03000000000000	-58.7028645234984
9.04000000000000	-59.7334356246315
9.05000000000000	-60.7616478521199
9.06000000000000	-61.7874990956069
9.07000000000000	-62.8109872660345
9.08000000000000	-63.8321102956171
9.09000000000000	-64.8508661378207
9.10000000000000	-65.8672527672997
9.11000000000000	-66.8812681798852
9.12000000000000	-67.8929103925410
9.13000000000000	-67.9474141991371
9.14000000000000	-67.9474141991371
9.15000000000000	-67.9474141991371
9.16000000000000	-67.9474141991371
9.17000000000000	-67.9474141991371
9.18000000000000	-67.9474141991371
9.19000000000000	-67.9474141991371
9.20000000000000	-67.9474141991371
9.21000000000000	-67.9474141991371
9.22000000000000	-67.9474141991371
9.23000000000000	-67.9474141991371
9.24000000000000	-67.9474141991371
9.25000000000000	-67.9474141991371
9.26000000000000	-67.9474141991371
9.27000000000000	-67.9474141991371
9.28000000000000	-67.9474141991371
9.29000000000000	-67.9474141991371
9.30000000000000	-67.9474141991371
9.31000000000000	-67.9474141991371
9.32000000000000	-67.9474141991371
9.33000000000000	-67.9474141991371
9.34000000000000	-67.9474141991371
9.35000000000000	-67.9474141991371
9.36000000000000	-67.9474141991371
9.37000000000000	-67.9474141991371
9.38000000000000	-67.9474141991371
9.39000000000000	-67.9474141991371
9.40000000000000	-67.9474141991371
9.41000000000000	-67.9474141991371
9.42000000000000	-67.9474141991371
9.43000000000000	-67.9474141991371
9.44000000000000	-67.9474141991371
9.45000000000000	-67.9474141991371
9.46000000000000	-67.9474141991371
9.47000000000000	-67.9474141991371
9.48000000000000	-67.9474141991371
9.49000000000000	-67.9474141991371
9.50000000000000	-67.9474141991371
9.51000000000000	-67.9474141991371
9.52000000000000	-67.9474141991371
9.53000000000000	-67.9474141991371
9.54000000000000	-67.9474141991371
9.55000000000000	-67.9474141991371
9.56000000000000	-67.9474141991371
9.57000000000000	-67.9474141991371
9.58000000000000	-67.9474141991371
9.59000000000000	-67.9474141991371
9.60000000000000	-67.9474141991371
9.61000000000000	-67.9474141991371
9.62000000000000	-67.9474141991371
9.63000000000000	-67.9474141991371
9.64000000000000	-67.9474141991371
9.65000000000000	-67.9474141991371
9.66000000000000	-67.9474141991371
9.67000000000000	-67.9474141991371
9.68000000000000	-67.9474141991371
9.69000000000000	-67.9474141991371
9.70000000000000	-67.9474141991371
9.71000000000000	-67.9474141991371
9.72000000000000	-67.9474141991371
9.73000000000000	-67.9474141991371
9.74000000000000	-67.9474141991371
9.75000000000000	-67.9474141991371
9.76000000000000	-67.9474141991371
9.77000000000000	-67.9474141991371
9.78000000000000	-67.9474141991371
9.79000000000000	-67.9474141991371
9.80000000000000	-67.9474141991371
9.81000000000000	-67.9474141991371
9.82000000000000	-67.9474141991371
9.83000000000000	-67.9474141991371
9.84000000000000	-67.9474141991371
9.85000000000000	-67.9474141991371
9.86000000000000	-67.9474141991371
9.87000000000000	-67.9474141991371
9.88000000000000	-67.9474141991371
9.89000000000000	-67.9474141991371
9.90000000000000	-67.9474141991371
9.91000000000000	-67.9474141991371
9.92000000000000	-67.9474141991371
9.93000000000000	-67.9474141991371
9.94000000000000	-67.9474141991371
9.95000000000000	-67.9474141991371
9.96000000000000	-67.9474141991371
9.97000000000000	-67.9474141991371
9.98000000000000	-67.9474141991371
9.99000000000000	-67.9474141991371
10	-67.9474141991371
10.0100000000000	-67.9474141991371
10.0200000000000	-67.9474141991371
10.0300000000000	-67.9474141991371
10.0400000000000	-67.9474141991371
10.0500000000000	-67.9474141991371
10.0600000000000	-67.9474141991371
10.0700000000000	-67.9474141991371
10.0800000000000	-67.9474141991371
10.0900000000000	-67.9474141991371
10.1000000000000	-67.9474141991371
10.1100000000000	-67.9474141991371
10.1200000000000	-67.9474141991371
10.1300000000000	-67.9474141991371
10.1400000000000	-67.9474141991371
10.1500000000000	-67.9474141991371
10.1600000000000	-67.9474141991371
10.1700000000000	-67.9474141991371
10.1800000000000	-67.9474141991371
10.1900000000000	-67.9474141991371
10.2000000000000	-67.9474141991371
10.2100000000000	-67.9474141991371
10.2200000000000	-67.9474141991371
10.2300000000000	-67.9474141991371
10.2400000000000	-67.9474141991371
10.2500000000000	-67.9474141991371
10.2600000000000	-67.9474141991371
10.2700000000000	-67.9474141991371
10.2800000000000	-67.9474141991371
10.2900000000000	-67.9474141991371
10.3000000000000	-67.9474141991371
10.3100000000000	-67.9474141991371
10.3200000000000	-67.9474141991371
10.3300000000000	-67.9474141991371
10.3400000000000	-67.9474141991371
10.3500000000000	-67.9474141991371
10.3600000000000	-67.9474141991371
10.3700000000000	-67.9474141991371
10.3800000000000	-67.9474141991371
10.3900000000000	-67.9474141991371
10.4000000000000	-67.9474141991371
10.4100000000000	-67.9474141991371
10.4200000000000	-67.9474141991371
10.4300000000000	-67.9474141991371
10.4400000000000	-67.9474141991371
10.4500000000000	-67.9474141991371
10.4600000000000	-67.9474141991371
10.4700000000000	-67.9474141991371
10.4800000000000	-67.9474141991371
10.4900000000000	-67.9474141991371
10.5000000000000	-67.9474141991371
10.5100000000000	-67.9474141991371
10.5200000000000	-67.9474141991371
10.5300000000000	-67.9474141991371
10.5400000000000	-67.9474141991371
10.5500000000000	-67.9474141991371
10.5600000000000	-67.9474141991371
10.5700000000000	-67.9474141991371
10.5800000000000	-67.9474141991371
10.5900000000000	-67.9474141991371
10.6000000000000	-67.9474141991371
10.6100000000000	-67.9474141991371
10.6200000000000	-67.9474141991371
10.6300000000000	-67.9474141991371
10.6400000000000	-67.9474141991371
10.6500000000000	-67.9474141991371
10.6600000000000	-67.9474141991371
10.6700000000000	-67.9474141991371
10.6800000000000	-67.9474141991371
10.6900000000000	-67.9474141991371
10.7000000000000	-67.9474141991371
10.7100000000000	-67.9474141991371
10.7200000000000	-67.9474141991371
10.7300000000000	-67.9474141991371
10.7400000000000	-67.9474141991371
10.7500000000000	-67.9474141991371
10.7600000000000	-67.9474141991371
10.7700000000000	-67.9474141991371
10.7800000000000	-67.9474141991371
10.7900000000000	-67.9474141991371
10.8000000000000	-67.9474141991371
10.8100000000000	-67.9474141991371
10.8200000000000	-67.9474141991371
10.8300000000000	-67.9474141991371
10.8400000000000	-67.9474141991371
10.8500000000000	-67.9474141991371
10.8600000000000	-67.9474141991371
10.8700000000000	-67.9474141991371
10.8800000000000	-67.9474141991371
10.8900000000000	-67.9474141991371
10.9000000000000	-67.9474141991371
10.9100000000000	-67.9474141991371
10.9200000000000	-67.9474141991371
10.9300000000000	-67.9474141991371
10.9400000000000	-67.9474141991371
10.9500000000000	-67.9474141991371
10.9600000000000	-67.9474141991371
10.9700000000000	-67.9474141991371
10.9800000000000	-67.9474141991371
10.9900000000000	-67.9474141991371
11	-67.9474141991371
11.0100000000000	-67.9474141991371
11.0200000000000	-67.9474141991371
11.0300000000000	-67.9474141991371
11.0400000000000	-67.9474141991371
11.0500000000000	-67.9474141991371
11.0600000000000	-67.9474141991371
11.0700000000000	-67.9474141991371
11.0800000000000	-67.9474141991371
11.0900000000000	-67.9474141991371
11.1000000000000	-67.9474141991371
11.1100000000000	-67.9474141991371
11.1200000000000	-67.9474141991371
11.1300000000000	-67.9474141991371
11.1400000000000	-67.9474141991371
11.1500000000000	-67.9474141991371
11.1600000000000	-67.9474141991371
11.1700000000000	-67.9474141991371
11.1800000000000	-67.9474141991371
11.1900000000000	-67.9474141991371
11.2000000000000	-67.9474141991371
11.2100000000000	-67.9474141991371
11.2200000000000	-67.9474141991371
11.2300000000000	-67.9474141991371
11.2400000000000	-67.9474141991371
11.2500000000000	-67.9474141991371
11.2600000000000	-67.9474141991371
11.2700000000000	-67.9474141991371
11.2800000000000	-67.9474141991371
11.2900000000000	-67.9474141991371
11.3000000000000	-67.9474141991371
11.3100000000000	-67.9474141991371
11.3200000000000	-67.9474141991371
11.3300000000000	-67.9474141991371
11.3400000000000	-67.9474141991371
11.3500000000000	-67.9474141991371
11.3600000000000	-67.9474141991371
11.3700000000000	-67.9474141991371
11.3800000000000	-67.9474141991371
11.3900000000000	-67.9474141991371
11.4000000000000	-67.9474141991371
11.4100000000000	-67.9474141991371
11.4200000000000	-67.9474141991371
11.4300000000000	-67.9474141991371
11.4400000000000	-67.9474141991371
11.4500000000000	-67.9474141991371
11.4600000000000	-67.9474141991371
11.4700000000000	-67.9474141991371
11.4800000000000	-67.9474141991371
11.4900000000000	-67.9474141991371
11.5000000000000	-67.9474141991371
11.5100000000000	-67.9474141991371
11.5200000000000	-67.9474141991371
11.5300000000000	-67.9474141991371
11.5400000000000	-67.9474141991371
11.5500000000000	-67.9474141991371
11.5600000000000	-67.9474141991371
11.5700000000000	-67.9474141991371
11.5800000000000	-67.9474141991371
11.5900000000000	-67.9474141991371
11.6000000000000	-67.9474141991371
11.6100000000000	-67.9474141991371
11.6200000000000	-67.9474141991371
11.6300000000000	-67.9474141991371
11.6400000000000	-67.9474141991371
11.6500000000000	-67.9474141991371
11.6600000000000	-67.9474141991371
11.6700000000000	-67.9474141991371
11.6800000000000	-67.9474141991371
11.6900000000000	-67.9474141991371
11.7000000000000	-67.9474141991371
11.7100000000000	-67.9474141991371
11.7200000000000	-67.9474141991371
11.7300000000000	-67.9474141991371
11.7400000000000	-67.9474141991371
11.7500000000000	-67.9474141991371
11.7600000000000	-67.9474141991371
11.7700000000000	-67.9474141991371
11.7800000000000	-67.9474141991371
11.7900000000000	-67.9474141991371
11.8000000000000	-67.9474141991371
11.8100000000000	-67.9474141991371
11.8200000000000	-67.9474141991371
11.8300000000000	-67.9474141991371
11.8400000000000	-67.9474141991371
11.8500000000000	-67.9474141991371
11.8600000000000	-67.9474141991371
11.8700000000000	-67.9474141991371
11.8800000000000	-67.9474141991371
11.8900000000000	-67.9474141991371
11.9000000000000	-67.9474141991371
11.9100000000000	-67.9474141991371
11.9200000000000	-67.9474141991371
11.9300000000000	-67.9474141991371
11.9400000000000	-67.9474141991371
11.9500000000000	-67.9474141991371
11.9600000000000	-67.9474141991371
11.9700000000000	-67.9474141991371
11.9800000000000	-67.9474141991371
11.9900000000000	-67.9474141991371
12	-67.9474141991371
12.0100000000000	-67.9474141991371
12.0200000000000	-67.9474141991371
12.0300000000000	-67.9474141991371
12.0400000000000	-67.9474141991371
12.0500000000000	-67.9474141991371
12.0600000000000	-67.9474141991371
12.0700000000000	-67.9474141991371
12.0800000000000	-67.9474141991371
12.0900000000000	-67.9474141991371
12.1000000000000	-67.9474141991371
12.1100000000000	-67.9474141991371
12.1200000000000	-67.9474141991371
12.1300000000000	-67.9474141991371
12.1400000000000	-67.9474141991371
12.1500000000000	-67.9474141991371
12.1600000000000	-67.9474141991371
12.1700000000000	-67.9474141991371
12.1800000000000	-67.9474141991371
12.1900000000000	-67.9474141991371
12.2000000000000	-67.9474141991371
12.2100000000000	-67.9474141991371
12.2200000000000	-67.9474141991371
12.2300000000000	-67.9474141991371
12.2400000000000	-67.9474141991371
12.2500000000000	-67.9474141991371
12.2600000000000	-67.9474141991371
12.2700000000000	-67.9474141991371
12.2800000000000	-67.9474141991371
12.2900000000000	-67.9474141991371
12.3000000000000	-67.9474141991371
12.3100000000000	-67.9474141991371
12.3200000000000	-67.9474141991371
12.3300000000000	-67.9474141991371
12.3400000000000	-67.9474141991371
12.3500000000000	-67.9474141991371
12.3600000000000	-67.9474141991371
12.3700000000000	-67.9474141991371
12.3800000000000	-67.9474141991371
12.3900000000000	-67.9474141991371
12.4000000000000	-67.9474141991371
12.4100000000000	-67.9474141991371
12.4200000000000	-67.9474141991371
12.4300000000000	-67.9474141991371
12.4400000000000	-67.9474141991371
12.4500000000000	-67.9474141991371
12.4600000000000	-67.9474141991371
12.4700000000000	-67.9474141991371
12.4800000000000	-67.9474141991371
12.4900000000000	-67.9474141991371
12.5000000000000	-67.9474141991371
12.5100000000000	-67.9474141991371
12.5200000000000	-67.9474141991371
12.5300000000000	-67.9474141991371
12.5400000000000	-67.9474141991371
12.5500000000000	-67.9474141991371
12.5600000000000	-67.9474141991371
12.5700000000000	-67.9474141991371
12.5800000000000	-67.9474141991371
12.5900000000000	-67.9474141991371
12.6000000000000	-67.9474141991371
12.6100000000000	-67.9474141991371
12.6200000000000	-67.9474141991371
12.6300000000000	-67.9474141991371
12.6400000000000	-67.9474141991371
12.6500000000000	-67.9474141991371
12.6600000000000	-67.9474141991371
12.6700000000000	-67.9474141991371
12.6800000000000	-67.9474141991371
12.6900000000000	-67.9474141991371
12.7000000000000	-67.9474141991371
12.7100000000000	-67.9474141991371
12.7200000000000	-67.9474141991371
12.7300000000000	-67.9474141991371
12.7400000000000	-67.9474141991371
12.7500000000000	-67.9474141991371
12.7600000000000	-67.9474141991371
12.7700000000000	-67.9474141991371
12.7800000000000	-67.9474141991371
12.7900000000000	-67.9474141991371
12.8000000000000	-67.9474141991371
12.8100000000000	-67.9474141991371
12.8200000000000	-67.9474141991371
12.8300000000000	-67.9474141991371
12.8400000000000	-67.9474141991371
12.8500000000000	-67.9474141991371
12.8600000000000	-67.9474141991371
12.8700000000000	-67.9474141991371
12.8800000000000	-67.9474141991371
12.8900000000000	-67.9474141991371
12.9000000000000	-67.9474141991371
12.9100000000000	-67.9474141991371
12.9200000000000	-67.9474141991371
12.9300000000000	-67.9474141991371
12.9400000000000	-67.9474141991371
12.9500000000000	-67.9474141991371
12.9600000000000	-67.9474141991371
12.9700000000000	-67.9474141991371
12.9800000000000	-67.9474141991371
12.9900000000000	-67.9474141991371
13	-67.9474141991371
13.0100000000000	-67.9474141991371
13.0200000000000	-67.9474141991371
13.0300000000000	-67.9474141991371
13.0400000000000	-67.9474141991371
13.0500000000000	-67.9474141991371
13.0600000000000	-67.9474141991371
13.0700000000000	-67.9474141991371
13.0800000000000	-67.9474141991371
13.0900000000000	-67.9474141991371
13.1000000000000	-67.9474141991371
13.1100000000000	-67.9474141991371
13.1200000000000	-67.9474141991371
13.1300000000000	-67.9474141991371
13.1400000000000	-67.9474141991371
13.1500000000000	-67.9474141991371
13.1600000000000	-67.9474141991371
13.1700000000000	-67.9474141991371
13.1800000000000	-67.9474141991371
13.1900000000000	-67.9474141991371
13.2000000000000	-67.9474141991371
13.2100000000000	-67.9474141991371
13.2200000000000	-67.9474141991371
13.2300000000000	-67.9474141991371
13.2400000000000	-67.9474141991371
13.2500000000000	-67.9474141991371
13.2600000000000	-67.9474141991371
13.2700000000000	-67.9474141991371
13.2800000000000	-67.9474141991371
13.2900000000000	-67.9474141991371
13.3000000000000	-67.9474141991371
13.3100000000000	-67.9474141991371
13.3200000000000	-67.9474141991371
13.3300000000000	-67.9474141991371
13.3400000000000	-67.9474141991371
13.3500000000000	-67.9474141991371
13.3600000000000	-67.9474141991371
13.3700000000000	-67.9474141991371
13.3800000000000	-67.9474141991371
13.3900000000000	-67.9474141991371
13.4000000000000	-67.9474141991371
13.4100000000000	-67.9474141991371
13.4200000000000	-67.9474141991371
13.4300000000000	-67.9474141991371
13.4400000000000	-67.9474141991371
13.4500000000000	-67.9474141991371
13.4600000000000	-67.9474141991371
13.4700000000000	-67.9474141991371
13.4800000000000	-67.9474141991371
13.4900000000000	-67.9474141991371
13.5000000000000	-67.9474141991371
13.5100000000000	-67.9474141991371
13.5200000000000	-67.9474141991371
13.5300000000000	-67.9474141991371
13.5400000000000	-67.9474141991371
13.5500000000000	-67.9474141991371
13.5600000000000	-67.9474141991371
13.5700000000000	-67.9474141991371
13.5800000000000	-67.9474141991371
13.5900000000000	-67.9474141991371
13.6000000000000	-67.9474141991371
13.6100000000000	-67.9474141991371
13.6200000000000	-67.9474141991371
13.6300000000000	-67.9474141991371
13.6400000000000	-67.9474141991371
13.6500000000000	-67.9474141991371
13.6600000000000	-67.9474141991371
13.6700000000000	-67.9474141991371
13.6800000000000	-67.9474141991371
13.6900000000000	-67.9474141991371
13.7000000000000	-67.9474141991371
13.7100000000000	-67.9474141991371
13.7200000000000	-67.9474141991371
13.7300000000000	-67.9474141991371
13.7400000000000	-67.9474141991371
13.7500000000000	-67.9474141991371
13.7600000000000	-67.9474141991371
13.7700000000000	-67.9474141991371
13.7800000000000	-67.9474141991371
13.7900000000000	-67.9474141991371
13.8000000000000	-67.9474141991371
13.8100000000000	-67.9474141991371
13.8200000000000	-67.9474141991371
13.8300000000000	-67.9474141991371
13.8400000000000	-67.9474141991371
13.8500000000000	-67.9474141991371
13.8600000000000	-67.9474141991371
13.8700000000000	-67.9474141991371
13.8800000000000	-67.9474141991371
13.8900000000000	-67.9474141991371
13.9000000000000	-67.9474141991371
13.9100000000000	-67.9474141991371
13.9200000000000	-67.9474141991371
13.9300000000000	-67.9474141991371
13.9400000000000	-67.9474141991371
13.9500000000000	-67.9474141991371
13.9600000000000	-67.9474141991371
13.9700000000000	-67.9474141991371
13.9800000000000	-67.9474141991371
13.9900000000000	-67.9474141991371
14	-67.9474141991371
14.0100000000000	-67.9474141991371
14.0200000000000	-67.9474141991371
14.0300000000000	-67.9474141991371
14.0400000000000	-67.9474141991371
14.0500000000000	-67.9474141991371
14.0600000000000	-67.9474141991371
14.0700000000000	-67.9474141991371
14.0800000000000	-67.9474141991371
14.0900000000000	-67.9474141991371
14.1000000000000	-67.9474141991371
14.1100000000000	-67.9474141991371
14.1200000000000	-67.9474141991371
14.1300000000000	-67.9474141991371
14.1400000000000	-67.9474141991371
14.1500000000000	-67.9474141991371
14.1600000000000	-67.9474141991371
14.1700000000000	-67.9474141991371
14.1800000000000	-67.9474141991371
14.1900000000000	-67.9474141991371
14.2000000000000	-67.9474141991371
14.2100000000000	-67.9474141991371
14.2200000000000	-67.9474141991371
14.2300000000000	-67.9474141991371
14.2400000000000	-67.9474141991371
14.2500000000000	-67.9474141991371
14.2600000000000	-67.9474141991371
14.2700000000000	-67.9474141991371
14.2800000000000	-67.9474141991371
14.2900000000000	-67.9474141991371
14.3000000000000	-67.9474141991371
14.3100000000000	-67.9474141991371
14.3200000000000	-67.9474141991371
14.3300000000000	-67.9474141991371
14.3400000000000	-67.9474141991371
14.3500000000000	-67.9474141991371
14.3600000000000	-67.9474141991371
14.3700000000000	-67.9474141991371
14.3800000000000	-67.9474141991371
14.3900000000000	-67.9474141991371
14.4000000000000	-67.9474141991371
14.4100000000000	-67.9474141991371
14.4200000000000	-67.9474141991371
14.4300000000000	-67.9474141991371
14.4400000000000	-67.9474141991371
14.4500000000000	-67.9474141991371
14.4600000000000	-67.9474141991371
14.4700000000000	-67.9474141991371
14.4800000000000	-67.9474141991371
14.4900000000000	-67.9474141991371
14.5000000000000	-67.9474141991371
14.5100000000000	-67.9474141991371
14.5200000000000	-67.9474141991371
14.5300000000000	-67.9474141991371
14.5400000000000	-67.9474141991371
14.5500000000000	-67.9474141991371
14.5600000000000	-67.9474141991371
14.5700000000000	-67.9474141991371
14.5800000000000	-67.9474141991371
14.5900000000000	-67.9474141991371
14.6000000000000	-67.9474141991371
14.6100000000000	-67.9474141991371
14.6200000000000	-67.9474141991371
14.6300000000000	-67.9474141991371
14.6400000000000	-67.9474141991371
14.6500000000000	-67.9474141991371
14.6600000000000	-67.9474141991371
14.6700000000000	-67.9474141991371
14.6800000000000	-67.9474141991371
14.6900000000000	-67.9474141991371
14.7000000000000	-67.9474141991371
14.7100000000000	-67.9474141991371
14.7200000000000	-67.9474141991371
14.7300000000000	-67.9474141991371
14.7400000000000	-67.9474141991371
14.7500000000000	-67.9474141991371
14.7600000000000	-67.9474141991371
14.7700000000000	-67.9474141991371
14.7800000000000	-67.9474141991371
14.7900000000000	-67.9474141991371
14.8000000000000	-67.9474141991371
14.8100000000000	-67.9474141991371
14.8200000000000	-67.9474141991371
14.8300000000000	-67.9474141991371
14.8400000000000	-67.9474141991371
14.8500000000000	-67.9474141991371
14.8600000000000	-67.9474141991371
14.8700000000000	-67.9474141991371
14.8800000000000	-67.9474141991371
14.8900000000000	-67.9474141991371
14.9000000000000	-67.9474141991371
14.9100000000000	-67.9474141991371
14.9200000000000	-67.9474141991371
14.9300000000000	-67.9474141991371
14.9400000000000	-67.9474141991371
14.9500000000000	-67.9474141991371
14.9600000000000	-67.9474141991371
14.9700000000000	-67.9474141991371
14.9800000000000	-67.9474141991371
14.9900000000000	-67.9474141991371
15	-67.9474141991371
15.0100000000000	-67.9474141991371
15.0200000000000	-67.9474141991371
15.0300000000000	-67.9474141991371
15.0400000000000	-67.9474141991371
15.0500000000000	-67.9474141991371
15.0600000000000	-67.9474141991371
15.0700000000000	-67.9474141991371
15.0800000000000	-67.9474141991371
15.0900000000000	-67.9474141991371
15.1000000000000	-67.9474141991371
15.1100000000000	-67.9474141991371
15.1200000000000	-67.9474141991371
15.1300000000000	-67.9474141991371
15.1400000000000	-67.9474141991371
15.1500000000000	-67.9474141991371
15.1600000000000	-67.9474141991371
15.1700000000000	-67.9474141991371
15.1800000000000	-67.9474141991371
15.1900000000000	-67.9474141991371
15.2000000000000	-67.9474141991371
15.2100000000000	-67.9474141991371
15.2200000000000	-67.9474141991371
15.2300000000000	-67.9474141991371
15.2400000000000	-67.9474141991371
15.2500000000000	-67.9474141991371
15.2600000000000	-67.9474141991371
15.2700000000000	-67.9474141991371
15.2800000000000	-67.9474141991371
15.2900000000000	-67.9474141991371
15.3000000000000	-67.9474141991371
15.3100000000000	-67.9474141991371
15.3200000000000	-67.9474141991371
15.3300000000000	-67.9474141991371
15.3400000000000	-67.9474141991371
15.3500000000000	-67.9474141991371
15.3600000000000	-67.9474141991371
15.3700000000000	-67.9474141991371
15.3800000000000	-67.9474141991371
15.3900000000000	-67.9474141991371
15.4000000000000	-67.9474141991371
15.4100000000000	-67.9474141991371
15.4200000000000	-67.9474141991371
15.4300000000000	-67.9474141991371
15.4400000000000	-67.9474141991371
15.4500000000000	-67.9474141991371
15.4600000000000	-67.9474141991371
15.4700000000000	-67.9474141991371
15.4800000000000	-67.9474141991371
15.4900000000000	-67.9474141991371
15.5000000000000	-67.9474141991371
15.5100000000000	-67.9474141991371
15.5200000000000	-67.9474141991371
15.5300000000000	-67.9474141991371
15.5400000000000	-67.9474141991371
15.5500000000000	-67.9474141991371
15.5600000000000	-67.9474141991371
15.5700000000000	-67.9474141991371
15.5800000000000	-67.9474141991371
15.5900000000000	-67.9474141991371
15.6000000000000	-67.9474141991371
15.6100000000000	-67.9474141991371
15.6200000000000	-67.9474141991371
15.6300000000000	-67.9474141991371
15.6400000000000	-67.9474141991371
15.6500000000000	-67.9474141991371
15.6600000000000	-67.9474141991371
15.6700000000000	-67.9474141991371
15.6800000000000	-67.9474141991371
15.6900000000000	-67.9474141991371
15.7000000000000	-67.9474141991371
15.7100000000000	-67.9474141991371
15.7200000000000	-67.9474141991371
15.7300000000000	-67.9474141991371
15.7400000000000	-67.9474141991371
15.7500000000000	-67.9474141991371
15.7600000000000	-67.9474141991371
15.7700000000000	-67.9474141991371
15.7800000000000	-67.9474141991371
15.7900000000000	-67.9474141991371
15.8000000000000	-67.9474141991371
15.8100000000000	-67.9474141991371
15.8200000000000	-67.9474141991371
15.8300000000000	-67.9474141991371
15.8400000000000	-67.9474141991371
15.8500000000000	-67.9474141991371
15.8600000000000	-67.9474141991371
15.8700000000000	-67.9474141991371
15.8800000000000	-67.9474141991371
15.8900000000000	-67.9474141991371
15.9000000000000	-67.9474141991371
15.9100000000000	-67.9474141991371
15.9200000000000	-67.9474141991371
15.9300000000000	-67.9474141991371
15.9400000000000	-67.9474141991371
15.9500000000000	-67.9474141991371
15.9600000000000	-67.9474141991371
15.9700000000000	-67.9474141991371
15.9800000000000	-67.9474141991371
15.9900000000000	-67.9474141991371
16	-67.9474141991371
16.0100000000000	-67.9474141991371
16.0200000000000	-67.9474141991371
16.0300000000000	-67.9474141991371
16.0400000000000	-67.9474141991371
16.0500000000000	-67.9474141991371
16.0600000000000	-67.9474141991371
16.0700000000000	-67.9474141991371
16.0800000000000	-67.9474141991371
16.0900000000000	-67.9474141991371
16.1000000000000	-67.9474141991371
16.1100000000000	-67.9474141991371
16.1200000000000	-67.9474141991371
16.1300000000000	-67.9474141991371
16.1400000000000	-67.9474141991371
16.1500000000000	-67.9474141991371
16.1600000000000	-67.9474141991371
16.1700000000000	-67.9474141991371
16.1800000000000	-67.9474141991371
16.1900000000000	-67.9474141991371
16.2000000000000	-67.9474141991371
16.2100000000000	-67.9474141991371
16.2200000000000	-67.9474141991371
16.2300000000000	-67.9474141991371
16.2400000000000	-67.9474141991371
16.2500000000000	-67.9474141991371
16.2600000000000	-67.9474141991371
16.2700000000000	-67.9474141991371
16.2800000000000	-67.9474141991371
16.2900000000000	-67.9474141991371
16.3000000000000	-67.9474141991371
16.3100000000000	-67.9474141991371
16.3200000000000	-67.9474141991371
16.3300000000000	-67.9474141991371
16.3400000000000	-67.9474141991371
16.3500000000000	-67.9474141991371
16.3600000000000	-67.9474141991371
16.3700000000000	-67.9474141991371
16.3800000000000	-67.9474141991371
16.3900000000000	-67.9474141991371
16.4000000000000	-67.9474141991371
16.4100000000000	-67.9474141991371
16.4200000000000	-67.9474141991371
16.4300000000000	-67.9474141991371
16.4400000000000	-67.9474141991371
16.4500000000000	-67.9474141991371
16.4600000000000	-67.9474141991371
16.4700000000000	-67.9474141991371
16.4800000000000	-67.9474141991371
16.4900000000000	-67.9474141991371
16.5000000000000	-67.9474141991371
16.5100000000000	-67.9474141991371
16.5200000000000	-67.9474141991371
16.5300000000000	-67.9474141991371
16.5400000000000	-67.9474141991371
16.5500000000000	-67.9474141991371
16.5600000000000	-67.9474141991371
16.5700000000000	-67.9474141991371
16.5800000000000	-67.9474141991371
16.5900000000000	-67.9474141991371
16.6000000000000	-67.9474141991371
16.6100000000000	-67.9474141991371
16.6200000000000	-67.9474141991371
16.6300000000000	-67.9474141991371
16.6400000000000	-67.9474141991371
16.6500000000000	-67.9474141991371
16.6600000000000	-67.9474141991371
16.6700000000000	-67.9474141991371
16.6800000000000	-67.9474141991371
16.6900000000000	-67.9474141991371
16.7000000000000	-67.9474141991371
16.7100000000000	-67.9474141991371
16.7200000000000	-67.9474141991371
16.7300000000000	-67.9474141991371
16.7400000000000	-67.9474141991371
16.7500000000000	-67.9474141991371
16.7600000000000	-67.9474141991371
16.7700000000000	-67.9474141991371
16.7800000000000	-67.9474141991371
16.7900000000000	-67.9474141991371
16.8000000000000	-67.9474141991371
16.8100000000000	-67.9474141991371
16.8200000000000	-67.9474141991371
16.8300000000000	-67.9474141991371
16.8400000000000	-67.9474141991371
16.8500000000000	-67.9474141991371
16.8600000000000	-67.9474141991371
16.8700000000000	-67.9474141991371
16.8800000000000	-67.9474141991371
16.8900000000000	-67.9474141991371
16.9000000000000	-67.9474141991371
16.9100000000000	-67.9474141991371
16.9200000000000	-67.9474141991371
16.9300000000000	-67.9474141991371
16.9400000000000	-67.9474141991371
16.9500000000000	-67.9474141991371
16.9600000000000	-67.9474141991371
16.9700000000000	-67.9474141991371
16.9800000000000	-67.9474141991371
16.9900000000000	-67.9474141991371
17	-67.9474141991371
17.0100000000000	-67.9474141991371
17.0200000000000	-67.9474141991371
17.0300000000000	-67.9474141991371
17.0400000000000	-67.9474141991371
17.0500000000000	-67.9474141991371
17.0600000000000	-67.9474141991371
17.0700000000000	-67.9474141991371
17.0800000000000	-67.9474141991371
17.0900000000000	-67.9474141991371
17.1000000000000	-67.9474141991371
17.1100000000000	-67.9474141991371
17.1200000000000	-67.9474141991371
17.1300000000000	-67.9474141991371
17.1400000000000	-67.9474141991371
17.1500000000000	-67.9474141991371
17.1600000000000	-67.9474141991371
17.1700000000000	-67.9474141991371
17.1800000000000	-67.9474141991371
17.1900000000000	-67.9474141991371
17.2000000000000	-67.9474141991371
17.2100000000000	-67.9474141991371
17.2200000000000	-67.9474141991371
17.2300000000000	-67.9474141991371
17.2400000000000	-67.9474141991371
17.2500000000000	-67.9474141991371
17.2600000000000	-67.9474141991371
17.2700000000000	-67.9474141991371
17.2800000000000	-67.9474141991371
17.2900000000000	-67.9474141991371
17.3000000000000	-67.9474141991371
17.3100000000000	-67.9474141991371
17.3200000000000	-67.9474141991371
17.3300000000000	-67.9474141991371
17.3400000000000	-67.9474141991371
17.3500000000000	-67.9474141991371
17.3600000000000	-67.9474141991371
17.3700000000000	-67.9474141991371
17.3800000000000	-67.9474141991371
17.3900000000000	-67.9474141991371
17.4000000000000	-67.9474141991371
17.4100000000000	-67.9474141991371
17.4200000000000	-67.9474141991371
17.4300000000000	-67.9474141991371
17.4400000000000	-67.9474141991371
17.4500000000000	-67.9474141991371
17.4600000000000	-67.9474141991371
17.4700000000000	-67.9474141991371
17.4800000000000	-67.9474141991371
17.4900000000000	-67.9474141991371
17.5000000000000	-67.9474141991371
17.5100000000000	-67.9474141991371
17.5200000000000	-67.9474141991371
17.5300000000000	-67.9474141991371
17.5400000000000	-67.9474141991371
17.5500000000000	-67.9474141991371
17.5600000000000	-67.9474141991371
17.5700000000000	-67.9474141991371
17.5800000000000	-67.9474141991371
17.5900000000000	-67.9474141991371
17.6000000000000	-67.9474141991371
17.6100000000000	-67.9474141991371
17.6200000000000	-67.9474141991371
17.6300000000000	-67.9474141991371
17.6400000000000	-67.9474141991371
17.6500000000000	-67.9474141991371
17.6600000000000	-67.9474141991371
17.6700000000000	-67.9474141991371
17.6800000000000	-67.9474141991371
17.6900000000000	-67.9474141991371
17.7000000000000	-67.9474141991371
17.7100000000000	-67.9474141991371
17.7200000000000	-67.9474141991371
17.7300000000000	-67.9474141991371
17.7400000000000	-67.9474141991371
17.7500000000000	-67.9474141991371
17.7600000000000	-67.9474141991371
17.7700000000000	-67.9474141991371
17.7800000000000	-67.9474141991371
17.7900000000000	-67.9474141991371
17.8000000000000	-67.9474141991371
17.8100000000000	-67.9474141991371
17.8200000000000	-67.9474141991371
17.8300000000000	-67.9474141991371
17.8400000000000	-67.9474141991371
17.8500000000000	-67.9474141991371
17.8600000000000	-67.9474141991371
17.8700000000000	-67.9474141991371
17.8800000000000	-67.9474141991371
17.8900000000000	-67.9474141991371
17.9000000000000	-67.9474141991371
17.9100000000000	-67.9474141991371
17.9200000000000	-67.9474141991371
17.9300000000000	-67.9474141991371
17.9400000000000	-67.9474141991371
17.9500000000000	-67.9474141991371
17.9600000000000	-67.9474141991371
17.9700000000000	-67.9474141991371
17.9800000000000	-67.9474141991371
17.9900000000000	-67.9474141991371
18	-67.9474141991371
18.0100000000000	-67.9474141991371
18.0200000000000	-67.9474141991371
18.0300000000000	-67.9474141991371
18.0400000000000	-67.9474141991371
18.0500000000000	-67.9474141991371
18.0600000000000	-67.9474141991371
18.0700000000000	-67.9474141991371
18.0800000000000	-67.9474141991371
18.0900000000000	-67.9474141991371
18.1000000000000	-67.9474141991371
18.1100000000000	-67.9474141991371
18.1200000000000	-67.9474141991371
18.1300000000000	-67.9474141991371
18.1400000000000	-67.9474141991371
18.1500000000000	-67.9474141991371
18.1600000000000	-67.9474141991371
18.1700000000000	-67.9474141991371
18.1800000000000	-67.9474141991371
18.1900000000000	-67.9474141991371
18.2000000000000	-67.9474141991371
18.2100000000000	-67.9474141991371
18.2200000000000	-67.9474141991371
18.2300000000000	-67.9474141991371
18.2400000000000	-67.9474141991371
18.2500000000000	-67.9474141991371
18.2600000000000	-67.9474141991371
18.2700000000000	-67.9474141991371
18.2800000000000	-67.9474141991371
18.2900000000000	-67.9474141991371
18.3000000000000	-67.9474141991371
18.3100000000000	-67.9474141991371
18.3200000000000	-67.9474141991371
18.3300000000000	-67.9474141991371
18.3400000000000	-67.9474141991371
18.3500000000000	-67.9474141991371
18.3600000000000	-67.9474141991371
18.3700000000000	-67.9474141991371
18.3800000000000	-67.9474141991371
18.3900000000000	-67.9474141991371
18.4000000000000	-67.9474141991371
18.4100000000000	-67.9474141991371
18.4200000000000	-67.9474141991371
18.4300000000000	-67.9474141991371
18.4400000000000	-67.9474141991371
18.4500000000000	-67.9474141991371
18.4600000000000	-67.9474141991371
18.4700000000000	-67.9474141991371
18.4800000000000	-67.9474141991371
18.4900000000000	-67.9474141991371
18.5000000000000	-67.9474141991371
18.5100000000000	-67.9474141991371
18.5200000000000	-67.9474141991371
18.5300000000000	-67.9474141991371
18.5400000000000	-67.9474141991371
18.5500000000000	-67.9474141991371
18.5600000000000	-67.9474141991371
18.5700000000000	-67.9474141991371
18.5800000000000	-67.9474141991371
18.5900000000000	-67.9474141991371
18.6000000000000	-67.9474141991371
18.6100000000000	-67.9474141991371
18.6200000000000	-67.9474141991371
18.6300000000000	-67.9474141991371
18.6400000000000	-67.9474141991371
18.6500000000000	-67.9474141991371
18.6600000000000	-67.9474141991371
18.6700000000000	-67.9474141991371
18.6800000000000	-67.9474141991371
18.6900000000000	-67.9474141991371
18.7000000000000	-67.9474141991371
18.7100000000000	-67.9474141991371
18.7200000000000	-67.9474141991371
18.7300000000000	-67.9474141991371
18.7400000000000	-67.9474141991371
18.7500000000000	-67.9474141991371
18.7600000000000	-67.9474141991371
18.7700000000000	-67.9474141991371
18.7800000000000	-67.9474141991371
18.7900000000000	-67.9474141991371
18.8000000000000	-67.9474141991371
18.8100000000000	-67.9474141991371
18.8200000000000	-67.9474141991371
18.8300000000000	-67.9474141991371
18.8400000000000	-67.9474141991371
18.8500000000000	-67.9474141991371
18.8600000000000	-67.9474141991371
18.8700000000000	-67.9474141991371
18.8800000000000	-67.9474141991371
18.8900000000000	-67.9474141991371
18.9000000000000	-67.9474141991371
18.9100000000000	-67.9474141991371
18.9200000000000	-67.9474141991371
18.9300000000000	-67.9474141991371
18.9400000000000	-67.9474141991371
18.9500000000000	-67.9474141991371
18.9600000000000	-67.9474141991371
18.9700000000000	-67.9474141991371
18.9800000000000	-67.9474141991371
18.9900000000000	-67.9474141991371
19	-67.9474141991371
19.0100000000000	-67.9474141991371
19.0200000000000	-67.9474141991371
19.0300000000000	-67.9474141991371
19.0400000000000	-67.9474141991371
19.0500000000000	-67.9474141991371
19.0600000000000	-67.9474141991371
19.0700000000000	-67.9474141991371
19.0800000000000	-67.9474141991371
19.0900000000000	-67.9474141991371
19.1000000000000	-67.9474141991371
19.1100000000000	-67.9474141991371
19.1200000000000	-67.9474141991371
19.1300000000000	-67.9474141991371
19.1400000000000	-67.9474141991371
19.1500000000000	-67.9474141991371
19.1600000000000	-67.9474141991371
19.1700000000000	-67.9474141991371
19.1800000000000	-67.9474141991371
19.1900000000000	-67.9474141991371
19.2000000000000	-67.9474141991371
19.2100000000000	-67.9474141991371
19.2200000000000	-67.9474141991371
19.2300000000000	-67.9474141991371
19.2400000000000	-67.9474141991371
19.2500000000000	-67.9474141991371
19.2600000000000	-67.9474141991371
19.2700000000000	-67.9474141991371
19.2800000000000	-67.9474141991371
19.2900000000000	-67.9474141991371
19.3000000000000	-67.9474141991371
19.3100000000000	-67.9474141991371
19.3200000000000	-67.9474141991371
19.3300000000000	-67.9474141991371
19.3400000000000	-67.9474141991371
19.3500000000000	-67.9474141991371
19.3600000000000	-67.9474141991371
19.3700000000000	-67.9474141991371
19.3800000000000	-67.9474141991371
19.3900000000000	-67.9474141991371
19.4000000000000	-67.9474141991371
19.4100000000000	-67.9474141991371
19.4200000000000	-67.9474141991371
19.4300000000000	-67.9474141991371
19.4400000000000	-67.9474141991371
19.4500000000000	-67.9474141991371
19.4600000000000	-67.9474141991371
19.4700000000000	-67.9474141991371
19.4800000000000	-67.9474141991371
19.4900000000000	-67.9474141991371
19.5000000000000	-67.9474141991371
19.5100000000000	-67.9474141991371
19.5200000000000	-67.9474141991371
19.5300000000000	-67.9474141991371
19.5400000000000	-67.9474141991371
19.5500000000000	-67.9474141991371
19.5600000000000	-67.9474141991371
19.5700000000000	-67.9474141991371
19.5800000000000	-67.9474141991371
19.5900000000000	-67.9474141991371
19.6000000000000	-67.9474141991371
19.6100000000000	-67.9474141991371
19.6200000000000	-67.9474141991371
19.6300000000000	-67.9474141991371
19.6400000000000	-67.9474141991371
19.6500000000000	-67.9474141991371
19.6600000000000	-67.9474141991371
19.6700000000000	-67.9474141991371
19.6800000000000	-67.9474141991371
19.6900000000000	-67.9474141991371
19.7000000000000	-67.9474141991371
19.7100000000000	-67.9474141991371
19.7200000000000	-67.9474141991371
19.7300000000000	-67.9474141991371
19.7400000000000	-67.9474141991371
19.7500000000000	-67.9474141991371
19.7600000000000	-67.9474141991371
19.7700000000000	-67.9474141991371
19.7800000000000	-67.9474141991371
19.7900000000000	-67.9474141991371
19.8000000000000	-67.9474141991371
19.8100000000000	-67.9474141991371
19.8200000000000	-67.9474141991371
19.8300000000000	-67.9474141991371
19.8400000000000	-67.9474141991371
19.8500000000000	-67.9474141991371
19.8600000000000	-67.9474141991371
19.8700000000000	-67.9474141991371
19.8800000000000	-67.9474141991371
19.8900000000000	-67.9474141991371
19.9000000000000	-67.9474141991371
19.9100000000000	-67.9474141991371
19.9200000000000	-67.9474141991371
19.9300000000000	-67.9474141991371
19.9400000000000	-67.9474141991371
19.9500000000000	-67.9474141991371
19.9600000000000	-67.9474141991371
19.9700000000000	-67.9474141991371
19.9800000000000	-67.9474141991371
19.9900000000000	-67.9474141991371
20	-67.9474141991371
20.0100000000000	-67.9474141991371
20.0200000000000	-67.9474141991371
20.0300000000000	-67.9474141991371
20.0400000000000	-67.9474141991371
20.0500000000000	-67.9474141991371
20.0600000000000	-67.9474141991371
20.0700000000000	-67.9474141991371
20.0800000000000	-67.9474141991371
20.0900000000000	-67.9474141991371
20.1000000000000	-67.9474141991371
20.1100000000000	-67.9474141991371
20.1200000000000	-67.9474141991371
20.1300000000000	-67.9474141991371
20.1400000000000	-67.9474141991371
20.1500000000000	-67.9474141991371
20.1600000000000	-67.9474141991371
20.1700000000000	-67.9474141991371
20.1800000000000	-67.9474141991371
20.1900000000000	-67.9474141991371
20.2000000000000	-67.9474141991371
20.2100000000000	-67.9474141991371
20.2200000000000	-67.9474141991371
20.2300000000000	-67.9474141991371
20.2400000000000	-67.9474141991371
20.2500000000000	-67.9474141991371
20.2600000000000	-67.9474141991371
20.2700000000000	-67.9474141991371
20.2800000000000	-67.9474141991371
20.2900000000000	-67.9474141991371
20.3000000000000	-67.9474141991371
20.3100000000000	-67.9474141991371
20.3200000000000	-67.9474141991371
20.3300000000000	-67.9474141991371
20.3400000000000	-67.9474141991371
20.3500000000000	-67.9474141991371
20.3600000000000	-67.9474141991371
20.3700000000000	-67.9474141991371
20.3800000000000	-67.9474141991371
20.3900000000000	-67.9474141991371
20.4000000000000	-67.9474141991371
20.4100000000000	-67.9474141991371
20.4200000000000	-67.9474141991371
20.4300000000000	-67.9474141991371
20.4400000000000	-67.9474141991371
20.4500000000000	-67.9474141991371
20.4600000000000	-67.9474141991371
20.4700000000000	-67.9474141991371
20.4800000000000	-67.9474141991371
20.4900000000000	-67.9474141991371
20.5000000000000	-67.9474141991371
20.5100000000000	-67.9474141991371
20.5200000000000	-67.9474141991371
20.5300000000000	-67.9474141991371
20.5400000000000	-67.9474141991371
20.5500000000000	-67.9474141991371
20.5600000000000	-67.9474141991371
20.5700000000000	-67.9474141991371
20.5800000000000	-67.9474141991371
20.5900000000000	-67.9474141991371
20.6000000000000	-67.9474141991371
20.6100000000000	-67.9474141991371
20.6200000000000	-67.9474141991371
20.6300000000000	-67.9474141991371
20.6400000000000	-67.9474141991371
20.6500000000000	-67.9474141991371
20.6600000000000	-67.9474141991371
20.6700000000000	-67.9474141991371
20.6800000000000	-67.9474141991371
20.6900000000000	-67.9474141991371
20.7000000000000	-67.9474141991371
20.7100000000000	-67.9474141991371
20.7200000000000	-67.9474141991371
20.7300000000000	-67.9474141991371
20.7400000000000	-67.9474141991371
20.7500000000000	-67.9474141991371
20.7600000000000	-67.9474141991371
20.7700000000000	-67.9474141991371
20.7800000000000	-67.9474141991371
20.7900000000000	-67.9474141991371
20.8000000000000	-67.9474141991371
20.8100000000000	-67.9474141991371
20.8200000000000	-67.9474141991371
20.8300000000000	-67.9474141991371
20.8400000000000	-67.9474141991371
20.8500000000000	-67.9474141991371
20.8600000000000	-67.9474141991371
20.8700000000000	-67.9474141991371
20.8800000000000	-67.9474141991371
20.8900000000000	-67.9474141991371
20.9000000000000	-67.9474141991371
20.9100000000000	-67.9474141991371
20.9200000000000	-67.9474141991371
20.9300000000000	-67.9474141991371
20.9400000000000	-67.9474141991371
20.9500000000000	-67.9474141991371
20.9600000000000	-67.9474141991371
20.9700000000000	-67.9474141991371
20.9800000000000	-67.9474141991371
20.9900000000000	-67.9474141991371
21	-67.9474141991371
21.0100000000000	-67.9474141991371
21.0200000000000	-67.9474141991371
21.0300000000000	-67.9474141991371
21.0400000000000	-67.9474141991371
21.0500000000000	-67.9474141991371
21.0600000000000	-67.9474141991371
21.0700000000000	-67.9474141991371
21.0800000000000	-67.9474141991371
21.0900000000000	-67.9474141991371
21.1000000000000	-67.9474141991371
21.1100000000000	-67.9474141991371
21.1200000000000	-67.9474141991371
21.1300000000000	-67.9474141991371
21.1400000000000	-67.9474141991371
21.1500000000000	-67.9474141991371
21.1600000000000	-67.9474141991371
21.1700000000000	-67.9474141991371
21.1800000000000	-67.9474141991371
21.1900000000000	-67.9474141991371
21.2000000000000	-67.9474141991371
21.2100000000000	-67.9474141991371
21.2200000000000	-67.9474141991371
21.2300000000000	-67.9474141991371
21.2400000000000	-67.9474141991371
21.2500000000000	-67.9474141991371
21.2600000000000	-67.9474141991371
21.2700000000000	-67.9474141991371
21.2800000000000	-67.9474141991371
21.2900000000000	-67.9474141991371
21.3000000000000	-67.9474141991371
21.3100000000000	-67.9474141991371
21.3200000000000	-67.9474141991371
21.3300000000000	-67.9474141991371
21.3400000000000	-67.9474141991371
21.3500000000000	-67.9474141991371
21.3600000000000	-67.9474141991371
21.3700000000000	-67.9474141991371
21.3800000000000	-67.9474141991371
21.3900000000000	-67.9474141991371
21.4000000000000	-67.9474141991371
21.4100000000000	-67.9474141991371
21.4200000000000	-67.9474141991371
21.4300000000000	-67.9474141991371
21.4400000000000	-67.9474141991371
21.4500000000000	-67.9474141991371
21.4600000000000	-67.9474141991371
21.4700000000000	-67.9474141991371
21.4800000000000	-67.9474141991371
21.4900000000000	-67.9474141991371
21.5000000000000	-67.9474141991371
21.5100000000000	-67.9474141991371
21.5200000000000	-67.9474141991371
21.5300000000000	-67.9474141991371
21.5400000000000	-67.9474141991371
21.5500000000000	-67.9474141991371
21.5600000000000	-67.9474141991371
21.5700000000000	-67.9474141991371
21.5800000000000	-67.9474141991371
21.5900000000000	-67.9474141991371
21.6000000000000	-67.9474141991371
21.6100000000000	-67.9474141991371
21.6200000000000	-67.9474141991371
21.6300000000000	-67.9474141991371
21.6400000000000	-67.9474141991371
21.6500000000000	-67.9474141991371
21.6600000000000	-67.9474141991371
21.6700000000000	-67.9474141991371
21.6800000000000	-67.9474141991371
21.6900000000000	-67.9474141991371
21.7000000000000	-67.9474141991371
21.7100000000000	-67.9474141991371
21.7200000000000	-67.9474141991371
21.7300000000000	-67.9474141991371
21.7400000000000	-67.9474141991371
21.7500000000000	-67.9474141991371
21.7600000000000	-67.9474141991371
21.7700000000000	-67.9474141991371
21.7800000000000	-67.9474141991371
21.7900000000000	-67.9474141991371
21.8000000000000	-67.9474141991371
21.8100000000000	-67.9474141991371
21.8200000000000	-67.9474141991371
21.8300000000000	-67.9474141991371
21.8400000000000	-67.9474141991371
21.8500000000000	-67.9474141991371
21.8600000000000	-67.9474141991371
21.8700000000000	-67.9474141991371
21.8800000000000	-67.9474141991371
21.8900000000000	-67.9474141991371
21.9000000000000	-67.9474141991371
21.9100000000000	-67.9474141991371
21.9200000000000	-67.9474141991371
21.9300000000000	-67.9474141991371
21.9400000000000	-67.9474141991371
21.9500000000000	-67.9474141991371
21.9600000000000	-67.9474141991371
21.9700000000000	-67.9474141991371
21.9800000000000	-67.9474141991371
21.9900000000000	-67.9474141991371
22	-67.9474141991371
22.0100000000000	-67.9474141991371
22.0200000000000	-67.9474141991371
22.0300000000000	-67.9474141991371
22.0400000000000	-67.9474141991371
22.0500000000000	-67.9474141991371
22.0600000000000	-67.9474141991371
22.0700000000000	-67.9474141991371
22.0800000000000	-67.9474141991371
22.0900000000000	-67.9474141991371
22.1000000000000	-67.9474141991371
22.1100000000000	-67.9474141991371
22.1200000000000	-67.9474141991371
22.1300000000000	-67.9474141991371
22.1400000000000	-67.9474141991371
22.1500000000000	-67.9474141991371
22.1600000000000	-67.9474141991371
22.1700000000000	-67.9474141991371
22.1800000000000	-67.9474141991371
22.1900000000000	-67.9474141991371
22.2000000000000	-67.9474141991371
22.2100000000000	-67.9474141991371
22.2200000000000	-67.9474141991371
22.2300000000000	-67.9474141991371
22.2400000000000	-67.9474141991371
22.2500000000000	-67.9474141991371
22.2600000000000	-67.9474141991371
22.2700000000000	-67.9474141991371
22.2800000000000	-67.9474141991371
22.2900000000000	-67.9474141991371
22.3000000000000	-67.9474141991371
22.3100000000000	-67.9474141991371
22.3200000000000	-67.9474141991371
22.3300000000000	-67.9474141991371
22.3400000000000	-67.9474141991371
22.3500000000000	-67.9474141991371
22.3600000000000	-67.9474141991371
22.3700000000000	-67.9474141991371
22.3800000000000	-67.9474141991371
22.3900000000000	-67.9474141991371
22.4000000000000	-67.9474141991371
22.4100000000000	-67.9474141991371
22.4200000000000	-67.9474141991371
22.4300000000000	-67.9474141991371
22.4400000000000	-67.9474141991371
22.4500000000000	-67.9474141991371
22.4600000000000	-67.9474141991371
22.4700000000000	-67.9474141991371
22.4800000000000	-67.9474141991371
22.4900000000000	-67.9474141991371
22.5000000000000	-67.9474141991371
22.5100000000000	-67.9474141991371
22.5200000000000	-67.9474141991371
22.5300000000000	-67.9474141991371
22.5400000000000	-67.9474141991371
22.5500000000000	-67.9474141991371
22.5600000000000	-67.9474141991371
22.5700000000000	-67.9474141991371
22.5800000000000	-67.9474141991371
22.5900000000000	-67.9474141991371
22.6000000000000	-67.9474141991371
22.6100000000000	-67.9474141991371
22.6200000000000	-67.9474141991371
22.6300000000000	-67.9474141991371
22.6400000000000	-67.9474141991371
22.6500000000000	-67.9474141991371
22.6600000000000	-67.9474141991371
22.6700000000000	-67.9474141991371
22.6800000000000	-67.9474141991371
22.6900000000000	-67.9474141991371
22.7000000000000	-67.9474141991371
22.7100000000000	-67.9474141991371
22.7200000000000	-67.9474141991371
22.7300000000000	-67.9474141991371
22.7400000000000	-67.9474141991371
22.7500000000000	-67.9474141991371
22.7600000000000	-67.9474141991371
22.7700000000000	-67.9474141991371
22.7800000000000	-67.9474141991371
22.7900000000000	-67.9474141991371
22.8000000000000	-67.9474141991371
22.8100000000000	-67.9474141991371
22.8200000000000	-67.9474141991371
22.8300000000000	-67.9474141991371
22.8400000000000	-67.9474141991371
22.8500000000000	-67.9474141991371
22.8600000000000	-67.9474141991371
22.8700000000000	-67.9474141991371
22.8800000000000	-67.9474141991371
22.8900000000000	-67.9474141991371
22.9000000000000	-67.9474141991371
22.9100000000000	-67.9474141991371
22.9200000000000	-67.9474141991371
22.9300000000000	-67.9474141991371
22.9400000000000	-67.9474141991371
22.9500000000000	-67.9474141991371
22.9600000000000	-67.9474141991371
22.9700000000000	-67.9474141991371
22.9800000000000	-67.9474141991371
22.9900000000000	-67.9474141991371
23	-67.9474141991371
23.0100000000000	-67.9474141991371
23.0200000000000	-67.9474141991371
23.0300000000000	-67.9474141991371
23.0400000000000	-67.9474141991371
23.0500000000000	-67.9474141991371
23.0600000000000	-67.9474141991371
23.0700000000000	-67.9474141991371
23.0800000000000	-67.9474141991371
23.0900000000000	-67.9474141991371
23.1000000000000	-67.9474141991371
23.1100000000000	-67.9474141991371
23.1200000000000	-67.9474141991371
23.1300000000000	-67.9474141991371
23.1400000000000	-67.9474141991371
23.1500000000000	-67.9474141991371
23.1600000000000	-67.9474141991371
23.1700000000000	-67.9474141991371
23.1800000000000	-67.9474141991371
23.1900000000000	-67.9474141991371
23.2000000000000	-67.9474141991371
23.2100000000000	-67.9474141991371
23.2200000000000	-67.9474141991371
23.2300000000000	-67.9474141991371
23.2400000000000	-67.9474141991371
23.2500000000000	-67.9474141991371
23.2600000000000	-67.9474141991371
23.2700000000000	-67.9474141991371
23.2800000000000	-67.9474141991371
23.2900000000000	-67.9474141991371
23.3000000000000	-67.9474141991371
23.3100000000000	-67.9474141991371
23.3200000000000	-67.9474141991371
23.3300000000000	-67.9474141991371
23.3400000000000	-67.9474141991371
23.3500000000000	-67.9474141991371
23.3600000000000	-67.9474141991371
23.3700000000000	-67.9474141991371
23.3800000000000	-67.9474141991371
23.3900000000000	-67.9474141991371
23.4000000000000	-67.9474141991371
23.4100000000000	-67.9474141991371
23.4200000000000	-67.9474141991371
23.4300000000000	-67.9474141991371
23.4400000000000	-67.9474141991371
23.4500000000000	-67.9474141991371
23.4600000000000	-67.9474141991371
23.4700000000000	-67.9474141991371
23.4800000000000	-67.9474141991371
23.4900000000000	-67.9474141991371
23.5000000000000	-67.9474141991371
23.5100000000000	-67.9474141991371
23.5200000000000	-67.9474141991371
23.5300000000000	-67.9474141991371
23.5400000000000	-67.9474141991371
23.5500000000000	-67.9474141991371
23.5600000000000	-67.9474141991371
23.5700000000000	-67.9474141991371
23.5800000000000	-67.9474141991371
23.5900000000000	-67.9474141991371
23.6000000000000	-67.9474141991371
23.6100000000000	-67.9474141991371
23.6200000000000	-67.9474141991371
23.6300000000000	-67.9474141991371
23.6400000000000	-67.9474141991371
23.6500000000000	-67.9474141991371
23.6600000000000	-67.9474141991371
23.6700000000000	-67.9474141991371
23.6800000000000	-67.9474141991371
23.6900000000000	-67.9474141991371
23.7000000000000	-67.9474141991371
23.7100000000000	-67.9474141991371
23.7200000000000	-67.9474141991371
23.7300000000000	-67.9474141991371
23.7400000000000	-67.9474141991371
23.7500000000000	-67.9474141991371
23.7600000000000	-67.9474141991371
23.7700000000000	-67.9474141991371
23.7800000000000	-67.9474141991371
23.7900000000000	-67.9474141991371
23.8000000000000	-67.9474141991371
23.8100000000000	-67.9474141991371
23.8200000000000	-67.9474141991371
23.8300000000000	-67.9474141991371
23.8400000000000	-67.9474141991371
23.8500000000000	-67.9474141991371
23.8600000000000	-67.9474141991371
23.8700000000000	-67.9474141991371
23.8800000000000	-67.9474141991371
23.8900000000000	-67.9474141991371
23.9000000000000	-67.9474141991371
23.9100000000000	-67.9474141991371
23.9200000000000	-67.9474141991371
23.9300000000000	-67.9474141991371
23.9400000000000	-67.9474141991371
23.9500000000000	-67.9474141991371
23.9600000000000	-67.9474141991371
23.9700000000000	-67.9474141991371
23.9800000000000	-67.9474141991371
23.9900000000000	-67.9474141991371
24	-67.9474141991371
24.0100000000000	-67.9474141991371
24.0200000000000	-67.9474141991371
24.0300000000000	-67.9474141991371
24.0400000000000	-67.9474141991371
24.0500000000000	-67.9474141991371
24.0600000000000	-67.9474141991371
24.0700000000000	-67.9474141991371
24.0800000000000	-67.9474141991371
24.0900000000000	-67.9474141991371
24.1000000000000	-67.9474141991371
24.1100000000000	-67.9474141991371
24.1200000000000	-67.9474141991371
24.1300000000000	-67.9474141991371
24.1400000000000	-67.9474141991371
24.1500000000000	-67.9474141991371
24.1600000000000	-67.9474141991371
24.1700000000000	-67.9474141991371
24.1800000000000	-67.9474141991371
24.1900000000000	-67.9474141991371
24.2000000000000	-67.9474141991371
24.2100000000000	-67.9474141991371
24.2200000000000	-67.9474141991371
24.2300000000000	-67.9474141991371
24.2400000000000	-67.9474141991371
24.2500000000000	-67.9474141991371
24.2600000000000	-67.9474141991371
24.2700000000000	-67.9474141991371
24.2800000000000	-67.9474141991371
24.2900000000000	-67.9474141991371
24.3000000000000	-67.9474141991371
24.3100000000000	-67.9474141991371
24.3200000000000	-67.9474141991371
24.3300000000000	-67.9474141991371
24.3400000000000	-67.9474141991371
24.3500000000000	-67.9474141991371
24.3600000000000	-67.9474141991371
24.3700000000000	-67.9474141991371
24.3800000000000	-67.9474141991371
24.3900000000000	-67.9474141991371
24.4000000000000	-67.9474141991371
24.4100000000000	-67.9474141991371
24.4200000000000	-67.9474141991371
24.4300000000000	-67.9474141991371
24.4400000000000	-67.9474141991371
24.4500000000000	-67.9474141991371
24.4600000000000	-67.9474141991371
24.4700000000000	-67.9474141991371
24.4800000000000	-67.9474141991371
24.4900000000000	-67.9474141991371
24.5000000000000	-67.9474141991371
24.5100000000000	-67.9474141991371
24.5200000000000	-67.9474141991371
24.5300000000000	-67.9474141991371
24.5400000000000	-67.9474141991371
24.5500000000000	-67.9474141991371
24.5600000000000	-67.9474141991371
24.5700000000000	-67.9474141991371
24.5800000000000	-67.9474141991371
24.5900000000000	-67.9474141991371
24.6000000000000	-67.9474141991371
24.6100000000000	-67.9474141991371
24.6200000000000	-67.9474141991371
24.6300000000000	-67.9474141991371
24.6400000000000	-67.9474141991371
24.6500000000000	-67.9474141991371
24.6600000000000	-67.9474141991371
24.6700000000000	-67.9474141991371
24.6800000000000	-67.9474141991371
24.6900000000000	-67.9474141991371
24.7000000000000	-67.9474141991371
24.7100000000000	-67.9474141991371
24.7200000000000	-67.9474141991371
24.7300000000000	-67.9474141991371
24.7400000000000	-67.9474141991371
24.7500000000000	-67.9474141991371
24.7600000000000	-67.9474141991371
24.7700000000000	-67.9474141991371
24.7800000000000	-67.9474141991371
24.7900000000000	-67.9474141991371
24.8000000000000	-67.9474141991371
24.8100000000000	-67.9474141991371
24.8200000000000	-67.9474141991371
24.8300000000000	-67.9474141991371
24.8400000000000	-67.9474141991371
24.8500000000000	-67.9474141991371
24.8600000000000	-67.9474141991371
24.8700000000000	-67.9474141991371
24.8800000000000	-67.9474141991371
24.8900000000000	-67.9474141991371
24.9000000000000	-67.9474141991371
24.9100000000000	-67.9474141991371
24.9200000000000	-67.9474141991371
24.9300000000000	-67.9474141991371
24.9400000000000	-67.9474141991371
24.9500000000000	-67.9474141991371
24.9600000000000	-67.9474141991371
24.9700000000000	-67.9474141991371
24.9800000000000	-67.9474141991371
24.9900000000000	-67.9474141991371
25	-67.9474141991371

==> figures/data/Rec/data0.txt <==
0	0
0.1	505.7050331
0.25	688.6869239
0.5	749.6725049
1	773.26272


==> figures/data/Rec/data1.txt <==
0	0
0.1	663.0275465
0.25	784.0157462
0.5	797.1154407
1	797.4635365


==> figures/data/RoCoF/data.txt <==
0	0
0.01	0
0.02	0
0.03	0
0.04	0
0.05	0
0.06	0
0.07	0
0.08	0
0.09	0
0.1	0
0.11	0
0.12	0
0.13	0
0.14	0
0.15	0
0.16	0
0.17	0
0.18	0
0.19	0
0.2	0
0.21	0
0.22	0
0.23	0
0.24	0
0.25	0
0.26	0
0.27	0
0.28	0
0.29	0
0.3	0
0.31	0
0.32	0
0.33	0
0.34	0
0.35	0
0.36	0
0.37	0
0.38	0
0.39	0
0.4	0
0.41	0
0.42	0
0.43	0
0.44	0
0.45	0
0.46	0
0.47	0
0.48	0
0.49	0
0.5	0
0.51	0
0.52	0
0.53	0
0.54	0
0.55	0
0.56	0
0.57	0
0.58	0
0.59	0
0.6	0
0.61	0
0.62	0
0.63	0
0.64	0
0.65	0
0.66	0
0.67	0
0.68	0
0.69	0
0.7	0
0.71	0
0.72	0
0.73	0
0.74	0
0.75	0
0.76	0
0.77	0
0.78	0
0.79	0
0.8	0
0.81	0
0.82	0
0.83	0
0.84	0
0.85	0
0.86	0
0.87	0
0.88	0
0.89	0
0.9	0
0.91	0
0.92	0
0.93	0
0.94	0
0.95	0
0.96	0
0.97	0
0.98	0
0.99	0
1	-0.16992963
1.01	-0.169897038
1.02	-0.169863367
1.03	-0.169828621
1.04	-0.169792803
1.05	-0.169755914
1.06	-0.169717959
1.07	-0.169678939
1.08	-0.169638857
1.09	-0.169597716
1.1	-0.169555518
1.11	-0.169512267
1.12	-0.169467964
1.13	-0.169422613
1.14	-0.169376216
1.15	-0.169328776
1.16	-0.169280296
1.17	-0.169230778
1.18	-0.169180224
1.19	-0.169128639
1.2	-0.169076023
1.21	-0.169022381
1.22	-0.168967714
1.23	-0.168912025
1.24	-0.168855317
1.25	-0.168797593
1.26	-0.168738856
1.27	-0.168679107
1.28	-0.16861835
1.29	-0.168556588
1.3	-0.168493822
1.31	-0.168430056
1.32	-0.168365293
1.33	-0.168299535
1.34	-0.168232784
1.35	-0.168165044
1.36	-0.168096317
1.37	-0.168026606
1.38	-0.167955914
1.39	-0.167884242
1.4	-0.167811595
1.41	-0.167737974
1.42	-0.167663382
1.43	-0.167587822
1.44	-0.167511297
1.45	-0.167433809
1.46	-0.16735536
1.47	-0.167275955
1.48	-0.167195595
1.49	-0.167114282
1.5	-0.167032021
1.51	-0.166948813
1.52	-0.16686466
1.53	-0.166779567
1.54	-0.166693535
1.55	-0.166606566
1.56	-0.166518665
1.57	-0.166429833
1.58	-0.166340073
1.59	-0.166249388
1.6	-0.16615778
1.61	-0.166065252
1.62	-0.165971807
1.63	-0.165877448
1.64	-0.165782176
1.65	-0.165685996
1.66	-0.165588909
1.67	-0.165490917
1.68	-0.165392025
1.69	-0.165292234
1.7	-0.165191548
1.71	-0.165089968
1.72	-0.164987498
1.73	-0.164884139
1.74	-0.164779896
1.75	-0.16467477
1.76	-0.164568764
1.77	-0.164461882
1.78	-0.164354124
1.79	-0.164245495
1.8	-0.164135996
1.81	-0.164025631
1.82	-0.163914402
1.83	-0.163802312
1.84	-0.163689363
1.85	-0.163575559
1.86	-0.163460901
1.87	-0.163345393
1.88	-0.163229036
1.89	-0.163111835
1.9	-0.162993791
1.91	-0.162874907
1.92	-0.162755185
1.93	-0.162634629
1.94	-0.162513241
1.95	-0.162391024
1.96	-0.16226798
1.97	-0.162144112
1.98	-0.162019422
1.99	-0.161893914
2	-0.16176759
2.01	-0.161640452
2.02	-0.161512503
2.03	-0.161383747
2.04	-0.161254184
2.05	-0.161123819
2.06	-0.160992654
2.07	-0.160860691
2.08	-0.160727933
2.09	-0.160594382
2.1	-0.160460042
2.11	-0.160324915
2.12	-0.160189004
2.13	-0.16005231
2.14	-0.159914838
2.15	-0.159776589
2.16	-0.159637566
2.17	-0.159497772
2.18	-0.159357209
2.19	-0.15921588
2.2	-0.159073787
2.21	-0.158930934
2.22	-0.158787323
2.23	-0.158642956
2.24	-0.158497836
2.25	-0.158351966
2.26	-0.158205348
2.27	-0.158057985
2.28	-0.15790988
2.29	-0.157761035
2.3	-0.157611452
2.31	-0.157461135
2.32	-0.157310086
2.33	-0.157158307
2.34	-0.157005802
2.35	-0.156852572
2.36	-0.156698621
2.37	-0.156543951
2.38	-0.156388564
2.39	-0.156232464
2.4	-0.156075652
2.41	-0.155918131
2.42	-0.155759905
2.43	-0.155600975
2.44	-0.155441344
2.45	-0.155281015
2.46	-0.15511999
2.47	-0.154958272
2.48	-0.154795864
2.49	-0.154632768
2.5	-0.154468986
2.51	-0.154304521
2.52	-0.154139377
2.53	-0.153973554
2.54	-0.153807057
2.55	-0.153639887
2.56	-0.153472047
2.57	-0.15330354
2.58	-0.153134368
2.59	-0.152964533
2.6	-0.15279404
2.61	-0.152622889
2.62	-0.152451083
2.63	-0.152278626
2.64	-0.152105519
2.65	-0.151931765
2.66	-0.151757367
2.67	-0.151582327
2.68	-0.151406647
2.69	-0.151230332
2.7	-0.151053382
2.71	-0.1508758
2.72	-0.15069759
2.73	-0.150518752
2.74	-0.150339291
2.75	-0.150159209
2.76	-0.149978507
2.77	-0.14979719
2.78	-0.149615258
2.79	-0.149432715
2.8	-0.149249563
2.81	-0.149065805
2.82	-0.148881443
2.83	-0.14869648
2.84	-0.148510919
2.85	-0.148324761
2.86	-0.148138009
2.87	-0.147950667
2.88	-0.147762735
2.89	-0.147574218
2.9	-0.147385117
2.91	-0.147195434
2.92	-0.147005173
2.93	-0.146814336
2.94	-0.146622926
2.95	-0.146430944
2.96	-0.146238394
2.97	-0.146045277
2.98	-0.145851597
2.99	-0.145657355
3	-0.145462555
3.01	-0.145267199
3.02	-0.145071289
3.03	-0.144874827
3.04	-0.144677817
3.05	-0.144480261
3.06	-0.144282161
3.07	-0.144083519
3.08	-0.143884339
3.09	-0.143684622
3.1	-0.143484371
3.11	-0.143283589
3.12	-0.143082277
3.13	-0.14288044
3.14	-0.142678077
3.15	-0.142475194
3.16	-0.142271791
3.17	-0.142067871
3.18	-0.141863437
3.19	-0.141658491
3.2	-0.141453036
3.21	-0.141247073
3.22	-0.141040606
3.23	-0.140833637
3.24	-0.140626168
3.25	-0.140418202
3.26	-0.140209741
3.27	-0.140000788
3.28	-0.139791345
3.29	-0.139581414
3.3	-0.139370998
3.31	-0.139160099
3.32	-0.13894872
3.33	-0.138736863
3.34	-0.13852453
3.35	-0.138311724
3.36	-0.138098448
3.37	-0.137884703
3.38	-0.137670492
3.39	-0.137455818
3.4	-0.137240683
3.41	-0.137025089
3.42	-0.136809039
3.43	-0.136592534
3.44	-0.136375578
3.45	-0.136158173
3.46	-0.135940321
3.47	-0.135722025
3.48	-0.135503287
3.49	-0.135284109
3.5	-0.135064493
3.51	-0.134844443
3.52	-0.13462396
3.53	-0.134403047
3.54	-0.134181706
3.55	-0.133959939
3.56	-0.133737749
3.57	-0.133515139
3.58	-0.13329211
3.59	-0.133068665
3.6	-0.132844806
3.61	-0.132620535
3.62	-0.132395856
3.63	-0.13217077
3.64	-0.131945279
3.65	-0.131719386
3.66	-0.131493094
3.67	-0.131266404
3.68	-0.131039318
3.69	-0.13081184
3.7	-0.130583972
3.71	-0.130355715
3.72	-0.130127073
3.73	-0.129898047
3.74	-0.129668639
3.75	-0.129438853
3.76	-0.12920869
3.77	-0.128978153
3.78	-0.128747244
3.79	-0.128515964
3.8	-0.128284318
3.81	-0.128052306
3.82	-0.127819931
3.83	-0.127587196
3.84	-0.127354102
3.85	-0.127120653
3.86	-0.126886849
3.87	-0.126652694
3.88	-0.12641819
3.89	-0.126183338
3.9	-0.125948142
3.91	-0.125712604
3.92	-0.125476725
3.93	-0.125240508
3.94	-0.125003956
3.95	-0.12476707
3.96	-0.124529852
3.97	-0.124292306
3.98	-0.124054433
3.99	-0.123816236
4	-0.123577716
4.01	-0.123338877
4.02	-0.123099719
4.03	-0.122860246
4.04	-0.122620459
4.05	-0.122380362
4.06	-0.122139955
4.07	-0.121899242
4.08	-0.121658224
4.09	-0.121416904
4.1	-0.121175284
4.11	-0.120933366
4.12	-0.120691152
4.13	-0.120448645
4.14	-0.120205846
4.15	-0.119962758
4.16	-0.119719384
4.17	-0.119475724
4.18	-0.119231782
4.19	-0.11898756
4.2	-0.11874306
4.21	-0.118498283
4.22	-0.118253233
4.23	-0.11800791
4.24	-0.117762319
4.25	-0.11751646
4.26	-0.117270336
4.27	-0.117023948
4.28	-0.1167773
4.29	-0.116530393
4.3	-0.116283229
4.31	-0.116035811
4.32	-0.115788141
4.33	-0.11554022
4.34	-0.115292052
4.35	-0.115043637
4.36	-0.114794979
4.37	-0.114546079
4.38	-0.114296939
4.39	-0.114047562
4.4	-0.113797949
4.41	-0.113548104
4.42	-0.113298027
4.43	-0.113047721
4.44	-0.112797189
4.45	-0.112546431
4.46	-0.112295451
4.47	-0.11204425
4.48	-0.111792831
4.49	-0.111541196
4.5	-0.111289346
4.51	-0.111037283
4.52	-0.110785011
4.53	-0.11053253
4.54	-0.110279844
4.55	-0.110026953
4.56	-0.109773861
4.57	-0.109520568
4.58	-0.109267078
4.59	-0.109013393
4.6	-0.108759513
4.61	-0.108505442
4.62	-0.108251181
4.63	-0.107996733
4.64	-0.1077421
4.65	-0.107487283
4.66	-0.107232284
4.67	-0.106977106
4.68	-0.106721751
4.69	-0.10646622
4.7	-0.106210517
4.71	-0.105954641
4.72	-0.105698597
4.73	-0.105442385
4.74	-0.105186008
4.75	-0.104929468
4.76	-0.104672767
4.77	-0.104415906
4.78	-0.104158888
4.79	-0.103901715
4.8	-0.103644389
4.81	-0.103386911
4.82	-0.103129284
4.83	-0.102871509
4.84	-0.10261359
4.85	-0.102355527
4.86	-0.102097322
4.87	-0.101838979
4.88	-0.101580497
4.89	-0.10132188
4.9	-0.10106313
4.91	-0.100804248
4.92	-0.100545236
4.93	-0.100286097
4.94	-0.100026832
4.95	-0.099767443
4.96	-0.099507933
4.97	-0.099248302
4.98	-0.098988553
4.99	-0.098728689
5	-0.09846871
5.01	-0.098208619
5.02	-0.097948417
5.03	-0.097688107
5.04	-0.097427691
5.05	-0.09716717
5.06	-0.096906546
5.07	-0.096645822
5.08	-0.096384999
5.09	-0.096124079
5.1	-0.095863063
5.11	-0.095601955
5.12	-0.095340755
5.13	-0.095079466
5.14	-0.094818089
5.15	-0.094556627
5.16	-0.09429508
5.17	-0.094033452
5.18	-0.093771744
5.19	-0.093509957
5.2	-0.093248094
5.21	-0.092986157
5.22	-0.092724147
5.23	-0.092462066
5.24	-0.092199916
5.25	-0.091937699
5.26	-0.091675417
5.27	-0.091413071
5.28	-0.091150664
5.29	-0.090888197
5.3	-0.090625672
5.31	-0.090363091
5.32	-0.090100455
5.33	-0.089837767
5.34	-0.089575029
5.35	-0.089312241
5.36	-0.089049406
5.37	-0.088786526
5.38	-0.088523603
5.39	-0.088260638
5.4	-0.087997633
5.41	-0.08773459
5.42	-0.08747151
5.43	-0.087208396
5.44	-0.086945249
5.45	-0.086682071
5.46	-0.086418864
5.47	-0.08615563
5.48	-0.085892369
5.49	-0.085629085
5.5	-0.085365779
5.51	-0.085102452
5.52	-0.084839106
5.53	-0.084575744
5.54	-0.084312366
5.55	-0.084048975
5.56	-0.083785572
5.57	-0.083522159
5.58	-0.083258738
5.59	-0.08299531
5.6	-0.082731878
5.61	-0.082468442
5.62	-0.082205005
5.63	-0.081941568
5.64	-0.081678134
5.65	-0.081414703
5.66	-0.081151277
5.67	-0.080887859
5.68	-0.08062445
5.69	-0.080361051
5.7	-0.080097664
5.71	-0.079834291
5.72	-0.079570934
5.73	-0.079307593
5.74	-0.079044272
5.75	-0.078780972
5.76	-0.078517693
5.77	-0.078254439
5.78	-0.07799121
5.79	-0.077728008
5.8	-0.077464836
5.81	-0.077201693
5.82	-0.076938583
5.83	-0.076675507
5.84	-0.076412466
5.85	-0.076149463
5.86	-0.075886498
5.87	-0.075623573
5.88	-0.07536069
5.89	-0.075097851
5.9	-0.074835058
5.91	-0.074572311
5.92	-0.074309612
5.93	-0.074046963
5.94	-0.073784366
5.95	-0.073521823
5.96	-0.073259334
5.97	-0.072996901
5.98	-0.072734527
5.99	-0.072472212
6	-0.072209959
6.01	-0.071947768
6.02	-0.071685641
6.03	-0.071423581
6.04	-0.071161587
6.05	-0.070899663
6.06	-0.07063781
6.07	-0.070376028
6.08	-0.070114321
6.09	-0.069852688
6.1	-0.069591133
6.11	-0.069329655
6.12	-0.069068258
6.13	-0.068806942
6.14	-0.068545709
6.15	-0.06828456
6.16	-0.068023498
6.17	-0.067762523
6.18	-0.067501637
6.19	-0.067240841
6.2	-0.066980138
6.21	-0.066719528
6.22	-0.066459014
6.23	-0.066198595
6.24	-0.065938275
6.25	-0.065678055
6.26	-0.065417935
6.27	-0.065157918
6.28	-0.064898006
6.29	-0.064638198
6.3	-0.064378498
6.31	-0.064118906
6.32	-0.063859424
6.33	-0.063600053
6.34	-0.063340795
6.35	-0.063081652
6.36	-0.062822624
6.37	-0.062563713
6.38	-0.062304921
6.39	-0.062046249
6.4	-0.061787699
6.41	-0.061529271
6.42	-0.061270968
6.43	-0.061012791
6.44	-0.060754741
6.45	-0.06049682
6.46	-0.060239029
6.47	-0.059981369
6.48	-0.059723842
6.49	-0.059466449
6.5	-0.059209193
6.51	-0.058952073
6.52	-0.058695092
6.53	-0.05843825
6.54	-0.05818155
6.55	-0.057924993
6.56	-0.05766858
6.57	-0.057412312
6.58	-0.057156191
6.59	-0.056900218
6.6	-0.056644395
6.61	-0.056388722
6.62	-0.056133202
6.63	-0.055877835
6.64	-0.055622624
6.65	-0.055367568
6.66	-0.055112671
6.67	-0.054857932
6.68	-0.054603354
6.69	-0.054348937
6.7	-0.054094684
6.71	-0.053840595
6.72	-0.053586671
6.73	-0.053332914
6.74	-0.053079326
6.75	-0.052825907
6.76	-0.05257266
6.77	-0.052319584
6.78	-0.052066682
6.79	-0.051813955
6.8	-0.051561404
6.81	-0.05130903
6.82	-0.051056835
6.83	-0.05080482
6.84	-0.050552986
6.85	-0.050301335
6.86	-0.050049868
6.87	-0.049798585
6.88	-0.049547489
6.89	-0.049296581
6.9	-0.049045861
6.91	-0.048795332
6.92	-0.048544994
6.93	-0.048294848
6.94	-0.048044897
6.95	-0.04779514
6.96	-0.04754558
6.97	-0.047296218
6.98	-0.047047054
6.99	-0.04679809
7	-0.046549327
7.01	-0.046300767
7.02	-0.046052411
7.03	-0.045804259
7.04	-0.045556314
7.05	-0.045308576
7.06	-0.045061046
7.07	-0.044813726
7.08	-0.044566617
7.09	-0.04431972
7.1	-0.044073036
7.11	-0.043826567
7.12	-0.043580313
7.13	-0.043334277
7.14	-0.043088458
7.15	-0.042842858
7.16	-0.042597478
7.17	-0.04235232
7.18	-0.042107385
7.19	-0.041862673
7.2	-0.041618186
7.21	-0.041373926
7.22	-0.041129892
7.23	-0.040886087
7.24	-0.040642511
7.25	-0.040399166
7.26	-0.040156053
7.27	-0.039913173
7.28	-0.039670526
7.29	-0.039428115
7.3	-0.03918594
7.31	-0.038944002
7.32	-0.038702302
7.33	-0.038460842
7.34	-0.038219623
7.35	-0.037978645
7.36	-0.037737911
7.37	-0.03749742
7.38	-0.037257174
7.39	-0.037017174
7.4	-0.036777421
7.41	-0.036537917
7.42	-0.036298662
7.43	-0.036059657
7.44	-0.035820903
7.45	-0.035582402
7.46	-0.035344155
7.47	-0.035106162
7.48	-0.034868424
7.49	-0.034630944
7.5	-0.034393721
7.51	-0.034156757
7.52	-0.033920052
7.53	-0.033683609
7.54	-0.033447427
7.55	-0.033211508
7.56	-0.032975853
7.57	-0.032740462
7.58	-0.032505338
7.59	-0.032270481
7.6	-0.032035891
7.61	-0.031801571
7.62	-0.03156752
7.63	-0.03133374
7.64	-0.031100232
7.65	-0.030866997
7.66	-0.030634036
7.67	-0.03040135
7.68	-0.030168939
7.69	-0.029936805
7.7	-0.029704949
7.71	-0.029473372
7.72	-0.029242074
7.73	-0.029011057
7.74	-0.028780322
7.75	-0.028549869
7.76	-0.0283197
7.77	-0.028089815
7.78	-0.027860215
7.79	-0.027630902
7.8	-0.027401876
7.81	-0.027173138
7.82	-0.026944689
7.83	-0.02671653
7.84	-0.026488662
7.85	-0.026261086
7.86	-0.026033803
7.87	-0.025806813
7.88	-0.025580118
7.89	-0.025353718
7.9	-0.025127615
7.91	-0.024901809
7.92	-0.024676301
7.93	-0.024451092
7.94	-0.024226183
7.95	-0.024001575
7.96	-0.023777268
7.97	-0.023553264
7.98	-0.023329564
7.99	-0.023106167
8	-0.022883076
8.01	-0.02266029
8.02	-0.022437812
8.03	-0.022215641
8.04	-0.021993779
8.05	-0.021772226
8.06	-0.021550983
8.07	-0.021330051
8.08	-0.021109431
8.09	-0.020889124
8.1	-0.020669131
8.11	-0.020449451
8.12	-0.020230087
8.13	-0.020011039
8.14	-0.019792308
8.15	-0.019573894
8.16	-0.019355798
8.17	-0.019138022
8.18	-0.018920566
8.19	-0.018703431
8.2	-0.018486617
8.21	-0.018270125
8.22	-0.018053957
8.23	-0.017838112
8.24	-0.017622592
8.25	-0.017407398
8.26	-0.01719253
8.27	-0.016977989
8.28	-0.016763775
8.29	-0.01654989
8.3	-0.016336335
8.31	-0.016123109
8.32	-0.015910214
8.33	-0.015697651
8.34	-0.01548542
8.35	-0.015273522
8.36	-0.015061957
8.37	-0.014850727
8.38	-0.014639833
8.39	-0.014429274
8.4	-0.014219051
8.41	-0.014009166
8.42	-0.013799619
8.43	-0.013590411
8.44	-0.013381542
8.45	-0.013173013
8.46	-0.012964825
8.47	-0.012756979
8.48	-0.012549475
8.49	-0.012342314
8.5	-0.012135496
8.51	-0.011929023
8.52	-0.011722894
8.53	-0.011517111
8.54	-0.011311675
8.55	-0.011106585
8.56	-0.010901843
8.57	-0.01069745
8.58	-0.010493405
8.59	-0.01028971
8.6	-0.010086365
8.61	-0.009883371
8.62	-0.009680728
8.63	-0.009478438
8.64	-0.0092765
8.65	-0.009074916
8.66	-0.008873685
8.67	-0.00867281
8.68	-0.00847229
8.69	-0.008272125
8.7	-0.008072317
8.71	-0.007872867
8.72	-0.007673774
8.73	-0.007475039
8.74	-0.007276663
8.75	-0.007078647
8.76	-0.006880991
8.77	-0.006683696
8.78	-0.006486762
8.79	-0.006290189
8.8	-0.00609398
8.81	-0.005898133
8.82	-0.00570265
8.83	-0.005507531
8.84	-0.005312777
8.85	-0.005118388
8.86	-0.004924365
8.87	-0.004730709
8.88	-0.004537419
8.89	-0.004344497
8.9	-0.004151943
8.91	-0.003959757
8.92	-0.003767941
8.93	-0.003576494
8.94	-0.003385418
8.95	-0.003194712
8.96	-0.003004378
8.97	-0.002814415
8.98	-0.002624825
8.99	-0.002435607
9	-0.002246763
9.01	-0.002058293
9.02	-0.001870197
9.03	-0.001682475
9.04	-0.001495129
9.05	-0.001308159
9.06	-0.001121565
9.07	-0.000935348
9.08	-0.000749509
9.09	-0.000564047
9.1	-0.000378963
9.11	-0.000194258
9.12	-9.93E-06
9.13	0.000360994
9.14	0.000741661
9.15	0.00112139
9.16	0.001500178
9.17	0.00187802
9.18	0.002254915
9.19	0.002630858
9.2	0.003005846
9.21	0.003379877
9.22	0.003752947
9.23	0.004125052
9.24	0.004496191
9.25	0.004866359
9.26	0.005235555
9.27	0.005603773
9.28	0.005971013
9.29	0.00633727
9.3	0.006702542
9.31	0.007066826
9.32	0.007430118
9.33	0.007792416
9.34	0.008153717
9.35	0.008514019
9.36	0.008873317
9.37	0.00923161
9.38	0.009588895
9.39	0.009945168
9.4	0.010300428
9.41	0.01065467
9.42	0.011007894
9.43	0.011360095
9.44	0.011711272
9.45	0.012061421
9.46	0.01241054
9.47	0.012758627
9.48	0.013105678
9.49	0.013451692
9.5	0.013796665
9.51	0.014140595
9.52	0.01448348
9.53	0.014825317
9.54	0.015166104
9.55	0.015505838
9.56	0.015844517
9.57	0.016182138
9.58	0.016518699
9.59	0.016854198
9.6	0.017188632
9.61	0.017522
9.62	0.017854298
9.63	0.018185524
9.64	0.018515677
9.65	0.018844754
9.66	0.019172753
9.67	0.019499671
9.68	0.019825507
9.69	0.020150258
9.7	0.020473922
9.71	0.020796497
9.72	0.021117982
9.73	0.021438373
9.74	0.021757669
9.75	0.022075869
9.76	0.022392969
9.77	0.022708968
9.78	0.023023864
9.79	0.023337655
9.8	0.023650339
9.81	0.023961915
9.82	0.02427238
9.83	0.024581732
9.84	0.02488997
9.85	0.025197092
9.86	0.025503097
9.87	0.025807981
9.88	0.026111745
9.89	0.026414385
9.9	0.0267159
9.91	0.027016289
9.92	0.027315549
9.93	0.02761368
9.94	0.02791068
9.95	0.028206546
9.96	0.028501278
9.97	0.028794874
9.98	0.029087332
9.99	0.029378651
10	0.029668829
10.01	0.029957865
10.02	0.030245757
10.03	0.030532505
10.04	0.030818105
10.05	0.031102558
10.06	0.031385862
10.07	0.031668015
10.08	0.031949016
10.09	0.032228864
10.1	0.032507557
10.11	0.032785094
10.12	0.033061475
10.13	0.033336697
10.14	0.033610759
10.15	0.033883661
10.16	0.034155401
10.17	0.034425978
10.18	0.03469539
10.19	0.034963638
10.2	0.035230718
10.21	0.035496632
10.22	0.035761377
10.23	0.036024952
10.24	0.036287357
10.25	0.03654859
10.26	0.03680865
10.27	0.037067537
10.28	0.03732525
10.29	0.037581787
10.3	0.037837148
10.31	0.038091332
10.32	0.038344338
10.33	0.038596165
10.34	0.038846812
10.35	0.039096279
10.36	0.039344564
10.37	0.039591668
10.38	0.039837588
10.39	0.040082325
10.4	0.040325878
10.41	0.040568247
10.42	0.040809429
10.43	0.041049425
10.44	0.041288235
10.45	0.041525857
10.46	0.041762291
10.47	0.041997536
10.48	0.042231593
10.49	0.042464459
10.5	0.042696135
10.51	0.042926621
10.52	0.043155915
10.53	0.043384018
10.54	0.043610929
10.55	0.043836647
10.56	0.044061172
10.57	0.044284504
10.58	0.044506642
10.59	0.044727586
10.6	0.044947336
10.61	0.045165891
10.62	0.045383251
10.63	0.045599416
10.64	0.045814386
10.65	0.046028159
10.66	0.046240737
10.67	0.046452119
10.68	0.046662304
10.69	0.046871292
10.7	0.047079084
10.71	0.047285679
10.72	0.047491078
10.73	0.047695279
10.74	0.047898283
10.75	0.04810009
10.76	0.048300699
10.77	0.048500112
10.78	0.048698327
10.79	0.048895345
10.8	0.049091166
10.81	0.04928579
10.82	0.049479216
10.83	0.049671446
10.84	0.049862478
10.85	0.050052314
10.86	0.050240953
10.87	0.050428396
10.88	0.050614642
10.89	0.050799692
10.9	0.050983546
10.91	0.051166205
10.92	0.051347668
10.93	0.051527935
10.94	0.051707008
10.95	0.051884886
10.96	0.052061569
10.97	0.052237058
10.98	0.052411354
10.99	0.052584456
11	0.052756365
11.01	0.052927082
11.02	0.053096606
11.03	0.053264938
11.04	0.053432079
11.05	0.053598029
11.06	0.053762789
11.07	0.053926359
11.08	0.054088739
11.09	0.05424993
11.1	0.054409932
11.11	0.054568747
11.12	0.054726375
11.13	0.054882815
11.14	0.05503807
11.15	0.055192139
11.16	0.055345023
11.17	0.055496723
11.18	0.055647239
11.19	0.055796572
11.2	0.055944723
11.21	0.056091692
11.22	0.056237481
11.23	0.05638209
11.24	0.056525519
11.25	0.05666777
11.26	0.056808842
11.27	0.056948738
11.28	0.057087458
11.29	0.057225003
11.3	0.057361373
11.31	0.057496569
11.32	0.057630593
11.33	0.057763445
11.34	0.057895126
11.35	0.058025637
11.36	0.058154979
11.37	0.058283152
11.38	0.058410159
11.39	0.058535999
11.4	0.058660674
11.41	0.058784185
11.42	0.058906533
11.43	0.059027719
11.44	0.059147744
11.45	0.059266608
11.46	0.059384314
11.47	0.059500862
11.48	0.059616254
11.49	0.059730489
11.5	0.059843571
11.51	0.059955499
11.52	0.060066275
11.53	0.0601759
11.54	0.060284375
11.55	0.060391702
11.56	0.060497881
11.57	0.060602915
11.58	0.060706803
11.59	0.060809548
11.6	0.060911151
11.61	0.061011613
11.62	0.061110935
11.63	0.061209119
11.64	0.061306166
11.65	0.061402077
11.66	0.061496854
11.67	0.061590498
11.68	0.06168301
11.69	0.061774393
11.7	0.061864646
11.71	0.061953772
11.72	0.062041773
11.73	0.062128649
11.74	0.062214402
11.75	0.062299033
11.76	0.062382545
11.77	0.062464938
11.78	0.062546214
11.79	0.062626375
11.8	0.062705422
11.81	0.062783357
11.82	0.06286018
11.83	0.062935895
11.84	0.063010502
11.85	0.063084003
11.86	0.0631564
11.87	0.063227694
11.88	0.063297886
11.89	0.06336698
11.9	0.063434975
11.91	0.063501875
11.92	0.06356768
11.93	0.063632392
11.94	0.063696014
11.95	0.063758546
11.96	0.063819991
11.97	0.063880349
11.98	0.063939624
11.99	0.063997817
12	0.064054929
12.01	0.064110962
12.02	0.064165919
12.03	0.0642198
12.04	0.064272608
12.05	0.064324345
12.06	0.064375012
12.07	0.064424612
12.08	0.064473146
12.09	0.064520616
12.1	0.064567024
12.11	0.064612371
12.12	0.064656661
12.13	0.064699894
12.14	0.064742073
12.15	0.0647832
12.16	0.064823276
12.17	0.064862304
12.18	0.064900285
12.19	0.064937222
12.2	0.064973117
12.21	0.065007971
12.22	0.065041786
12.23	0.065074565
12.24	0.06510631
12.25	0.065137023
12.26	0.065166705
12.27	0.065195359
12.28	0.065222987
12.29	0.065249591
12.3	0.065275173
12.31	0.065299736
12.32	0.065323281
12.33	0.06534581
12.34	0.065367326
12.35	0.065387831
12.36	0.065407327
12.37	0.065425816
12.38	0.0654433
12.39	0.065459782
12.4	0.065475263
12.41	0.065489746
12.42	0.065503234
12.43	0.065515728
12.44	0.06552723
12.45	0.065537743
12.46	0.06554727
12.47	0.065555812
12.48	0.065563371
12.49	0.065569951
12.5	0.065575552
12.51	0.065580178
12.52	0.065583831
12.53	0.065586513
12.54	0.065588227
12.55	0.065588974
12.56	0.065588758
12.57	0.06558758
12.58	0.065585443
12.59	0.065582349
12.6	0.065578301
12.61	0.065573301
12.62	0.065567351
12.63	0.065560454
12.64	0.065552612
12.65	0.065543828
12.66	0.065534103
12.67	0.065523442
12.68	0.065511845
12.69	0.065499315
12.7	0.065485856
12.71	0.065471468
12.72	0.065456156
12.73	0.06543992
12.74	0.065422764
12.75	0.065404691
12.76	0.065385702
12.77	0.065365801
12.78	0.065344989
12.79	0.065323269
12.8	0.065300645
12.81	0.065277117
12.82	0.06525269
12.83	0.065227364
12.84	0.065201144
12.85	0.065174032
12.86	0.065146029
12.87	0.065117139
12.88	0.065087365
12.89	0.065056708
12.9	0.065025172
12.91	0.064992759
12.92	0.064959472
12.93	0.064925313
12.94	0.064890285
12.95	0.06485439
12.96	0.064817632
12.97	0.064780012
12.98	0.064741534
12.99	0.0647022
13	0.064662013
13.01	0.064620976
13.02	0.06457909
13.03	0.06453636
13.04	0.064492787
13.05	0.064448374
13.06	0.064403124
13.07	0.06435704
13.08	0.064310124
13.09	0.064262379
13.1	0.064213807
13.11	0.064164413
13.12	0.064114197
13.13	0.064063164
13.14	0.064011315
13.15	0.063958654
13.16	0.063905182
13.17	0.063850904
13.18	0.063795822
13.19	0.063739938
13.2	0.063683255
13.21	0.063625776
13.22	0.063567504
13.23	0.063508442
13.24	0.063448592
13.25	0.063387957
13.26	0.06332654
13.27	0.063264344
13.28	0.063201372
13.29	0.063137626
13.3	0.063073109
13.31	0.063007825
13.32	0.062941775
13.33	0.062874963
13.34	0.062807392
13.35	0.062739064
13.36	0.062669982
13.37	0.062600149
13.38	0.062529569
13.39	0.062458243
13.4	0.062386174
13.41	0.062313367
13.42	0.062239822
13.43	0.062165545
13.44	0.062090536
13.45	0.062014799
13.46	0.061938337
13.47	0.061861153
13.48	0.06178325
13.49	0.06170463
13.5	0.061625297
13.51	0.061545253
13.52	0.061464502
13.53	0.061383045
13.54	0.061300887
13.55	0.06121803
13.56	0.061134477
13.57	0.061050231
13.58	0.060965294
13.59	0.06087967
13.6	0.060793362
13.61	0.060706373
13.62	0.060618705
13.63	0.060530362
13.64	0.060441346
13.65	0.06035166
13.66	0.060261308
13.67	0.060170292
13.68	0.060078615
13.69	0.05998628
13.7	0.05989329
13.71	0.059799649
13.72	0.059705358
13.73	0.059610422
13.74	0.059514842
13.75	0.059418623
13.76	0.059321766
13.77	0.059224275
13.78	0.059126154
13.79	0.059027404
13.8	0.058928028
13.81	0.058828031
13.82	0.058727414
13.83	0.058626181
13.84	0.058524335
13.85	0.058421879
13.86	0.058318815
13.87	0.058215147
13.88	0.058110878
13.89	0.05800601
13.9	0.057900548
13.91	0.057794492
13.92	0.057687848
13.93	0.057580617
13.94	0.057472803
13.95	0.057364409
13.96	0.057255437
13.97	0.057145891
13.98	0.057035774
13.99	0.056925089
14	0.056813838
14.01	0.056702025
14.02	0.056589653
14.03	0.056476724
14.04	0.056363243
14.05	0.056249211
14.06	0.056134632
14.07	0.056019508
14.08	0.055903844
14.09	0.055787641
14.1	0.055670903
14.11	0.055553633
14.12	0.055435834
14.13	0.055317509
14.14	0.055198661
14.15	0.055079293
14.16	0.054959408
14.17	0.054839008
14.18	0.054718098
14.19	0.05459668
14.2	0.054474757
14.21	0.054352331
14.22	0.054229407
14.23	0.054105987
14.24	0.053982074
14.25	0.053857672
14.26	0.053732782
14.27	0.053607408
14.28	0.053481554
14.29	0.053355222
14.3	0.053228415
14.31	0.053101137
14.32	0.052973389
14.33	0.052845176
14.34	0.0527165
14.35	0.052587365
14.36	0.052457772
14.37	0.052327726
14.38	0.05219723
14.39	0.052066286
14.4	0.051934897
14.41	0.051803066
14.42	0.051670797
14.43	0.051538092
14.44	0.051404955
14.45	0.051271388
14.46	0.051137394
14.47	0.051002977
14.48	0.05086814
14.49	0.050732884
14.5	0.050597214
14.51	0.050461133
14.52	0.050324643
14.53	0.050187747
14.54	0.050050449
14.55	0.049912751
14.56	0.049774657
14.57	0.049636169
14.58	0.04949729
14.59	0.049358024
14.6	0.049218373
14.61	0.049078341
14.62	0.048937929
14.63	0.048797143
14.64	0.048655983
14.65	0.048514454
14.66	0.048372557
14.67	0.048230298
14.68	0.048087677
14.69	0.047944698
14.7	0.047801365
14.71	0.04765768
14.72	0.047513645
14.73	0.047369265
14.74	0.047224542
14.75	0.047079479
14.76	0.046934078
14.77	0.046788344
14.78	0.046642278
14.79	0.046495884
14.8	0.046349165
14.81	0.046202124
14.82	0.046054763
14.83	0.045907085
14.84	0.045759094
14.85	0.045610793
14.86	0.045462183
14.87	0.045313269
14.88	0.045164054
14.89	0.045014539
14.9	0.044864728
14.91	0.044714625
14.92	0.044564231
14.93	0.04441355
14.94	0.044262584
14.95	0.044111338
14.96	0.043959812
14.97	0.043808012
14.98	0.043655938
14.99	0.043503595
15	0.043350985
15.01	0.04319811
15.02	0.043044975
15.03	0.042891581
15.04	0.042737932
15.05	0.042584031
15.06	0.04242988
15.07	0.042275482
15.08	0.04212084
15.09	0.041965957
15.1	0.041810836
15.11	0.04165548
15.12	0.041499891
15.13	0.041344073
15.14	0.041188028
15.15	0.041031759
15.16	0.040875269
15.17	0.04071856
15.18	0.040561636
15.19	0.0404045
15.2	0.040247154
15.21	0.040089601
15.22	0.039931843
15.23	0.039773885
15.24	0.039615727
15.25	0.039457375
15.26	0.039298829
15.27	0.039140093
15.28	0.03898117
15.29	0.038822062
15.3	0.038662772
15.31	0.038503304
15.32	0.038343659
15.33	0.038183841
15.34	0.038023852
15.35	0.037863695
15.36	0.037703373
15.37	0.037542889
15.38	0.037382245
15.39	0.037221444
15.4	0.037060489
15.41	0.036899383
15.42	0.036738128
15.43	0.036576727
15.44	0.036415182
15.45	0.036253498
15.46	0.036091675
15.47	0.035929717
15.48	0.035767627
15.49	0.035605407
15.5	0.03544306
15.51	0.035280589
15.52	0.035117996
15.53	0.034955285
15.54	0.034792457
15.55	0.034629515
15.56	0.034466463
15.57	0.034303302
15.58	0.034140035
15.59	0.033976666
15.6	0.033813197
15.61	0.033649629
15.62	0.033485967
15.63	0.033322212
15.64	0.033158368
15.65	0.032994436
15.66	0.03283042
15.67	0.032666322
15.68	0.032502144
15.69	0.03233789
15.7	0.032173562
15.71	0.032009162
15.72	0.031844693
15.73	0.031680158
15.74	0.03151556
15.75	0.031350899
15.76	0.031186181
15.77	0.031021406
15.78	0.030856578
15.79	0.030691698
15.8	0.03052677
15.81	0.030361797
15.82	0.03019678
15.83	0.030031722
15.84	0.029866626
15.85	0.029701493
15.86	0.029536328
15.87	0.029371132
15.88	0.029205907
15.89	0.029040657
15.9	0.028875383
15.91	0.028710089
15.92	0.028544776
15.93	0.028379447
15.94	0.028214105
15.95	0.028048752
15.96	0.02788339
15.97	0.027718023
15.98	0.027552651
15.99	0.027387279
16	0.027221907
16.01	0.027056539
16.02	0.026891178
16.03	0.026725824
16.04	0.026560482
16.05	0.026395153
16.06	0.02622984
16.07	0.026064544
16.08	0.025899269
16.09	0.025734017
16.1	0.02556879
16.11	0.025403591
16.12	0.025238421
16.13	0.025073284
16.14	0.024908182
16.15	0.024743116
16.16	0.024578089
16.17	0.024413104
16.18	0.024248163
16.19	0.024083269
16.2	0.023918422
16.21	0.023753627
16.22	0.023588885
16.23	0.023424198
16.24	0.023259568
16.25	0.023094999
16.26	0.022930492
16.27	0.02276605
16.28	0.022601674
16.29	0.022437367
16.3	0.022273131
16.31	0.022108969
16.32	0.021944883
16.33	0.021780874
16.34	0.021616946
16.35	0.021453099
16.36	0.021289338
16.37	0.021125663
16.38	0.020962077
16.39	0.020798582
16.4	0.020635181
16.41	0.020471875
16.42	0.020308666
16.43	0.020145558
16.44	0.019982551
16.45	0.019819648
16.46	0.019656852
16.47	0.019494164
16.48	0.019331586
16.49	0.019169121
16.5	0.019006771
16.51	0.018844537
16.52	0.018682422
16.53	0.018520428
16.54	0.018358558
16.55	0.018196812
16.56	0.018035194
16.57	0.017873704
16.58	0.017712347
16.59	0.017551122
16.6	0.017390033
16.61	0.017229081
16.62	0.017068269
16.63	0.016907598
16.64	0.016747071
16.65	0.016586689
16.66	0.016426454
16.67	0.016266369
16.68	0.016106436
16.69	0.015946656
16.7	0.015787031
16.71	0.015627564
16.72	0.015468256
16.73	0.015309109
16.74	0.015150126
16.75	0.014991307
16.76	0.014832656
16.77	0.014674174
16.78	0.014515863
16.79	0.014357724
16.8	0.01419976
16.81	0.014041973
16.82	0.013884364
16.83	0.013726936
16.84	0.01356969
16.85	0.013412627
16.86	0.013255751
16.87	0.013099063
16.88	0.012942564
16.89	0.012786257
16.9	0.012630143
16.91	0.012474224
16.92	0.012318502
16.93	0.012162979
16.94	0.012007656
16.95	0.011852536
16.96	0.01169762
16.97	0.011542909
16.98	0.011388407
16.99	0.011234113
17	0.011080031
17.01	0.010926162
17.02	0.010772507
17.03	0.010619069
17.04	0.010465849
17.05	0.010312849
17.06	0.01016007
17.07	0.010007514
17.08	0.009855183
17.09	0.009703079
17.1	0.009551203
17.11	0.009399557
17.12	0.009248143
17.13	0.009096962
17.14	0.008946016
17.15	0.008795307
17.16	0.008644835
17.17	0.008494604
17.18	0.008344614
17.19	0.008194867
17.2	0.008045364
17.21	0.007896108
17.22	0.0077471
17.23	0.007598341
17.24	0.007449833
17.25	0.007301578
17.26	0.007153577
17.27	0.007005831
17.28	0.006858343
17.29	0.006711113
17.3	0.006564144
17.31	0.006417437
17.32	0.006270992
17.33	0.006124813
17.34	0.0059789
17.35	0.005833255
17.36	0.005687879
17.37	0.005542774
17.38	0.005397941
17.39	0.005253382
17.4	0.005109098
17.41	0.004965091
17.42	0.004821362
17.43	0.004677912
17.44	0.004534743
17.45	0.004391856
17.46	0.004249253
17.47	0.004106936
17.48	0.003964904
17.49	0.003823161
17.5	0.003681707
17.51	0.003540543
17.52	0.003399672
17.53	0.003259094
17.54	0.00311881
17.55	0.002978823
17.56	0.002839133
17.57	0.002699742
17.58	0.002560651
17.59	0.002421861
17.6	0.002283374
17.61	0.00214519
17.62	0.002007312
17.63	0.001869741
17.64	0.001732477
17.65	0.001595522
17.66	0.001458878
17.67	0.001322545
17.68	0.001186524
17.69	0.001050818
17.7	0.000915427
17.71	0.000780353
17.72	0.000645596
17.73	0.000511158
17.74	0.00037704
17.75	0.000243243
17.76	0.000109769
17.77	-2.34E-05
17.78	-0.000156208
17.79	-0.000288708
17.8	-0.000420881
17.81	-0.000552725
17.82	-0.000684241
17.83	-0.000815426
17.84	-0.000946279
17.85	-0.0010768
17.86	-0.001206987
17.87	-0.001336839
17.88	-0.001466355
17.89	-0.001595533
17.9	-0.001724374
17.91	-0.001852876
17.92	-0.001981037
17.93	-0.002108857
17.94	-0.002236334
17.95	-0.002363469
17.96	-0.002490258
17.97	-0.002616703
17.98	-0.002742801
17.99	-0.002868551
18	-0.002993953
18.01	-0.003119005
18.02	-0.003243707
18.03	-0.003368058
18.04	-0.003492056
18.05	-0.003615701
18.06	-0.003738992
18.07	-0.003861927
18.08	-0.003984507
18.09	-0.004106729
18.1	-0.004228593
18.11	-0.004350098
18.12	-0.004471243
18.13	-0.004592028
18.14	-0.004712451
18.15	-0.004832511
18.16	-0.004952208
18.17	-0.005071541
18.18	-0.005190508
18.19	-0.00530911
18.2	-0.005427345
18.21	-0.005545212
18.22	-0.00566271
18.23	-0.005779839
18.24	-0.005896599
18.25	-0.006012987
18.26	-0.006129003
18.27	-0.006244647
18.28	-0.006359917
18.29	-0.006474813
18.3	-0.006589335
18.31	-0.00670348
18.32	-0.00681725
18.33	-0.006930642
18.34	-0.007043656
18.35	-0.007156291
18.36	-0.007268547
18.37	-0.007380423
18.38	-0.007491918
18.39	-0.007603032
18.4	-0.007713763
18.41	-0.007824112
18.42	-0.007934076
18.43	-0.008043657
18.44	-0.008152852
18.45	-0.008261662
18.46	-0.008370086
18.47	-0.008478122
18.48	-0.008585771
18.49	-0.008693032
18.5	-0.008799904
18.51	-0.008906387
18.52	-0.009012479
18.53	-0.009118181
18.54	-0.009223491
18.55	-0.00932841
18.56	-0.009432936
18.57	-0.009537069
18.58	-0.009640809
18.59	-0.009744154
18.6	-0.009847105
18.61	-0.00994966
18.62	-0.01005182
18.63	-0.010153583
18.64	-0.010254949
18.65	-0.010355918
18.66	-0.010456489
18.67	-0.010556662
18.68	-0.010656436
18.69	-0.01075581
18.7	-0.010854785
18.71	-0.010953359
18.72	-0.011051532
18.73	-0.011149304
18.74	-0.011246674
18.75	-0.011343642
18.76	-0.011440208
18.77	-0.01153637
18.78	-0.011632129
18.79	-0.011727483
18.8	-0.011822434
18.81	-0.01191698
18.82	-0.01201112
18.83	-0.012104856
18.84	-0.012198185
18.85	-0.012291108
18.86	-0.012383624
18.87	-0.012475733
18.88	-0.012567434
18.89	-0.012658728
18.9	-0.012749614
18.91	-0.012840092
18.92	-0.01293016
18.93	-0.01301982
18.94	-0.01310907
18.95	-0.01319791
18.96	-0.013286341
18.97	-0.013374361
18.98	-0.01346197
18.99	-0.013549168
19	-0.013635956
19.01	-0.013722331
19.02	-0.013808295
19.03	-0.013893848
19.04	-0.013978987
19.05	-0.014063715
19.06	-0.014148029
19.07	-0.014231931
19.08	-0.01431542
19.09	-0.014398495
19.1	-0.014481156
19.11	-0.014563404
19.12	-0.014645238
19.13	-0.014726658
19.14	-0.014807663
19.15	-0.014888253
19.16	-0.014968429
19.17	-0.01504819
19.18	-0.015127536
19.19	-0.015206467
19.2	-0.015284982
19.21	-0.015363082
19.22	-0.015440767
19.23	-0.015518035
19.24	-0.015594888
19.25	-0.015671324
19.26	-0.015747345
19.27	-0.015822949
19.28	-0.015898137
19.29	-0.015972909
19.3	-0.016047264
19.31	-0.016121203
19.32	-0.016194725
19.33	-0.01626783
19.34	-0.016340519
19.35	-0.016412791
19.36	-0.016484646
19.37	-0.016556084
19.38	-0.016627106
19.39	-0.01669771
19.4	-0.016767898
19.41	-0.016837668
19.42	-0.016907022
19.43	-0.016975958
19.44	-0.017044478
19.45	-0.017112581
19.46	-0.017180266
19.47	-0.017247535
19.48	-0.017314387
19.49	-0.017380822
19.5	-0.017446841
19.51	-0.017512442
19.52	-0.017577627
19.53	-0.017642396
19.54	-0.017706747
19.55	-0.017770682
19.56	-0.017834201
19.57	-0.017897304
19.58	-0.01795999
19.59	-0.01802226
19.6	-0.018084114
19.61	-0.018145552
19.62	-0.018206574
19.63	-0.01826718
19.64	-0.018327371
19.65	-0.018387146
19.66	-0.018446506
19.67	-0.018505451
19.68	-0.018563981
19.69	-0.018622096
19.7	-0.018679796
19.71	-0.018737081
19.72	-0.018793953
19.73	-0.01885041
19.74	-0.018906452
19.75	-0.018962081
19.76	-0.019017297
19.77	-0.019072099
19.78	-0.019126487
19.79	-0.019180463
19.8	-0.019234026
19.81	-0.019287176
19.82	-0.019339914
19.83	-0.019392239
19.84	-0.019444153
19.85	-0.019495655
19.86	-0.019546745
19.87	-0.019597425
19.88	-0.019647693
19.89	-0.019697551
19.9	-0.019746998
19.91	-0.019796036
19.92	-0.019844663
19.93	-0.019892881
19.94	-0.019940689
19.95	-0.019988089
19.96	-0.02003508
19.97	-0.020081663
19.98	-0.020127837
19.99	-0.020173604
20	-0.020218964
20.01	-0.020263916
20.02	-0.020308462
20.03	-0.020352601
20.04	-0.020396334
20.05	-0.020439661
20.06	-0.020482583
20.07	-0.020525101
20.08	-0.020567213
20.09	-0.020608921
20.1	-0.020650225
20.11	-0.020691126
20.12	-0.020731624
20.13	-0.020771718
20.14	-0.020811411
20.15	-0.020850701
20.16	-0.02088959
20.17	-0.020928078
20.18	-0.020966165
20.19	-0.021003852
20.2	-0.021041139
20.21	-0.021078026
20.22	-0.021114515
20.23	-0.021150604
20.24	-0.021186296
20.25	-0.02122159
20.26	-0.021256486
20.27	-0.021290986
20.28	-0.02132509
20.29	-0.021358797
20.3	-0.021392109
20.31	-0.021425027
20.32	-0.02145755
20.33	-0.021489678
20.34	-0.021521414
20.35	-0.021552756
20.36	-0.021583706
20.37	-0.021614264
20.38	-0.02164443
20.39	-0.021674206
20.4	-0.021703591
20.41	-0.021732586
20.42	-0.021761191
20.43	-0.021789408
20.44	-0.021817236
20.45	-0.021844677
20.46	-0.02187173
20.47	-0.021898397
20.48	-0.021924677
20.49	-0.021950572
20.5	-0.021976082
20.51	-0.022001207
20.52	-0.022025949
20.53	-0.022050307
20.54	-0.022074282
20.55	-0.022097875
20.56	-0.022121087
20.57	-0.022143917
20.58	-0.022166367
20.59	-0.022188437
20.6	-0.022210128
20.61	-0.022231441
20.62	-0.022252375
20.63	-0.022272932
20.64	-0.022293112
20.65	-0.022312916
20.66	-0.022332345
20.67	-0.022351398
20.68	-0.022370078
20.69	-0.022388384
20.7	-0.022406316
20.71	-0.022423877
20.72	-0.022441065
20.73	-0.022457883
20.74	-0.02247433
20.75	-0.022490408
20.76	-0.022506117
20.77	-0.022521457
20.78	-0.022536429
20.79	-0.022551035
20.8	-0.022565274
20.81	-0.022579147
20.82	-0.022592656
20.83	-0.0226058
20.84	-0.02261858
20.85	-0.022630998
20.86	-0.022643053
20.87	-0.022654747
20.88	-0.02266608
20.89	-0.022677053
20.9	-0.022687667
20.91	-0.022697922
20.92	-0.02270782
20.93	-0.02271736
20.94	-0.022726543
20.95	-0.022735371
20.96	-0.022743844
20.97	-0.022751963
20.98	-0.022759728
20.99	-0.02276714
21	-0.022774201
21.01	-0.02278091
21.02	-0.022787268
21.03	-0.022793277
21.04	-0.022798937
21.05	-0.022804249
21.06	-0.022809213
21.07	-0.022813831
21.08	-0.022818103
21.09	-0.02282203
21.1	-0.022825612
21.11	-0.022828851
21.12	-0.022831747
21.13	-0.022834302
21.14	-0.022836515
21.15	-0.022838388
21.16	-0.022839921
21.17	-0.022841115
21.18	-0.022841972
21.19	-0.022842491
21.2	-0.022842674
21.21	-0.022842522
21.22	-0.022842035
21.23	-0.022841214
21.24	-0.02284006
21.25	-0.022838574
21.26	-0.022836756
21.27	-0.022834608
21.28	-0.022832131
21.29	-0.022829324
21.3	-0.02282619
21.31	-0.022822728
21.32	-0.02281894
21.33	-0.022814826
21.34	-0.022810388
21.35	-0.022805626
21.36	-0.022800541
21.37	-0.022795135
21.38	-0.022789407
21.39	-0.022783358
21.4	-0.022776991
21.41	-0.022770304
21.42	-0.0227633
21.43	-0.022755979
21.44	-0.022748343
21.45	-0.022740391
21.46	-0.022732125
21.47	-0.022723546
21.48	-0.022714654
21.49	-0.022705451
21.5	-0.022695937
21.51	-0.022686113
21.52	-0.022675981
21.53	-0.022665541
21.54	-0.022654794
21.55	-0.02264374
21.56	-0.022632382
21.57	-0.022620719
21.58	-0.022608753
21.59	-0.022596484
21.6	-0.022583914
21.61	-0.022571043
21.62	-0.022557873
21.63	-0.022544403
21.64	-0.022530636
21.65	-0.022516572
21.66	-0.022502212
21.67	-0.022487557
21.68	-0.022472608
21.69	-0.022457365
21.7	-0.022441831
21.71	-0.022426005
21.72	-0.022409888
21.73	-0.022393482
21.74	-0.022376788
21.75	-0.022359806
21.76	-0.022342538
21.77	-0.022324984
21.78	-0.022307145
21.79	-0.022289022
21.8	-0.022270617
21.81	-0.02225193
21.82	-0.022232962
21.83	-0.022213714
21.84	-0.022194188
21.85	-0.022174383
21.86	-0.022154301
21.87	-0.022133944
21.88	-0.022113311
21.89	-0.022092404
21.9	-0.022071224
21.91	-0.022049772
21.92	-0.022028049
21.93	-0.022006056
21.94	-0.021983793
21.95	-0.021961262
21.96	-0.021938465
21.97	-0.0219154
21.98	-0.021892071
21.99	-0.021868477
22	-0.02184462
22.01	-0.021820501
22.02	-0.02179612
22.03	-0.02177148
22.04	-0.021746579
22.05	-0.021721421
22.06	-0.021696005
22.07	-0.021670333
22.08	-0.021644406
22.09	-0.021618224
22.1	-0.021591789
22.11	-0.021565102
22.12	-0.021538164
22.13	-0.021510975
22.14	-0.021483537
22.15	-0.02145585
22.16	-0.021427917
22.17	-0.021399737
22.18	-0.021371312
22.19	-0.021342643
22.2	-0.02131373
22.21	-0.021284576
22.22	-0.02125518
22.23	-0.021225544
22.24	-0.021195669
22.25	-0.021165556
22.26	-0.021135206
22.27	-0.02110462
22.28	-0.021073798
22.29	-0.021042743
22.3	-0.021011455
22.31	-0.020979935
22.32	-0.020948184
22.33	-0.020916203
22.34	-0.020883993
22.35	-0.020851555
22.36	-0.020818891
22.37	-0.020786
22.38	-0.020752885
22.39	-0.020719546
22.4	-0.020685985
22.41	-0.020652202
22.42	-0.020618198
22.43	-0.020583975
22.44	-0.020549533
22.45	-0.020514874
22.46	-0.020479998
22.47	-0.020444907
22.48	-0.020409602
22.49	-0.020374083
22.5	-0.020338352
22.51	-0.020302409
22.52	-0.020266257
22.53	-0.020229895
22.54	-0.020193325
22.55	-0.020156548
22.56	-0.020119565
22.57	-0.020082377
22.58	-0.020044985
22.59	-0.02000739
22.6	-0.019969593
22.61	-0.019931596
22.62	-0.019893398
22.63	-0.019855002
22.64	-0.019816408
22.65	-0.019777618
22.66	-0.019738632
22.67	-0.019699452
22.68	-0.019660078
22.69	-0.019620511
22.7	-0.019580754
22.71	-0.019540806
22.72	-0.019500668
22.73	-0.019460343
22.74	-0.01941983
22.75	-0.019379131
22.76	-0.019338247
22.77	-0.019297179
22.78	-0.019255928
22.79	-0.019214495
22.8	-0.019172881
22.81	-0.019131088
22.82	-0.019089115
22.83	-0.019046965
22.84	-0.019004638
22.85	-0.018962136
22.86	-0.018919459
22.87	-0.018876608
22.88	-0.018833585
22.89	-0.018790391
22.9	-0.018747026
22.91	-0.018703492
22.92	-0.018659789
22.93	-0.01861592
22.94	-0.018571884
22.95	-0.018527683
22.96	-0.018483318
22.97	-0.01843879
22.98	-0.018394101
22.99	-0.01834925
23	-0.018304239
23.01	-0.01825907
23.02	-0.018213742
23.03	-0.018168259
23.04	-0.018122619
23.05	-0.018076825
23.06	-0.018030877
23.07	-0.017984777
23.08	-0.017938525
23.09	-0.017892123
23.1	-0.017845571
23.11	-0.017798871
23.12	-0.017752024
23.13	-0.017705031
23.14	-0.017657892
23.15	-0.017610609
23.16	-0.017563183
23.17	-0.017515616
23.18	-0.017467907
23.19	-0.017420058
23.2	-0.01737207
23.21	-0.017323944
23.22	-0.017275682
23.23	-0.017227283
23.24	-0.01717875
23.25	-0.017130083
23.26	-0.017081284
23.27	-0.017032353
23.28	-0.016983291
23.29	-0.0169341
23.3	-0.01688478
23.31	-0.016835333
23.32	-0.016785759
23.33	-0.01673606
23.34	-0.016686236
23.35	-0.016636289
23.36	-0.01658622
23.37	-0.016536029
23.38	-0.016485718
23.39	-0.016435288
23.4	-0.01638474
23.41	-0.016334075
23.42	-0.016283293
23.43	-0.016232397
23.44	-0.016181386
23.45	-0.016130262
23.46	-0.016079026
23.47	-0.01602768
23.48	-0.015976223
23.49	-0.015924657
23.5	-0.015872983
23.51	-0.015821203
23.52	-0.015769316
23.53	-0.015717325
23.54	-0.01566523
23.55	-0.015613032
23.56	-0.015560732
23.57	-0.015508331
23.58	-0.015455831
23.59	-0.015403231
23.6	-0.015350534
23.61	-0.015297741
23.62	-0.015244851
23.63	-0.015191867
23.64	-0.015138789
23.65	-0.015085618
23.66	-0.015032355
23.67	-0.014979002
23.68	-0.014925559
23.69	-0.014872028
23.7	-0.014818408
23.71	-0.014764702
23.72	-0.014710911
23.73	-0.014657034
23.74	-0.014603074
23.75	-0.014549031
23.76	-0.014494907
23.77	-0.014440701
23.78	-0.014386416
23.79	-0.014332052
23.8	-0.014277611
23.81	-0.014223092
23.82	-0.014168498
23.83	-0.014113829
23.84	-0.014059087
23.85	-0.014004271
23.86	-0.013949384
23.87	-0.013894425
23.88	-0.013839397
23.89	-0.0137843
23.9	-0.013729135
23.91	-0.013673903
23.92	-0.013618605
23.93	-0.013563242
23.94	-0.013507815
23.95	-0.013452325
23.96	-0.013396772
23.97	-0.013341159
23.98	-0.013285485
23.99	-0.013229753
24	-0.013173962
24.01	-0.013118113
24.02	-0.013062209
24.03	-0.013006248
24.04	-0.012950234
24.05	-0.012894166
24.06	-0.012838045
24.07	-0.012781873
24.08	-0.012725651
24.09	-0.012669378
24.1	-0.012613057
24.11	-0.012556689
24.12	-0.012500273
24.13	-0.012443811
24.14	-0.012387305
24.15	-0.012330754
24.16	-0.012274161
24.17	-0.012217525
24.18	-0.012160848
24.19	-0.012104131
24.2	-0.012047374
24.21	-0.011990579
24.22	-0.011933747
24.23	-0.011876877
24.24	-0.011819973
24.25	-0.011763033
24.26	-0.01170606
24.27	-0.011649054
24.28	-0.011592016
24.29	-0.011534947
24.3	-0.011477847
24.31	-0.011420719
24.32	-0.011363562
24.33	-0.011306378
24.34	-0.011249167
24.35	-0.011191931
24.36	-0.01113467
24.37	-0.011077385
24.38	-0.011020077
24.39	-0.010962747
24.4	-0.010905396
24.41	-0.010848025
24.42	-0.010790635
24.43	-0.010733226
24.44	-0.010675799
24.45	-0.010618356
24.46	-0.010560897
24.47	-0.010503423
24.48	-0.010445936
24.49	-0.010388435
24.5	-0.010330921
24.51	-0.010273397
24.52	-0.010215861
24.53	-0.010158317
24.54	-0.010100763
24.55	-0.010043201
24.56	-0.009985633
24.57	-0.009928058
24.58	-0.009870478
24.59	-0.009812893
24.6	-0.009755305
24.61	-0.009697714
24.62	-0.009640121
24.63	-0.009582527
24.64	-0.009524932
24.65	-0.009467339
24.66	-0.009409747
24.67	-0.009352157
24.68	-0.00929457
24.69	-0.009236987
24.7	-0.009179409
24.71	-0.009121837
24.72	-0.009064271
24.73	-0.009006713
24.74	-0.008949162
24.75	-0.008891621
24.76	-0.008834089
24.77	-0.008776568
24.78	-0.008719058
24.79	-0.008661561
24.8	-0.008604077
24.81	-0.008546606
24.82	-0.00848915
24.83	-0.00843171
24.84	-0.008374286
24.85	-0.008316879
24.86	-0.00825949
24.87	-0.00820212
24.88	-0.008144769
24.89	-0.008087438
24.9	-0.008030128
24.91	-0.007972841
24.92	-0.007915575
24.93	-0.007858334
24.94	-0.007801116
24.95	-0.007743924
24.96	-0.007686757
24.97	-0.007629617
24.98	-0.007572504
24.99	-0.007515419
25	-0.007458363


==> figures/data/SI_Value/data0.txt <==
0	15.07052004
10	13.40857284
20	11.76381276
30	10.18067052
40	8.8826838
50	7.925156232
60	7.217119596

==> figures/data/SI_Value/data1.txt <==
0	15.46605156
10	13.88021124
20	12.528552
30	11.54872848
40	10.90687452
50	10.48411692
60	10.16753052


==> figures/data/SI_Value/data2.txt <==
0	15.46605156
10	13.716408
20	12.11830368
30	10.81152192
40	9.87864324
50	9.26805372
60	8.83763112


==> figures/data/UC_disp/data0.txt <==
1	29.87628
2	33.11787
3	35.74967
4	37.44027
5	37.7393
6	37.80415
7	38.44188
8	41.41604
9	43.2752
10	42.11934
11	40.41903
12	38.63218
13	36.66243
14	34.63513
15	33.32885
16	32.92943
17	32.32665
18	32.14735
19	33.042
20	32.25313
21	31.40554
22	31.72168
23	30.62709
24	30.89657
25	33.78167
26	37.22032
27	39.38638
28	40.51087
29	40.41154
30	40.37517
31	41.33891
32	44.87481
33	46.48889
34	45.05772
35	43.06712
36	41.26183
37	38.8693
38	37.0713
39	36.70722
40	36.28368
41	36.32207
42	35.49525
43	35.50026
44	36.00846
45	37.46892
46	38.10412
47	39.98176
48	41.68906
49	43.29186
50	46.11339
51	47.2898
52	48.07513
53	48.66694
54	48.80659
55	49.58219
56	52.41064
57	53.7291
58	52.53918
59	50.39099
60	47.53921
61	44.58214
62	41.12864
63	39.08817
64	39.21714
65	38.93388
66	38.63938
67	38.24632
68	38.38304
69	39.48501
70	41.26428
71	45.68531
72	49.26148


==> figures/data/UC_disp/data1.txt <==
1	35.13619
2	35.0208
3	36.0724
4	37.0304
5	37.607945
6	37.143585
7	36.480085
8	36.873125
9	36.550805
10	36.41604
11	35.7115
12	35.013275
13	35.013275
14	35.013275
15	35.013275
16	35.02752
17	35.055395
18	35.055395
19	35.051625
20	35.051625
21	35.07804
22	35.070555
23	35.1095
24	35.09992
25	34.99712
26	34.87415
27	34.79644
28	34.756015
29	34.75959
30	34.7609
31	34.72622
32	34.598645
33	34.66393
34	34.66393
35	34.66393
36	34.728995
37	34.815005
38	34.87949
39	34.89253
40	34.907695
41	34.90632
42	34.9359
43	34.93572
44	34.917545
45	34.86524
46	34.842465
47	34.775045
48	34.71361
49	34.65582
50	34.55383
51	34.511205
52	34.482715
53	34.46123
54	34.46123
55	36.264675
56	39.61158
57	40.736505
58	39.883015
59	36.96472
60	34.609225
61	34.609225
62	34.73379
63	34.80715
64	34.82326
65	34.82326
66	34.82326
67	34.837365
68	34.83246
69	34.792895
70	34.728905
71	38.137935
72	39.75034


==> figures/data/UC_disp/data2.txt <==
1	26.99887
2	30.69351
3	33.53095
4	35.27093
5	35.973405
6	36.40113
7	34.910035
8	36.60925
9	36.771605
10	35.01673
11	33.95881
12	32.459495
13	32.459495
14	27.532045
15	26.8531
16	26.83024
17	26.83024
18	26.781275
19	26.690855
20	26.547795
21	26.40988
22	26.40988
23	26.3418
24	26.295515
25	26.18026
26	26.053225
27	25.88356
28	25.88356
29	25.88622
30	26.01774
31	25.885165
32	25.869365
33	25.65135
34	25.65135
35	25.89895
36	25.949065
37	25.90972
38	25.95925
39	25.969275
40	25.980995
41	25.980995
42	26.00263
43	25.91402
44	26.00488
45	25.96913
46	25.96913
47	25.770515
48	25.770515
49	25.89271
50	25.81427
51	25.58981
52	25.590485
53	28.957205
54	30.136705
55	32.16213
56	36.34513
57	40.288025
58	38.23077
59	35.490045
60	32.09783
61	28.929265
62	26.185855
63	26.06707
64	26.10151
65	26.321625
66	26.321625
67	26.321625
68	26.321625
69	26.30599
70	26.08581
71	36.7159
72	38.4763


==> figures/data/UC_disp/data_1.txt <==
1	11.16349
2	10.45412
3	8.874637
4	7.071082
5	5.961123
6	6.310498
7	7.277916
8	8.469061
9	10.12571
10	13.09043
11	14.24168
12	14.14831
13	14.44634
14	14.7388
15	12.55675
16	12.75639
17	13.05331
18	11.119657
19	12.116189
20	14.027318
21	11.297365
22	11.0864
23	10.07234
24	10.44661
25	13.46522
26	16.86536
27	18.97027
28	20.01498
29	19.81386
30	19.67683
31	20.5758
32	24.27549
33	25.85693
34	24.32575
35	22.33515
36	20.59733
37	18.2618
38	16.53156
39	16.26095
40	15.92983
41	16.06892
42	15.3273
43	15.23239
44	15.6497
45	17.0363
46	17.58288
47	19.39423
48	21.03226
49	22.56395
50	25.43647
51	26.6342
52	27.333776
53	28.036323
54	28.075973
55	27.84986
56	27.21772
57	28.60223
58	28.94235
59	28.30863
60	26.734594
61	23.777522
62	20.361741
63	18.384591
64	18.405509
65	18.222248
66	18.027757
67	17.527636
68	17.566815
69	18.588562
70	20.399831
71	20.65435
72	20.02423


==> figures/data/UC_disp/data_2.txt <==
1	11.16349
2	10.45412
3	8.874637
4	7.071082
5	5.961123
6	6.310498
7	7.277916
8	8.469061
9	10.12571
10	13.09043
11	14.24168
12	14.14831
13	14.44634
14	14.7388
15	13.62414
16	12.75639
17	13.05331
18	13.96471
19	15.45838
20	17.58099
21	17.417871
22	15.086336
23	14.156186
24	17.148812
25	17.59154
26	23.593709
27	23.613361
28	24.156069
29	24.034415
30	23.966295
31	24.896322
32	28.540133
33	30.363217
34	28.78199
35	26.61764
36	24.8873
37	22.61444
38	20.89168
39	20.62258
40	20.26558
41	20.40426
42	19.69393
43	19.74324
44	20.10485
45	21.48435
46	22.00199
47	23.8965
48	25.48784
49	26.94551
50	29.806253
51	30.994896
52	31.77989
53	30.688337
54	30.16276
55	27.84986
56	27.21772
57	28.60223
58	28.94235
59	28.30863
60	27.97967
61	26.6175001
62	24.535707
63	22.65463
64	22.666385
65	22.3730659
66	22.0763824
67	21.5803898
68	21.7181328
69	22.39652
70	21.93934
71	20.65435
72	20.02423


==> figures/data/UC_disp/data_Hs.txt <==
1	2.171742
2	1.949248
3	1.726308
4	1.559272
5	1.528897
6	1.485769
7	1.59807
8	1.51982
9	1.539363
10	1.694714
11	1.780037
12	1.85465
13	1.88907
14	2.164141
15	2.1875
16	2.199782
17	2.238345
18	2.231821
19	2.2576
20	2.326065
21	2.392422
22	2.350882
23	2.432359
24	2.448375
25	2.457147
26	2.463115
27	2.499873
28	2.4697
29	2.443109
30	2.438638
31	2.477234
32	2.438293
33	2.513344
34	2.453949
35	2.451913
36	2.456198
37	2.502498
38	2.506689
39	2.507533
40	2.471551
41	2.471425
42	2.510328
43	2.542441
44	2.500007
45	2.496481
46	2.465981
47	2.541165
48	2.498053
49	2.451377
50	2.444584
51	2.51436
52	2.502405
53	2.21037
54	2.116047
55	1.95908
56	1.626494
57	1.301308
58	1.477295
59	1.678046
60	1.972326
61	2.153274
62	2.358758
63	2.430271
64	2.413539
65	2.331578
66	2.332495
67	2.333717
68	2.333292
69	2.330364
70	2.390895
71	1.59354
72	1.4944


==> figures/data/UC_disp/data_Hs2.txt <==
1	2.15106234210983
2	1.97801557720213
3	1.85296312710010
4	1.82432373069236
5	1.94390993225676
6	1.84788466287320
7	1.83497171337678
8	1.65722915060616
9	1.58259243945894
10	1.61037738288327
11	1.64868171607727
12	1.73167547562179
13	1.74966878182313
14	1.98928487062558
15	2.05995501038299
16	2.11036227267558
17	2.12695485084200
18	2.08383775465867
19	2.06041415084967
20	2.07149224469609
21	2.09086562817076
22	2.02568107000500
23	2.08413136779682
24	2.08338686269934
25	2.07962023313037
26	2.07606332984325
27	2.10463253612889
28	2.07509399087041
29	2.04938683292699
30	2.04563636230532
31	2.07654630403869
32	2.04142630517834
33	2.10219172814061
34	2.05165429620389
35	2.04995207331863
36	2.05353460036350
37	2.09145946021870
38	2.09496208303709
39	2.09566745494325
40	2.06637066517561
41	2.06626532132319
42	2.09800337257088
43	2.12652881558814
44	2.09201118347282
45	2.08906061916123
46	2.06171379804844
47	2.12306220062220
48	2.08774455722950
49	2.04950394391465
50	2.04382457256907
51	2.10304152299392
52	2.09630875863251
53	1.85719945928664
54	1.78353328241874
55	1.65807841627751
56	1.37885639314718
57	1.09971313721653
58	1.24843674137429
59	1.41808797844449
60	1.66928924314625
61	1.82870659471466
62	2.00321757005191
63	2.06798169161145
64	2.06800572501879
65	2.00904742043204
66	2.00983757048687
67	2.01089052944761
68	2.01052432031642
69	2.00800135481965
70	2.06666856089356
71	1.38720620660442
72	1.30603614025385

==> figures/data/UC_dispatch/data0.txt <==
1	29.87628
2	33.11787
3	35.74967
4	37.44027
5	37.7393
6	37.80415
7	38.44188
8	41.41604
9	43.2752
10	42.11934
11	40.41903
12	38.63218
13	36.66243
14	34.63513
15	33.32885
16	32.92943
17	32.32665
18	32.14735
19	33.042
20	32.25313
21	31.40554
22	31.72168
23	30.62709
24	30.89657
25	33.78167
26	37.22032
27	39.38638
28	40.51087
29	40.41154
30	40.37517
31	41.33891
32	44.87481
33	46.48889
34	45.05772
35	43.06712
36	41.26183
37	38.8693
38	37.0713
39	36.70722
40	36.28368
41	36.32207
42	35.49525
43	35.50026
44	36.00846
45	37.46892
46	38.10412
47	39.98176
48	41.68906
49	43.29186
50	46.11339
51	47.2898
52	48.07513
53	48.66694
54	48.80659
55	49.58219
56	52.41064
57	53.7291
58	52.53918
59	50.39099
60	47.53921
61	44.58214
62	41.12864
63	39.08817
64	39.21714
65	38.93388
66	38.63938
67	38.24632
68	38.38304
69	39.48501
70	41.26428
71	45.68531
72	49.26148


==> figures/data/UC_dispatch/data1.txt <==
1	18.71279
2	22.66375
3	26.87503
4	30.36919
5	31.7781744
6	31.49365
7	31.16397
8	32.94697
9	33.14949
10	29.0289141
11	26.17735
12	24.48387
13	22.21609
14	19.89633
15	19.70471
16	20.173039
17	19.2733398
18	18.1826386
19	17.58362
20	14.67214
21	11.2905791
22	9.249399
23	7.2962023
24	5.579277
25	5.5708114
26	7.1482801
27	8.598615
28	9.648358
29	10.086265
30	15.309822
31	15.409822
32	16.400245
33	17.04195
34	12.853991
35	12.690667
36	8.951886
37	10.173646
38	11.000404
39	12.036075
40	11.936075
41	10.721632
42	9.994874
43	7.986928
44	8.086928
45	7.7433245
46	7.5333012
47	7.5333012
48	9.845433
49	14.160663
50	18.64816
51	20.09446
52	19.98824
53	16.590848
54	18.64383
55	21.73234
56	25.19292
57	25.12687
58	23.59683
59	22.08236
60	19.55954
61	17.9443
62	14.850585
63	13.493256
64	15.045
65	16.066029
66	16.06574667
67	15.68863904
68	16.121345
69	17.088489
70	19.32494
71	25.03095
72	29.23725


==> figures/data/UC_dispatch/data2.txt <==
1	18.7127932
2	22.66375
3	26.87503
4	30.36919
5	31.77817
6	31.49365
7	31.16397
8	32.9469735
9	33.149487
10	29.02891
11	26.17735
12	24.48387
13	22.21609
14	19.8963327
15	20.7720968
16	20.173035
17	19.2733457
18	21.0277
19	20.92581
20	18.22581
21	20.1070047
22	20.63528
23	20.55475
24	20.44996
25	20.31645
26	20.35497
27	20.41611
28	20.4959
29	20.59768
30	20.69834
31	20.76311
32	20.59932
33	20.63197
34	20.73197
35	20.73197
36	20.6645
37	20.6075
38	20.53974
39	20.44627
40	20.35385
41	20.25316
42	20.16795
43	20.26786
44	20.35877
45	20.43262
46	20.52123
47	20.58752
48	20.6568
49	20.72791
50	20.67691
51	20.6556
52	20.74136
53	20.63061
54	20.73061
55	21.73234
56	25.19292
57	25.12687
58	23.59683
59	22.08236
60	20.80461
61	20.80461
62	20.76689
63	20.70357
64	20.81163
65	20.71163
66	20.61163
67	20.71868
68	20.81623
69	20.89645
70	20.86445
71	25.03095
72	29.23725


==> figures/data/UC_dispatch/data3.txt <==
1	18.71279
2	22.66375
3	26.87503
4	30.36919
5	31.7781774
6	31.49365
7	31.16397
8	32.94697
9	33.14949
10	29.02891
11	26.17735
12	24.483867
13	22.21609
14	19.89633
15	19.70471
16	20.17304
17	19.27334
18	18.18264
19	17.583621
20	14.672141
21	13.9876684
22	16.60494
23	16.470901
24	13.747757
25	16.19013
26	13.626611
27	15.7730134
28	16.341779
29	16.34311
30	16.408871
31	16.442584
32	16.334682
33	16.125674
34	16.225674
35	16.449476
36	16.374533
37	16.254861
38	16.179626
39	16.084637
40	15.990497
41	15.890497
42	15.801314
43	15.757011
44	15.90244
45	15.984565
46	16.084565
47	16.085258
48	16.185258
49	16.346355
50	16.307136
51	16.294905
52	16.295243
53	17.9786
54	18.643827
55	21.73234
56	25.19292
57	25.12687
58	23.59683
59	22.08236
60	19.559531
61	17.96463
62	16.592928
63	16.433535
64	16.550754
65	16.560813
66	16.560813
67	16.660813
68	16.660813
69	17.088489
70	19.32494
71	25.03095
72	29.23725


==> figures/data/ctrl_scheme/data1.txt <==
0.606000000000000	0.0270023264025467
0.626000000000000	0.0297934876529123
0.647000000000000	0.0327710025778119
0.667000000000000	0.0359402372899806
0.687000000000000	0.0393074682101316
0.707000000000000	0.0428786942410811
0.728000000000000	0.0466603051924386
0.748000000000000	0.0506576139254772
0.768000000000000	0.0548769191084838
0.788000000000000	0.0593242196442747
0.809000000000000	0.0640059332700625
0.829000000000000	0.0689273257482290
0.849000000000000	0.0740947149183490
0.869000000000000	0.0795140996832392
0.890000000000000	0.0851919226314292
0.910000000000000	0.0911334085789816
0.930000000000000	0.0973448914604730
0.950000000000000	0.103832370178720
0.971000000000000	0.110602309097284
0.991000000000000	0.117659898238481
1.01100000000000	0.125011484555602
1.03100000000000	0.132663066951464
1.05100000000000	0.140620644328884
1.07200000000000	0.148890830547472
1.09200000000000	0.157478530024480
1.11200000000000	0.166390225822215
1.13200000000000	0.175631916843494
1.15300000000000	0.185210241326701
1.17300000000000	0.195130063687855
1.19300000000000	0.205397882611721
1.21300000000000	0.216019697001116
1.23400000000000	0.227002166396913
1.25400000000000	0.238350121366471
1.27400000000000	0.250070073140726
1.29400000000000	0.262168020622495
1.31500000000000	0.274650641578854
1.33500000000000	0.287522738881074
1.35500000000000	0.300790833229976
1.37500000000000	0.314460923528378
1.39600000000000	0.328539702693269
1.41600000000000	0.343031952052409
1.43600000000000	0.357944198700216
1.45600000000000	0.373282441539509
1.47700000000000	0.389053385560905
1.49700000000000	0.405261796701223
1.51700000000000	0.421914205372193
1.53700000000000	0.439016610476635
1.55700000000000	0.456575010917363
1.57800000000000	0.474596308648260
1.59800000000000	0.493084889066652
1.61800000000000	0.512047466160500
1.63800000000000	0.531490038832621
1.65900000000000	0.551419523714266
1.67900000000000	0.571840285604339
1.69900000000000	0.592759044411852
1.71900000000000	0.614181799039623
1.74000000000000	0.636115477719988
1.76000000000000	0.658564430805998
1.78000000000000	0.681535381051433
1.80000000000000	0.705034327359113
1.82100000000000	0.729068206486170
1.84100000000000	0.753641360492375
1.86100000000000	0.778760511899993
1.88100000000000	0.804431659611839
1.90200000000000	0.830661745833557
1.92200000000000	0.857455110484217
1.94200000000000	0.884818472778274
1.96200000000000	0.912757831618545
1.98300000000000	0.941280131582897
2.00300000000000	0.970389716602270
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702

==> figures/data/ctrl_scheme/data2.txt <==
0.606000000000000	0.0608073131482846
0.607000000000000	0.0613246073501799
0.608000000000000	0.0618443444067779
0.609000000000000	0.0623665219483369
0.610000000000000	0.0628911375375535
0.611000000000000	0.0634181886699596
0.612000000000000	0.0639476727743219
0.613000000000000	0.0644795872130415
0.614000000000000	0.0650139292825571
0.615000000000000	0.0655506962137485
0.616000000000000	0.0660898851723411
0.617000000000000	0.0666314932593128
0.618000000000000	0.0671755175113028
0.619000000000000	0.0677219549010193
0.620000000000000	0.0682708023376513
0.621000000000000	0.0688220566672794
0.622000000000000	0.0693757146732892
0.623000000000000	0.0699317730767852
0.624000000000000	0.0704902285370049
0.625000000000000	0.0710510776517359
0.626000000000000	0.0716143169577320
0.627000000000000	0.0721799429311312
0.628000000000000	0.0727479519878745
0.629000000000000	0.0733183404841250
0.630000000000000	0.0738911047166883
0.631000000000000	0.0744662409234327
0.632000000000000	0.0750437452837118
0.633000000000000	0.0756236139187856
0.634000000000000	0.0762058428922436
0.635000000000000	0.0767904282104280
0.636000000000000	0.0773773658228571
0.637000000000000	0.0779666516226493
0.638000000000000	0.0785582814469480
0.639000000000000	0.0791522510773460
0.640000000000000	0.0797485562403105
0.641000000000000	0.0803471926076089
0.642000000000000	0.0809481557967339
0.643000000000000	0.0815514413713294
0.644000000000000	0.0821570448416160
0.645000000000000	0.0827649616648178
0.646000000000000	0.0833751872455874
0.647000000000000	0.0839877169364328
0.648000000000000	0.0846025460381429
0.649000000000000	0.0852196698002131
0.650000000000000	0.0858390834212720
0.651000000000000	0.0864607820495072
0.652000000000000	0.0870847607830892
0.653000000000000	0.0877110146705988
0.654000000000000	0.0883395387114510
0.655000000000000	0.0889703278563202
0.656000000000000	0.0896033770075650
0.657000000000000	0.0902386810196518
0.658000000000000	0.0908762346995787
0.659000000000000	0.0915160328073000
0.660000000000000	0.0921580700561474
0.661000000000000	0.0928023411132543
0.662000000000000	0.0934488405999767
0.663000000000000	0.0940975630923148
0.664000000000000	0.0947485031213348
0.665000000000000	0.0954016551735880
0.666000000000000	0.0960570136915316
0.667000000000000	0.0967145730739475
0.668000000000000	0.0973743276763602
0.669000000000000	0.0980362718114557
0.670000000000000	0.0987003997494968
0.671000000000000	0.0993667057187415
0.672000000000000	0.100035183905856
0.673000000000000	0.100705828456333
0.674000000000000	0.101378633474901
0.675000000000000	0.102053593025939
0.676000000000000	0.102730701133893
0.677000000000000	0.103409951783680
0.678000000000000	0.104091338921101
0.679000000000000	0.104774856453256
0.680000000000000	0.105460498248942
0.681000000000000	0.106148258139068
0.682000000000000	0.106838129917060
0.683000000000000	0.107530107339264
0.684000000000000	0.108224184125352
0.685000000000000	0.108920353958726
0.686000000000000	0.109618610486918
0.687000000000000	0.110318947321992
0.688000000000000	0.111021358040945
0.689000000000000	0.111725836186103
0.690000000000000	0.112432375265521
0.691000000000000	0.113140968753377
0.692000000000000	0.113851610090370
0.693000000000000	0.114564292684112
0.694000000000000	0.115279009909520
0.695000000000000	0.115995755109208
0.696000000000000	0.116714521593880
0.697000000000000	0.117435302642712
0.698000000000000	0.118158091503746
0.699000000000000	0.118882881394274
0.700000000000000	0.119609665501221
0.701000000000000	0.120338436981530
0.702000000000000	0.121069188962546
0.703000000000000	0.121801914542393
0.704000000000000	0.122536606790354
0.705000000000000	0.123273258747251
0.706000000000000	0.124011863425819
0.707000000000000	0.124752413811085
0.708000000000000	0.125494902860736
0.709000000000000	0.126239323505495
0.710000000000000	0.126985668649488
0.711000000000000	0.127733931170619
0.712000000000000	0.128484103920933
0.713000000000000	0.129236179726982
0.714000000000000	0.129990151390191
0.715000000000000	0.130746011687222
0.716000000000000	0.131503753370334
0.717000000000000	0.132263369167742
0.718000000000000	0.133024851783979
0.719000000000000	0.133788193900248
0.720000000000000	0.134553388174781
0.721000000000000	0.135320427243193
0.722000000000000	0.136089303718829
0.723000000000000	0.136860010193122
0.724000000000000	0.137632539235934
0.725000000000000	0.138406883395909
0.726000000000000	0.139183035200818
0.727000000000000	0.139960987157898
0.728000000000000	0.140740731754201
0.729000000000000	0.141522261456930
0.730000000000000	0.142305568713781
0.731000000000000	0.143090645953279
0.732000000000000	0.143877485585111
0.733000000000000	0.144666080000467
0.734000000000000	0.145456421572364
0.735000000000000	0.146248502655983
0.736000000000000	0.147042315588996
0.737000000000000	0.147837852691892
0.738000000000000	0.148635106268304
0.739000000000000	0.149434068605332
0.740000000000000	0.150234731973867
0.741000000000000	0.151037088628909
0.742000000000000	0.151841130809886
0.743000000000000	0.152646850740976
0.744000000000000	0.153454240631412
0.745000000000000	0.154263292675808
0.746000000000000	0.155073999054461
0.747000000000000	0.155886351933666
0.748000000000000	0.156700343466024
0.749000000000000	0.157515965790746
0.750000000000000	0.158333211033962
0.751000000000000	0.159152071309021
0.752000000000000	0.159972538716794
0.753000000000000	0.160794605345974
0.754000000000000	0.161618263273370
0.755000000000000	0.162443504564212
0.756000000000000	0.163270321272436
0.757000000000000	0.164098705440981
0.758000000000000	0.164928649102081
0.759000000000000	0.165760144277552
0.760000000000000	0.166593182979083
0.761000000000000	0.167427757208515
0.762000000000000	0.168263858958133
0.763000000000000	0.169101480210943
0.764000000000000	0.169940612940954
0.765000000000000	0.170781249113456
0.766000000000000	0.171623380685299
0.767000000000000	0.172466999605167
0.768000000000000	0.173312097813851
0.769000000000000	0.174158667244522
0.770000000000000	0.175006699823000
0.771000000000000	0.175856187468021
0.772000000000000	0.176707122091508
0.773000000000000	0.177559495598831
0.774000000000000	0.178413299889073
0.775000000000000	0.179268526855290
0.776000000000000	0.180125168384771
0.777000000000000	0.180983216359295
0.778000000000000	0.181842662655389
0.779000000000000	0.182703499144580
0.780000000000000	0.183565717693651
0.781000000000000	0.184429310164887
0.782000000000000	0.185294268416330
0.783000000000000	0.186160584302022
0.784000000000000	0.187028249672251
0.785000000000000	0.187897256373800
0.786000000000000	0.188767596250182
0.787000000000000	0.189639261141887
0.788000000000000	0.190512242886616
0.789000000000000	0.191386533319523
0.790000000000000	0.192262124273446
0.791000000000000	0.193139007579144
0.792000000000000	0.194017175065528
0.793000000000000	0.194896618559890
0.794000000000000	0.195777329888135
0.795000000000000	0.196659300875006
0.796000000000000	0.197542523344308
0.797000000000000	0.198426989119136
0.798000000000000	0.199312690022093
0.799000000000000	0.200199617875511
0.800000000000000	0.201087764501673
0.801000000000000	0.201977121723025
0.802000000000000	0.202867681362396
0.803000000000000	0.203759435243210
0.804000000000000	0.204652375189696
0.805000000000000	0.205546493027101
0.806000000000000	0.206441780581902
0.807000000000000	0.207338229682003
0.808000000000000	0.208235832156953
0.809000000000000	0.209134579838141
0.810000000000000	0.210034464559002
0.811000000000000	0.210935478155216
0.812000000000000	0.211837612464912
0.813000000000000	0.212740859328858
0.814000000000000	0.213645210590662
0.815000000000000	0.214550658096966
0.816000000000000	0.215457193697637
0.817000000000000	0.216364809245959
0.818000000000000	0.217273496598824
0.819000000000000	0.218183247616916
0.820000000000000	0.219094054164902
0.821000000000000	0.220005908111615
0.822000000000000	0.220918801330237
0.823000000000000	0.221832725698482
0.824000000000000	0.222747673098774
0.825000000000000	0.223663635418429
0.826000000000000	0.224580604549828
0.827000000000000	0.225498572390597
0.828000000000000	0.226417530843779
0.829000000000000	0.227337471818006
0.830000000000000	0.228258387227672
0.831000000000000	0.229180268993099
0.832000000000000	0.230103109040712
0.833000000000000	0.231026899303197
0.834000000000000	0.231951631719673
0.835000000000000	0.232877298235852
0.836000000000000	0.233803890804203
0.837000000000000	0.234731401384112
0.838000000000000	0.235659821942041
0.839000000000000	0.236589144451685
0.840000000000000	0.237519360894132
0.841000000000000	0.238450463258013
0.842000000000000	0.239382443539660
0.843000000000000	0.240315293743254
0.844000000000000	0.241249005880978
0.845000000000000	0.242183571973168
0.846000000000000	0.243118984048454
0.847000000000000	0.244055234143916
0.848000000000000	0.244992314305221
0.849000000000000	0.245930216586769
0.850000000000000	0.246868933051840
0.851000000000000	0.247808455772724
0.852000000000000	0.248748776830875
0.853000000000000	0.249689888317034
0.854000000000000	0.250631782331377
0.855000000000000	0.251574450983646
0.856000000000000	0.252517886393282
0.857000000000000	0.253462080689561
0.858000000000000	0.254407026011722
0.859000000000000	0.255352714509099
0.860000000000000	0.256299138341248
0.861000000000000	0.257246289678079
0.862000000000000	0.258194160699976
0.863000000000000	0.259142743597925
0.864000000000000	0.260092030573636
0.865000000000000	0.261042013839669
0.866000000000000	0.261992685619551
0.867000000000000	0.262944038147895
0.868000000000000	0.263896063670523
0.869000000000000	0.264848754444579
0.870000000000000	0.265802102738646
0.871000000000000	0.266756100832862
0.872000000000000	0.267710741019031
0.873000000000000	0.268666015600737
0.874000000000000	0.269621916893454
0.875000000000000	0.270578437224656
0.876000000000000	0.271535568933926
0.877000000000000	0.272493304373063
0.878000000000000	0.273451635906187
0.879000000000000	0.274410555909845
0.880000000000000	0.275370056773113
0.881000000000000	0.276330130897703
0.882000000000000	0.277290770698058
0.883000000000000	0.278251968601458
0.884000000000000	0.279213717048113
0.885000000000000	0.280176008491268
0.886000000000000	0.281138835397294
0.887000000000000	0.282102190245784
0.888000000000000	0.283066065529651
0.889000000000000	0.284030453755218
0.890000000000000	0.284995347442312
0.891000000000000	0.285960739124352
0.892000000000000	0.286926621348444
0.893000000000000	0.287892986675466
0.894000000000000	0.288859827680156
0.895000000000000	0.289827136951200
0.896000000000000	0.290794907091316
0.897000000000000	0.291763130717340
0.898000000000000	0.292731800460309
0.899000000000000	0.293700908965542
0.900000000000000	0.294670448892723
0.901000000000000	0.295640412915982
0.902000000000000	0.296610793723969
0.903000000000000	0.297581584019940
0.904000000000000	0.298552776521826
0.905000000000000	0.299524363962317
0.906000000000000	0.300496339088928
0.907000000000000	0.301468694664084
0.908000000000000	0.302441423465183
0.909000000000000	0.303414518284673
0.910000000000000	0.304387971930123
0.911000000000000	0.305361777224292
0.912000000000000	0.306335927005197
0.913000000000000	0.307310414126184
0.914000000000000	0.308285231455993
0.915000000000000	0.309260371878824
0.916000000000000	0.310235828294404
0.917000000000000	0.311211593618048
0.918000000000000	0.312187660780728
0.919000000000000	0.313164022729128
0.920000000000000	0.314140672425712
0.921000000000000	0.315117602848779
0.922000000000000	0.316094806992528
0.923000000000000	0.317072277867112
0.924000000000000	0.318050008498698
0.925000000000000	0.319027991929525
0.926000000000000	0.320006221217957
0.927000000000000	0.320984689438540
0.928000000000000	0.321963389682056
0.929000000000000	0.322942315055576
0.930000000000000	0.323921458682512
0.931000000000000	0.324900813702670
0.932000000000000	0.325880373272300
0.933000000000000	0.326860130564145
0.934000000000000	0.327840078767490
0.935000000000000	0.328820211088212
0.936000000000000	0.329800520748827
0.937000000000000	0.330781000988535
0.938000000000000	0.331761645063264
0.939000000000000	0.332742446245722
0.940000000000000	0.333723397825432
0.941000000000000	0.334704493108782
0.942000000000000	0.335685725419064
0.943000000000000	0.336667088096518
0.944000000000000	0.337648574498369
0.945000000000000	0.338630177998873
0.946000000000000	0.339611891989349
0.947000000000000	0.340593709878225
0.948000000000000	0.341575625091070
0.949000000000000	0.342557631070633
0.950000000000000	0.343539721276881
0.951000000000000	0.344521889187031
0.952000000000000	0.345504128295588
0.953000000000000	0.346486432114378
0.954000000000000	0.347468794172579
0.955000000000000	0.348451208016757
0.956000000000000	0.349433667210895
0.957000000000000	0.350416165336426
0.958000000000000	0.351398695992262
0.959000000000000	0.352381252794827
0.960000000000000	0.353363829378080
0.961000000000000	0.354346419393549
0.962000000000000	0.355329016510353
0.963000000000000	0.356311614415237
0.964000000000000	0.357294206812590
0.965000000000000	0.358276787424474
0.966000000000000	0.359259349990650
0.967000000000000	0.360241888268599
0.968000000000000	0.361224396033551
0.969000000000000	0.362206867078501
0.970000000000000	0.363189295214237
0.971000000000000	0.364171674269358
0.972000000000000	0.365153998090296
0.973000000000000	0.366136260541338
0.974000000000000	0.367118455504643
0.975000000000000	0.368100576880263
0.976000000000000	0.369082618586162
0.977000000000000	0.370064574558229
0.978000000000000	0.371046438750304
0.979000000000000	0.372028205134185
0.980000000000000	0.373009867699652
0.981000000000000	0.373991420454476
0.982000000000000	0.374972857424439
0.983000000000000	0.375954172653345
0.984000000000000	0.376935360203037
0.985000000000000	0.377916414153405
0.986000000000000	0.378897328602402
0.987000000000000	0.379878097666059
0.988000000000000	0.380858715478487
0.989000000000000	0.381839176191898
0.990000000000000	0.382819473976610
0.991000000000000	0.383799603021058
0.992000000000000	0.384779557531801
0.993000000000000	0.385759331733535
0.994000000000000	0.386738919869098
0.995000000000000	0.387718316199479
0.996000000000000	0.388697515003822
0.997000000000000	0.389676510579439
0.998000000000000	0.390655297241809
0.999000000000000	0.391633869324588
1	0.392612221179612
1.00100000000000	0.393590347176904
1.00200000000000	0.394568241704673
1.00300000000000	0.395545899169324
1.00400000000000	0.396523313995455
1.00500000000000	0.397500480625866
1.00600000000000	0.398477393521555
1.00700000000000	0.399454047161721
1.00800000000000	0.400430436043770
1.00900000000000	0.401406554683308
1.01000000000000	0.402382397614149
1.01100000000000	0.403357959388307
1.01200000000000	0.404333234576002
1.01300000000000	0.405308217765654
1.01400000000000	0.406282903563885
1.01500000000000	0.407257286595515
1.01600000000000	0.408231361503560
1.01700000000000	0.409205122949227
1.01800000000000	0.410178565611916
1.01900000000000	0.411151684189210
1.02000000000000	0.412124473396875
1.02100000000000	0.413096927968852
1.02200000000000	0.414069042657258
1.02300000000000	0.415040812232372
1.02400000000000	0.416012231482636
1.02500000000000	0.416983295214646
1.02600000000000	0.417953998253146
1.02700000000000	0.418924335441020
1.02800000000000	0.419894301639284
1.02900000000000	0.420863891727082
1.03000000000000	0.421833100601674
1.03100000000000	0.422801923178427
1.03200000000000	0.423770354390810
1.03300000000000	0.424738389190380
1.03400000000000	0.425706022546775
1.03500000000000	0.426673249447706
1.03600000000000	0.427640064898939
1.03700000000000	0.428606463924292
1.03800000000000	0.429572441565621
1.03900000000000	0.430537992882807
1.04000000000000	0.431503112953746
1.04100000000000	0.432467796874337
1.04200000000000	0.433432039758468
1.04300000000000	0.434395836738004
1.04400000000000	0.435359182962772
1.04500000000000	0.436322073600551
1.04600000000000	0.437284503837055
1.04700000000000	0.438246468875921
1.04800000000000	0.439207963938692
1.04900000000000	0.440168984264802
1.05000000000000	0.441129525111566
1.05100000000000	0.442089581754158
1.05200000000000	0.443049149485599
1.05300000000000	0.444008223616738
1.05400000000000	0.444966799476241
1.05500000000000	0.445924872410567
1.05600000000000	0.446882437783956
1.05700000000000	0.447839490978412
1.05800000000000	0.448796027393682
1.05900000000000	0.449752042447240
1.06000000000000	0.450707531574269
1.06100000000000	0.451662490227644
1.06200000000000	0.452616913877909
1.06300000000000	0.453570798013261
1.06400000000000	0.454524138139533
1.06500000000000	0.455476929780169
1.06600000000000	0.456429168476208
1.06700000000000	0.457380849786265
1.06800000000000	0.458331969286504
1.06900000000000	0.459282522570627
1.07000000000000	0.460232505249846
1.07100000000000	0.461181912952863
1.07200000000000	0.462130741325854
1.07300000000000	0.463078986032438
1.07400000000000	0.464026642753665
1.07500000000000	0.464973707187987
1.07600000000000	0.465920175051239
1.07700000000000	0.466866042076615
1.07800000000000	0.467811304014647
1.07900000000000	0.468755956633180
1.08000000000000	0.469699995717350
1.08100000000000	0.470643417069561
1.08200000000000	0.471586216509458
1.08300000000000	0.472528389873909
1.08400000000000	0.473469933016977
1.08500000000000	0.474410841809893
1.08600000000000	0.475351112141040
1.08700000000000	0.476290739915920
1.08800000000000	0.477229721057132
1.08900000000000	0.478168051504349
1.09000000000000	0.479105727214288
1.09100000000000	0.480042744160691
1.09200000000000	0.480979098334292
1.09300000000000	0.481914785742797
1.09400000000000	0.482849802410854
1.09500000000000	0.483784144380029
1.09600000000000	0.484717807708778
1.09700000000000	0.485650788472422
1.09800000000000	0.486583082763119
1.09900000000000	0.487514686689837
1.10000000000000	0.488445596378328
1.10100000000000	0.489375807971098
1.10200000000000	0.490305317627381
1.10300000000000	0.491234121523115
1.10400000000000	0.492162215850907
1.10500000000000	0.493089596820009
1.10600000000000	0.494016260656291
1.10700000000000	0.494942203602209
1.10800000000000	0.495867421916780
1.10900000000000	0.496791911875551
1.11000000000000	0.497715669770572
1.11100000000000	0.498638691910365
1.11200000000000	0.499560974619895
1.11300000000000	0.500482514240544
1.11400000000000	0.501403307130077
1.11500000000000	0.502323349662617
1.11600000000000	0.503242638228610
1.11700000000000	0.504161169234800
1.11800000000000	0.505078939104196
1.11900000000000	0.505995944276046
1.12000000000000	0.506912181205800
1.12100000000000	0.507827646365084
1.12200000000000	0.508742336241671
1.12300000000000	0.509656247339446
1.12400000000000	0.510569376178380
1.12500000000000	0.511481719294494
1.12600000000000	0.512393273239832
1.12700000000000	0.513304034582428
1.12800000000000	0.514213999906275
1.12900000000000	0.515123165811297
1.13000000000000	0.516031528913309
1.13100000000000	0.516939085843995
1.13200000000000	0.517845833250872
1.13300000000000	0.518751767797256
1.13400000000000	0.519656886162235
1.13500000000000	0.520561185040633
1.13600000000000	0.521464661142981
1.13700000000000	0.522367311195480
1.13800000000000	0.523269131939976
1.13900000000000	0.524170120133922
1.14000000000000	0.525070272550345
1.14100000000000	0.525969585977817
1.14200000000000	0.526868057220423
1.14300000000000	0.527765683097722
1.14400000000000	0.528662460444720
1.14500000000000	0.529558386111836
1.14600000000000	0.530453456964866
1.14700000000000	0.531347669884954
1.14800000000000	0.532241021768557
1.14900000000000	0.533133509527408
1.15000000000000	0.534025130088491
1.15100000000000	0.534915880394000
1.15200000000000	0.535805757401309
1.15300000000000	0.536694758082937
1.15400000000000	0.537582879426515
1.15500000000000	0.538470118434754
1.15600000000000	0.539356472125407
1.15700000000000	0.540241937531239
1.15800000000000	0.541126511699991
1.15900000000000	0.542010191694349
1.16000000000000	0.542892974591903
1.16100000000000	0.543774857485122
1.16200000000000	0.544655837481312
1.16300000000000	0.545535911702588
1.16400000000000	0.546415077285834
1.16500000000000	0.547293331382672
1.16600000000000	0.548170671159429
1.16700000000000	0.549047093797099
1.16800000000000	0.549922596491309
1.16900000000000	0.550797176452286
1.17000000000000	0.551670830904823
1.17100000000000	0.552543557088242
1.17200000000000	0.553415352256360
1.17300000000000	0.554286213677456
1.17400000000000	0.555156138634233
1.17500000000000	0.556025124423787
1.17600000000000	0.556893168357568
1.17700000000000	0.557760267761348
1.17800000000000	0.558626419975185
1.17900000000000	0.559491622353389
1.18000000000000	0.560355872264485
1.18100000000000	0.561219167091179
1.18200000000000	0.562081504230323
1.18300000000000	0.562942881092881
1.18400000000000	0.563803295103891
1.18500000000000	0.564662743702431
1.18600000000000	0.565521224341585
1.18700000000000	0.566378734488406
1.18800000000000	0.567235271623883
1.18900000000000	0.568090833242903
1.19000000000000	0.568945416854216
1.19100000000000	0.569799019980401
1.19200000000000	0.570651640157832
1.19300000000000	0.571503274936637
1.19400000000000	0.572353921880669
1.19500000000000	0.573203578567466
1.19600000000000	0.574052242588218
1.19700000000000	0.574899911547731
1.19800000000000	0.575746583064389
1.19900000000000	0.576592254770123
1.20000000000000	0.577436924310374
1.20100000000000	0.578280589344052
1.20200000000000	0.579123247543509
1.20300000000000	0.579964896594498
1.20400000000000	0.580805534196138
1.20500000000000	0.581645158060881
1.20600000000000	0.582483765914473
1.20700000000000	0.583321355495919
1.20800000000000	0.584157924557451
1.20900000000000	0.584993470864488
1.21000000000000	0.585827992195600
1.21100000000000	0.586661486342480
1.21200000000000	0.587493951109897
1.21300000000000	0.588325384315668
1.21400000000000	0.589155783790622
1.21500000000000	0.589985147378559
1.21600000000000	0.590813472936222
1.21700000000000	0.591640758333256
1.21800000000000	0.592467001452172
1.21900000000000	0.593292200188317
1.22000000000000	0.594116352449830
1.22100000000000	0.594939456157614
1.22200000000000	0.595761509245297
1.22300000000000	0.596582509659194
1.22400000000000	0.597402455358278
1.22500000000000	0.598221344314137
1.22600000000000	0.599039174510943
1.22700000000000	0.599855943945417
1.22800000000000	0.600671650626787
1.22900000000000	0.601486292576763
1.23000000000000	0.602299867829490
1.23100000000000	0.603112374431522
1.23200000000000	0.603923810441780
1.23300000000000	0.604734173931520
1.23400000000000	0.605543462984296
1.23500000000000	0.606351675695926
1.23600000000000	0.607158810174453
1.23700000000000	0.607964864540114
1.23800000000000	0.608769836925304
1.23900000000000	0.609573725474535
1.24000000000000	0.610376528344408
1.24100000000000	0.611178243703574
1.24200000000000	0.611978869732697
1.24300000000000	0.612778404624424
1.24400000000000	0.613576846583344
1.24500000000000	0.614374193825957
1.24600000000000	0.615170444580633
1.24700000000000	0.615965597087585
1.24800000000000	0.616759649598829
1.24900000000000	0.617552600378146
1.25000000000000	0.618344447701052
1.25100000000000	0.619135189854761
1.25200000000000	0.619924825138152
1.25300000000000	0.620713351861726
1.25400000000000	0.621500768347583
1.25500000000000	0.622287072929375
1.25600000000000	0.623072263952283
1.25700000000000	0.623856339772969
1.25800000000000	0.624639298759553
1.25900000000000	0.625421139291569
1.26000000000000	0.626201859759937
1.26100000000000	0.626981458566923
1.26200000000000	0.627759934126109
1.26300000000000	0.628537284862351
1.26400000000000	0.629313509211754
1.26500000000000	0.630088605621629
1.26600000000000	0.630862572550461
1.26700000000000	0.631635408467878
1.26800000000000	0.632407111854610
1.26900000000000	0.633177681202460
1.27000000000000	0.633947115014265
1.27100000000000	0.634715411803864
1.27200000000000	0.635482570096066
1.27300000000000	0.636248588426610
1.27400000000000	0.637013465342133
1.27500000000000	0.637777199400138
1.27600000000000	0.638539789168958
1.27700000000000	0.639301233227719
1.27800000000000	0.640061530166311
1.27900000000000	0.640820678585350
1.28000000000000	0.641578677096145
1.28100000000000	0.642335524320664
1.28200000000000	0.643091218891501
1.28300000000000	0.643845759451838
1.28400000000000	0.644599144655418
1.28500000000000	0.645351373166504
1.28600000000000	0.646102443659849
1.28700000000000	0.646852354820663
1.28800000000000	0.647601105344574
1.28900000000000	0.648348693937602
1.29000000000000	0.649095119316118
1.29100000000000	0.649840380206816
1.29200000000000	0.650584475346674
1.29300000000000	0.651327403482926
1.29400000000000	0.652069163373025
1.29500000000000	0.652809753784610
1.29600000000000	0.653549173495473
1.29700000000000	0.654287421293528
1.29800000000000	0.655024495976772
1.29900000000000	0.655760396353256
1.30000000000000	0.656495121241054
1.30100000000000	0.657228669468222
1.30200000000000	0.657961039872772
1.30300000000000	0.658692231302638
1.30400000000000	0.659422242615640
1.30500000000000	0.660151072679451
1.30600000000000	0.660878720371570
1.30700000000000	0.661605184579280
1.30800000000000	0.662330464199624
1.30900000000000	0.663054558139366
1.31000000000000	0.663777465314963
1.31100000000000	0.664499184652526
1.31200000000000	0.665219715087796
1.31300000000000	0.665939055566104
1.31400000000000	0.666657205042343
1.31500000000000	0.667374162480931
1.31600000000000	0.668089926855786
1.31700000000000	0.668804497150285
1.31800000000000	0.669517872357240
1.31900000000000	0.670230051478860
1.32000000000000	0.670941033526719
1.32100000000000	0.671650817521727
1.32200000000000	0.672359402494099
1.32300000000000	0.673066787483316
1.32400000000000	0.673772971538100
1.32500000000000	0.674477953716381
1.32600000000000	0.675181733085262
1.32700000000000	0.675884308720989
1.32800000000000	0.676585679708922
1.32900000000000	0.677285845143497
1.33000000000000	0.677984804128201
1.33100000000000	0.678682555775538
1.33200000000000	0.679379099206995
1.33300000000000	0.680074433553016
1.33400000000000	0.680768557952964
1.33500000000000	0.681461471555096
1.33600000000000	0.682153173516528
1.33700000000000	0.682843663003204
1.33800000000000	0.683532939189868
1.33900000000000	0.684221001260028
1.34000000000000	0.684907848405929
1.34100000000000	0.685593479828521
1.34200000000000	0.686277894737427
1.34300000000000	0.686961092350915
1.34400000000000	0.687643071895861
1.34500000000000	0.688323832607728
1.34600000000000	0.689003373730526
1.34700000000000	0.689681694516787
1.34800000000000	0.690358794227534
1.34900000000000	0.691034672132246
1.35000000000000	0.691709327508835
1.35100000000000	0.692382759643609
1.35200000000000	0.693054967831246
1.35300000000000	0.693725951374761
1.35400000000000	0.694395709585480
1.35500000000000	0.695064241783002
1.35600000000000	0.695731547295179
1.35700000000000	0.696397625458079
1.35800000000000	0.697062475615958
1.35900000000000	0.697726097121231
1.36000000000000	0.698388489334442
1.36100000000000	0.699049651624232
1.36200000000000	0.699709583367314
1.36300000000000	0.700368283948438
1.36400000000000	0.701025752760368
1.36500000000000	0.701681989203844
1.36600000000000	0.702336992687560
1.36700000000000	0.702990762628135
1.36800000000000	0.703643298450074
1.36900000000000	0.704294599585751
1.37000000000000	0.704944665475373
1.37100000000000	0.705593495566953
1.37200000000000	0.706241089316278
1.37300000000000	0.706887446186886
1.37400000000000	0.707532565650032
1.37500000000000	0.708176447184659
1.37600000000000	0.708819090277375
1.37700000000000	0.709460494422418
1.37800000000000	0.710100659121629
1.37900000000000	0.710739583884427
1.38000000000000	0.711377268227775
1.38100000000000	0.712013711676157
1.38200000000000	0.712648913761545
1.38300000000000	0.713282874023373
1.38400000000000	0.713915592008510
1.38500000000000	0.714547067271228
1.38600000000000	0.715177299373179
1.38700000000000	0.715806287883362
1.38800000000000	0.716434032378099
1.38900000000000	0.717060532441004
1.39000000000000	0.717685787662957
1.39100000000000	0.718309797642076
1.39200000000000	0.718932561983690
1.39300000000000	0.719554080300308
1.39400000000000	0.720174352211596
1.39500000000000	0.720793377344348
1.39600000000000	0.721411155332456
1.39700000000000	0.722027685816885
1.39800000000000	0.722642968445646
1.39900000000000	0.723257002873769
1.40000000000000	0.723869788763272
1.40100000000000	0.724481325783140
1.40200000000000	0.725091613609293
1.40300000000000	0.725700651924560
1.40400000000000	0.726308440418655
1.40500000000000	0.726914978788146
1.40600000000000	0.727520266736433
1.40700000000000	0.728124303973715
1.40800000000000	0.728727090216969
1.40900000000000	0.729328625189922
1.41000000000000	0.729928908623023
1.41100000000000	0.730527940253415
1.41200000000000	0.731125719824915
1.41300000000000	0.731722247087982
1.41400000000000	0.732317521799691
1.41500000000000	0.732911543723710
1.41600000000000	0.733504312630272
1.41700000000000	0.734095828296149
1.41800000000000	0.734686090504625
1.41900000000000	0.735275099045473
1.42000000000000	0.735862853714926
1.42100000000000	0.736449354315653
1.42200000000000	0.737034600656732
1.42300000000000	0.737618592553627
1.42400000000000	0.738201329828159
1.42500000000000	0.738782812308483
1.42600000000000	0.739363039829061
1.42700000000000	0.739942012230637
1.42800000000000	0.740519729360213
1.42900000000000	0.741096191071023
1.43000000000000	0.741671397222505
1.43100000000000	0.742245347680280
1.43200000000000	0.742818042316126
1.43300000000000	0.743389481007951
1.43400000000000	0.743959663639770
1.43500000000000	0.744528590101679
1.43600000000000	0.745096260289831
1.43700000000000	0.745662674106413
1.43800000000000	0.746227831459615
1.43900000000000	0.746791732263613
1.44000000000000	0.747354376438540
1.44100000000000	0.747915763910464
1.44200000000000	0.748475894611360
1.44300000000000	0.749034768479091
1.44400000000000	0.749592385457378
1.44500000000000	0.750148745495780
1.44600000000000	0.750703848549669
1.44700000000000	0.751257694580202
1.44800000000000	0.751810283554305
1.44900000000000	0.752361615444641
1.45000000000000	0.752911690229591
1.45100000000000	0.753460507893228
1.45200000000000	0.754008068425294
1.45300000000000	0.754554371821177
1.45400000000000	0.755099418081886
1.45500000000000	0.755643207214028
1.45600000000000	0.756185739229784
1.45700000000000	0.756727014146889
1.45800000000000	0.757267031988602
1.45900000000000	0.757805792783690
1.46000000000000	0.758343296566398
1.46100000000000	0.758879543376432
1.46200000000000	0.759414533258932
1.46300000000000	0.759948266264449
1.46400000000000	0.760480742448925
1.46500000000000	0.761011961873668
1.46600000000000	0.761541924605326
1.46700000000000	0.762070630715872
1.46800000000000	0.762598080282575
1.46900000000000	0.763124273387978
1.47000000000000	0.763649210119879
1.47100000000000	0.764172890571304
1.47200000000000	0.764695314840488
1.47300000000000	0.765216483030851
1.47400000000000	0.765736395250975
1.47500000000000	0.766255051614584
1.47600000000000	0.766772452240520
1.47700000000000	0.767288597252720
1.47800000000000	0.767803486780198
1.47900000000000	0.768317120957019
1.48000000000000	0.768829499922276
1.48100000000000	0.769340623820075
1.48200000000000	0.769850492799505
1.48300000000000	0.770359107014622
1.48400000000000	0.770866466624423
1.48500000000000	0.771372571792829
1.48600000000000	0.771877422688658
1.48700000000000	0.772381019485612
1.48800000000000	0.772883362362242
1.48900000000000	0.773384451501943
1.49000000000000	0.773884287092919
1.49100000000000	0.774382869328169
1.49200000000000	0.774880198405463
1.49300000000000	0.775376274527323
1.49400000000000	0.775871097901000
1.49500000000000	0.776364668738454
1.49600000000000	0.776856987256332
1.49700000000000	0.777348053675951
1.49800000000000	0.777837868223270
1.49900000000000	0.778326431128876
1.50000000000000	0.778813742627959
1.50100000000000	0.779299802960296
1.50200000000000	0.779784612370225
1.50300000000000	0.780268171106626
1.50400000000000	0.780750479422904
1.50500000000000	0.781231537576966
1.50600000000000	0.781711345831200
1.50700000000000	0.782189904452455
1.50800000000000	0.782667213712023
1.50900000000000	0.783143273885615
1.51000000000000	0.783618085253347
1.51100000000000	0.784091648099712
1.51200000000000	0.784563962713566
1.51300000000000	0.785035029388107
1.51400000000000	0.785504848420853
1.51500000000000	0.785973420113626
1.51600000000000	0.786440744772527
1.51700000000000	0.786906822707921
1.51800000000000	0.787371654234417
1.51900000000000	0.787835239670845
1.52000000000000	0.788297579340239
1.52100000000000	0.788758673569818
1.52200000000000	0.789218522690968
1.52300000000000	0.789677127039216
1.52400000000000	0.790134486954220
1.52500000000000	0.790590602779743
1.52600000000000	0.791045474863636
1.52700000000000	0.791499103557820
1.52800000000000	0.791951489218266
1.52900000000000	0.792402632204976
1.53000000000000	0.792852532881963
1.53100000000000	0.793301191617238
1.53200000000000	0.793748608782781
1.53300000000000	0.794194784754531
1.53400000000000	0.794639719912364
1.53500000000000	0.795083414640075
1.53600000000000	0.795525869325360
1.53700000000000	0.795967084359794
1.53800000000000	0.796407060138818
1.53900000000000	0.796845797061718
1.54000000000000	0.797283295531604
1.54100000000000	0.797719555955399
1.54200000000000	0.798154578743813
1.54300000000000	0.798588364311328
1.54400000000000	0.799020913076183
1.54500000000000	0.799452225460349
1.54600000000000	0.799882301889520
1.54700000000000	0.800311142793086
1.54800000000000	0.800738748604122
1.54900000000000	0.801165119759367
1.55000000000000	0.801590256699206
1.55100000000000	0.802014159867656
1.55200000000000	0.802436829712342
1.55300000000000	0.802858266684486
1.55400000000000	0.803278471238885
1.55500000000000	0.803697443833896
1.55600000000000	0.804115184931418
1.55700000000000	0.804531694996874
1.55800000000000	0.804946974499193
1.55900000000000	0.805361023910797
1.56000000000000	0.805773843707578
1.56100000000000	0.806185434368885
1.56200000000000	0.806595796377506
1.56300000000000	0.807004930219650
1.56400000000000	0.807412836384930
1.56500000000000	0.807819515366349
1.56600000000000	0.808224967660279
1.56700000000000	0.808629193766447
1.56800000000000	0.809032194187917
1.56900000000000	0.809433969431076
1.57000000000000	0.809834520005612
1.57100000000000	0.810233846424503
1.57200000000000	0.810631949203998
1.57300000000000	0.811028828863599
1.57400000000000	0.811424485926049
1.57500000000000	0.811818920917311
1.57600000000000	0.812212134366554
1.57700000000000	0.812604126806137
1.57800000000000	0.812994898771593
1.57900000000000	0.813384450801610
1.58000000000000	0.813772783438019
1.58100000000000	0.814159897225775
1.58200000000000	0.814545792712944
1.58300000000000	0.814930470450683
1.58400000000000	0.815313930993226
1.58500000000000	0.815696174897872
1.58600000000000	0.816077202724962
1.58700000000000	0.816457015037870
1.58800000000000	0.816835612402981
1.58900000000000	0.817212995389682
1.59000000000000	0.817589164570343
1.59100000000000	0.817964120520300
1.59200000000000	0.818337863817842
1.59300000000000	0.818710395044196
1.59400000000000	0.819081714783510
1.59500000000000	0.819451823622838
1.59600000000000	0.819820722152124
1.59700000000000	0.820188410964192
1.59800000000000	0.820554890654722
1.59900000000000	0.820920161822243
1.60000000000000	0.821284225068112
1.60100000000000	0.821647080996505
1.60200000000000	0.822008730214395
1.60300000000000	0.822369173331544
1.60400000000000	0.822728410960484
1.60500000000000	0.823086443716502
1.60600000000000	0.823443272217629
1.60700000000000	0.823798897084621
1.60800000000000	0.824153318940946
1.60900000000000	0.824506538412771
1.61000000000000	0.824858556128946
1.61100000000000	0.825209372720989
1.61200000000000	0.825558988823072
1.61300000000000	0.825907405072008
1.61400000000000	0.826254622107235
1.61500000000000	0.826600640570801
1.61600000000000	0.826945461107353
1.61700000000000	0.827289084364121
1.61800000000000	0.827631510990900
1.61900000000000	0.827972741640044
1.62000000000000	0.828312776966445
1.62100000000000	0.828651617627523
1.62200000000000	0.828989264283210
1.62300000000000	0.829325717595937
1.62400000000000	0.829660978230619
1.62500000000000	0.829995046854643
1.62600000000000	0.830327924137853
1.62700000000000	0.830659610752537
1.62800000000000	0.830990107373413
1.62900000000000	0.831319414677614
1.63000000000000	0.831647533344679
1.63100000000000	0.831974464056533
1.63200000000000	0.832300207497479
1.63300000000000	0.832624764354181
1.63400000000000	0.832948135315653
1.63500000000000	0.833270321073245
1.63600000000000	0.833591322320628
1.63700000000000	0.833911139753785
1.63800000000000	0.834229774070992
1.63900000000000	0.834547225972809
1.64000000000000	0.834863496162067
1.64100000000000	0.835178585343853
1.64200000000000	0.835492494225496
1.64300000000000	0.835805223516560
1.64400000000000	0.836116773928823
1.64500000000000	0.836427146176270
1.64600000000000	0.836736340975078
1.64700000000000	0.837044359043603
1.64800000000000	0.837351201102368
1.64900000000000	0.837656867874050
1.65000000000000	0.837961360083469
1.65100000000000	0.838264678457570
1.65200000000000	0.838566823725420
1.65300000000000	0.838867796618183
1.65400000000000	0.839167597869121
1.65500000000000	0.839466228213570
1.65600000000000	0.839763688388935
1.65700000000000	0.840059979134675
1.65800000000000	0.840355101192291
1.65900000000000	0.840649055305312
1.66000000000000	0.840941842219288
1.66100000000000	0.841233462681770
1.66200000000000	0.841523917442306
1.66300000000000	0.841813207252424
1.66400000000000	0.842101332865621
1.66500000000000	0.842388295037350
1.66600000000000	0.842674094525013
1.66700000000000	0.842958732087941
1.66800000000000	0.843242208487388
1.66900000000000	0.843524524486520
1.67000000000000	0.843805680850399
1.67100000000000	0.844085678345974
1.67200000000000	0.844364517742067
1.67300000000000	0.844642199809365
1.67400000000000	0.844918725320406
1.67500000000000	0.845194095049567
1.67600000000000	0.845468309773053
1.67700000000000	0.845741370268887
1.67800000000000	0.846013277316899
1.67900000000000	0.846284031698708
1.68000000000000	0.846553634197721
1.68100000000000	0.846822085599114
1.68200000000000	0.847089386689823
1.68300000000000	0.847355538258533
1.68400000000000	0.847620541095668
1.68500000000000	0.847884395993377
1.68600000000000	0.848147103745526
1.68700000000000	0.848408665147685
1.68800000000000	0.848669080997117
1.68900000000000	0.848928352092768
1.69000000000000	0.849186479235255
1.69100000000000	0.849443463226856
1.69200000000000	0.849699304871499
1.69300000000000	0.849954004974752
1.69400000000000	0.850207564343808
1.69500000000000	0.850459983787483
1.69600000000000	0.850711264116193
1.69700000000000	0.850961406141956
1.69800000000000	0.851210410678373
1.69900000000000	0.851458278540619
1.70000000000000	0.851705010545436
1.70100000000000	0.851950607511118
1.70200000000000	0.852195070257504
1.70300000000000	0.852438399605965
1.70400000000000	0.852680596379395
1.70500000000000	0.852921661402199
1.70600000000000	0.853161595500288
1.70700000000000	0.853400399501060
1.70800000000000	0.853638074233398
1.70900000000000	0.853874620527655
1.71000000000000	0.854110039215645
1.71100000000000	0.854344331130634
1.71200000000000	0.854577497107329
1.71300000000000	0.854809537981867
1.71400000000000	0.855040454591808
1.71500000000000	0.855270247776120
1.71600000000000	0.855498918375176
1.71700000000000	0.855726467230736
1.71800000000000	0.855952895185946
1.71900000000000	0.856178203085320
1.72000000000000	0.856402391774735
1.72100000000000	0.856625462101421
1.72200000000000	0.856847414913949
1.72300000000000	0.857068251062223
1.72400000000000	0.857287971397472
1.72500000000000	0.857506576772236
1.72600000000000	0.857724068040360
1.72700000000000	0.857940446056984
1.72800000000000	0.858155711678532
1.72900000000000	0.858369865762705
1.73000000000000	0.858582909168467
1.73100000000000	0.858794842756044
1.73200000000000	0.859005667386903
1.73300000000000	0.859215383923755
1.73400000000000	0.859423993230536
1.73500000000000	0.859631496172403
1.73600000000000	0.859837893615724
1.73700000000000	0.860043186428067
1.73800000000000	0.860247375478193
1.73900000000000	0.860450461636046
1.74000000000000	0.860652445772743
1.74100000000000	0.860853328760567
1.74200000000000	0.861053111472958
1.74300000000000	0.861251794784500
1.74400000000000	0.861449379570919
1.74500000000000	0.861645866709066
1.74600000000000	0.861841257076917
1.74700000000000	0.862035551553556
1.74800000000000	0.862228751019170
1.74900000000000	0.862420856355042
1.75000000000000	0.862611868443540
1.75100000000000	0.862801788168107
1.75200000000000	0.862990616413256
1.75300000000000	0.863178354064558
1.75400000000000	0.863365002008635
1.75500000000000	0.863550561133153
1.75600000000000	0.863735032326809
1.75700000000000	0.863918416479328
1.75800000000000	0.864100714481450
1.75900000000000	0.864281927224924
1.76000000000000	0.864462055602500
1.76100000000000	0.864641100507917
1.76200000000000	0.864819062835902
1.76300000000000	0.864995943482153
1.76400000000000	0.865171743343336
1.76500000000000	0.865346463317077
1.76600000000000	0.865520104301950
1.76700000000000	0.865692667197475
1.76800000000000	0.865864152904103
1.76900000000000	0.866034562323212
1.77000000000000	0.866203896357099
1.77100000000000	0.866372155908969
1.77200000000000	0.866539341882932
1.77300000000000	0.866705455183990
1.77400000000000	0.866870496718032
1.77500000000000	0.867034467391824
1.77600000000000	0.867197368113004
1.77700000000000	0.867359199790073
1.77800000000000	0.867519963332384
1.77900000000000	0.867679659650140
1.78000000000000	0.867838289654381
1.78100000000000	0.867995854256980
1.78200000000000	0.868152354370634
1.78300000000000	0.868307790908855
1.78400000000000	0.868462164785965
1.78500000000000	0.868615476917085
1.78600000000000	0.868767728218131
1.78700000000000	0.868918919605806
1.78800000000000	0.869069051997588
1.78900000000000	0.869218126311729
1.79000000000000	0.869366143467243
1.79100000000000	0.869513104383902
1.79200000000000	0.869659009982224
1.79300000000000	0.869803861183469
1.79400000000000	0.869947658909634
1.79500000000000	0.870090404083438
1.79600000000000	0.870232097628324
1.79700000000000	0.870372740468445
1.79800000000000	0.870512333528658
1.79900000000000	0.870650877734520
1.80000000000000	0.870788374012278
1.80100000000000	0.870924823288863
1.80200000000000	0.871060226491882
1.80300000000000	0.871194584549611
1.80400000000000	0.871327898390990
1.80500000000000	0.871460168945613
1.80600000000000	0.871591397143723
1.80700000000000	0.871721583916205
1.80800000000000	0.871850730194578
1.80900000000000	0.871978836910989
1.81000000000000	0.872105904998206
1.81100000000000	0.872231935389611
1.81200000000000	0.872356929019192
1.81300000000000	0.872480886821540
1.81400000000000	0.872603809731837
1.81500000000000	0.872725698685855
1.81600000000000	0.872846554619943
1.81700000000000	0.872966378471026
1.81800000000000	0.873085171176595
1.81900000000000	0.873202933674701
1.82000000000000	0.873319666903951
1.82100000000000	0.873435371803496
1.82200000000000	0.873550049313031
1.82300000000000	0.873663700372782
1.82400000000000	0.873776325923505
1.82500000000000	0.873887926906477
1.82600000000000	0.873998504263489
1.82700000000000	0.874108058936841
1.82800000000000	0.874216591869335
1.82900000000000	0.874324104004269
1.83000000000000	0.874430596285430
1.83100000000000	0.874536069657089
1.83200000000000	0.874640525063992
1.83300000000000	0.874743963451358
1.83400000000000	0.874846385764869
1.83500000000000	0.874947792950665
1.83600000000000	0.875048185955339
1.83700000000000	0.875147565725930
1.83800000000000	0.875245933209917
1.83900000000000	0.875343289355210
1.84000000000000	0.875439635110151
1.84100000000000	0.875534971423501
1.84200000000000	0.875629299244436
1.84300000000000	0.875722619522545
1.84400000000000	0.875814933207817
1.84500000000000	0.875906241250641
1.84600000000000	0.875996544601796
1.84700000000000	0.876085844212451
1.84800000000000	0.876174141034149
1.84900000000000	0.876261436018813
1.85000000000000	0.876347730118732
1.85100000000000	0.876433024286556
1.85200000000000	0.876517319475295
1.85300000000000	0.876600616638310
1.85400000000000	0.876682916729305
1.85500000000000	0.876764220702326
1.85600000000000	0.876844529511752
1.85700000000000	0.876923844112292
1.85800000000000	0.877002165458976
1.85900000000000	0.877079494507152
1.86000000000000	0.877155832212481
1.86100000000000	0.877231179530928
1.86200000000000	0.877305537418760
1.86300000000000	0.877378906832540
1.86400000000000	0.877451288729119
1.86500000000000	0.877522684065632
1.86600000000000	0.877593093799496
1.86700000000000	0.877662518888397
1.86800000000000	0.877730960290293
1.86900000000000	0.877798418963402
1.87000000000000	0.877864895866200
1.87100000000000	0.877930391957417
1.87200000000000	0.877994908196027
1.87300000000000	0.878058445541247
1.87400000000000	0.878121004952530
1.87500000000000	0.878182587389560
1.87600000000000	0.878243193812246
1.87700000000000	0.878302825180720
1.87800000000000	0.878361482455328
1.87900000000000	0.878419166596626
1.88000000000000	0.878475878565375
1.88100000000000	0.878531619322538
1.88200000000000	0.878586389829271
1.88300000000000	0.878640191046923
1.88400000000000	0.878693023937025
1.88500000000000	0.878744889461289
1.88600000000000	0.878795788581604
1.88700000000000	0.878845722260027
1.88800000000000	0.878894691458780
1.88900000000000	0.878942697140247
1.89000000000000	0.878989740266968
1.89100000000000	0.879035821801630
1.89200000000000	0.879080942707069
1.89300000000000	0.879125103946260
1.89400000000000	0.879168306482316
1.89500000000000	0.879210551278480
1.89600000000000	0.879251839298122
1.89700000000000	0.879292171504733
1.89800000000000	0.879331548861922
1.89900000000000	0.879369972333411
1.90000000000000	0.879407442883027
1.90100000000000	0.879443961474704
1.90200000000000	0.879479529072471
1.90300000000000	0.879514146640453
1.90400000000000	0.879547815142863
1.90500000000000	0.879580535543999
1.90600000000000	0.879612308808239
1.90700000000000	0.879643135900037
1.90800000000000	0.879673017783918
1.90900000000000	0.879701955424473
1.91000000000000	0.879729949786355
1.91100000000000	0.879757001834277
1.91200000000000	0.879783112533001
1.91300000000000	0.879808282847341
1.91400000000000	0.879832513742155
1.91500000000000	0.879855806182340
1.91600000000000	0.879878161132828
1.91700000000000	0.879899579558585
1.91800000000000	0.879920062424603
1.91900000000000	0.879939610695895
1.92000000000000	0.879958225337494
1.92100000000000	0.879975907314447
1.92200000000000	0.879992657591812
1.92300000000000	0.880008477134649
1.92400000000000	0.880023366908025
1.92500000000000	0.880037327877000
1.92600000000000	0.880050361006629
1.92700000000000	0.880062467261957
1.92800000000000	0.880073647608011
1.92900000000000	0.880083903009801
1.93000000000000	0.880093234432314
1.93100000000000	0.880101642840509
1.93200000000000	0.880109129199314
1.93300000000000	0.880115694473621
1.93400000000000	0.880121339628283
1.93500000000000	0.880126065628109
1.93600000000000	0.880129873437862
1.93700000000000	0.880132764022253
1.93800000000000	0.880134738345937
1.93900000000000	0.880135797373511
1.94000000000000	0.880135942069509
1.94100000000000	0.880135173398396
1.94200000000000	0.880133492324568
1.94300000000000	0.880130899812347
1.94400000000000	0.880127396825975
1.94500000000000	0.880122984329613
1.94600000000000	0.880117663287333
1.94700000000000	0.880111434663122
1.94800000000000	0.880104299420868
1.94900000000000	0.880096258524366
1.95000000000000	0.880087312937308
1.95100000000000	0.880077463623281
1.95200000000000	0.880066711545764
1.95300000000000	0.880055057668123
1.95400000000000	0.880042502953610
1.95500000000000	0.880029048365357
1.95600000000000	0.880014694866371
1.95700000000000	0.879999443419534
1.95800000000000	0.879983294987599
1.95900000000000	0.879966250533182
1.96000000000000	0.879948311018764
1.96100000000000	0.879929477406684
1.96200000000000	0.879909750659138
1.96300000000000	0.879889131738172
1.96400000000000	0.879867621605682
1.96500000000000	0.879845221223409
1.96600000000000	0.879821931552936
1.96700000000000	0.879797753555682
1.96800000000000	0.879772688192905
1.96900000000000	0.879746736425690
1.97000000000000	0.879719899214952
1.97100000000000	0.879692177521432
1.97200000000000	0.879663572305689
1.97300000000000	0.879634084528104
1.97400000000000	0.879603715148870
1.97500000000000	0.879572465127991
1.97600000000000	0.879540335425280
1.97700000000000	0.879507327000356
1.97800000000000	0.879473440812637
1.97900000000000	0.879438677821341
1.98000000000000	0.879403038985481
1.98100000000000	0.879366525263862
1.98200000000000	0.879329137615075
1.98300000000000	0.879290876997500
1.98400000000000	0.879251744369298
1.98500000000000	0.879211740688408
1.98600000000000	0.879170866912547
1.98700000000000	0.879129123999203
1.98800000000000	0.879086512905636
1.98900000000000	0.879043034588872
1.99000000000000	0.878998690005697
1.99100000000000	0.878953480112664
1.99200000000000	0.878907405866079
1.99300000000000	0.878860468222003
1.99400000000000	0.878812668136251
1.99500000000000	0.878764006564383
1.99600000000000	0.878714484461707
1.99700000000000	0.878664102783273
1.99800000000000	0.878612862483870
1.99900000000000	0.878560764518025
2	0.878507809839998
2.00100000000000	0.878453999403778
2.00200000000000	0.878399334163085
2.00300000000000	0.878343815071362
2.00400000000000	0.878287443081776
2.00500000000000	0.878230219147211
2.00600000000000	0.878172144220269
2.00700000000000	0.878113219253266
2.00800000000000	0.878053445198228
2.00900000000000	0.877992823006889
2.01000000000000	0.877931353630689
2.01100000000000	0.877869038020769
2.01200000000000	0.877805877127973
2.01300000000000	0.877741871902839
2.01400000000000	0.877677023295600
2.01500000000000	0.877611332256182
2.01600000000000	0.877544799734197
2.01700000000000	0.877477426678946
2.01800000000000	0.877409214039413
2.01900000000000	0.877340162764262
2.02000000000000	0.877270273801836
2.02100000000000	0.877199548100153
2.02200000000000	0.877127986606904
2.02300000000000	0.877055590269452
2.02400000000000	0.876982360034825
2.02500000000000	0.876908296849720
2.02600000000000	0.876833401660492
2.02700000000000	0.876757675413160
2.02800000000000	0.876681119053400
2.02900000000000	0.876603733526540
2.03000000000000	0.876525519777565
2.03100000000000	0.876446478751108
2.03200000000000	0.876366611391447
2.03300000000000	0.876285918642511
2.03400000000000	0.876204401447866
2.03500000000000	0.876122060750721
2.03600000000000	0.876038897493922
2.03700000000000	0.875954912619952
2.03800000000000	0.875870107070924
2.03900000000000	0.875784481788584
2.04000000000000	0.875698037714305
2.04100000000000	0.875610775789086
2.04200000000000	0.875522696953551
2.04300000000000	0.875433802147942
2.04400000000000	0.875344092312122
2.04500000000000	0.875253568385570
2.04600000000000	0.875162231307379
2.04700000000000	0.875070082016254
2.04800000000000	0.874977121450510
2.04900000000000	0.874883350548069
2.05000000000000	0.874788770246456
2.05100000000000	0.874693381482803
2.05200000000000	0.874597185193840
2.05300000000000	0.874500182315894
2.05400000000000	0.874402373784891
2.05500000000000	0.874303760536349
2.05600000000000	0.874204343505379
2.05700000000000	0.874104123626682
2.05800000000000	0.874003101834543
2.05900000000000	0.873901279062836
2.06000000000000	0.873798656245018
2.06100000000000	0.873695234314125
2.06200000000000	0.873591014202772
2.06300000000000	0.873485996843151
2.06400000000000	0.873380183167032
2.06500000000000	0.873273574105753
2.06600000000000	0.873166170590224
2.06700000000000	0.873057973550925
2.06800000000000	0.872948983917900
2.06900000000000	0.872839202620760
2.07000000000000	0.872728630588677
2.07100000000000	0.872617268750383
2.07200000000000	0.872505118034168
2.07300000000000	0.872392179367881
2.07400000000000	0.872278453678922
2.07500000000000	0.872163941894246
2.07600000000000	0.872048644940357
2.07700000000000	0.871932563743309
2.07800000000000	0.871815699228700
2.07900000000000	0.871698052321675
2.08000000000000	0.871579623946922
2.08100000000000	0.871460415028667
2.08200000000000	0.871340426490678
2.08300000000000	0.871219659256260
2.08400000000000	0.871098114248250
2.08500000000000	0.870975792389020
2.08600000000000	0.870852694600477
2.08700000000000	0.870728821804051
2.08800000000000	0.870604174920707
2.08900000000000	0.870478754870929
2.09000000000000	0.870352562574731
2.09100000000000	0.870225598951646
2.09200000000000	0.870097864920729
2.09300000000000	0.869969361400554
2.09400000000000	0.869840089309210
2.09500000000000	0.869710049564305
2.09600000000000	0.869579243082956
2.09700000000000	0.869447670781796
2.09800000000000	0.869315333576967
2.09900000000000	0.869182232384116
2.10000000000000	0.869048368118403.txt

==> figures/data/ctrl_scheme/data3.txt <==
1.93000000000000	0.880093234432315
1.93000000000000	1.30072195997543
1.91548771441184	1.29336307987109
1.90111338188506	1.28594144240316
1.88687559195871	1.27845787213395
1.87277292784806	1.27091321032973
1.85880396787304	1.26330831392321
1.84496728688569	1.25564405451159
1.83126145769670	1.24792131739250
1.81768505250127	1.24014100064012
1.80423664430472	1.23230401422381
1.79091480834839	1.22441127917122
1.77771812353674	1.21646372677792
1.76464517386662	1.20846229786538
1.75169454986011	1.20040794208917
1.73886485000216	1.19230161729891
1.72615468218510	1.18414428895180
1.71356266516170	1.17593692958103
1.70108743000908	1.16768051832083
1.68872762160602	1.15937604048927
1.67648190012627	1.15102448723049
1.66434894255090	1.14262685521750
1.65232744420293	1.13418414641702
1.64041612030784	1.12569736791748
1.62861370758370	1.11716753182184
1.61691896586525	1.10859565520608
1.60533067976606	1.09998276014511
1.59384766038392	1.09132987380723
1.58246874705426	1.08263802861853
1.57119280915728	1.07390826249886
1.56001874798445	1.06514161917055
1.54894549867060	1.05633914854171
1.53797203219821	1.04750190716560
1.52709735748085	1.03863095877771
1.51632052353306	1.02972737491239
1.50564062173453	1.02079223560084
1.49505678819681	1.01182663015244
1.48456820624117	1.00283165802127
1.47417410899674	0.993808429760181
1.46387378212861	0.984758068064275
1.45366656670574	0.975681708906400
1.44355186221953	0.966580502766661
1.43352912976378	0.957455615958606
1.42359789538773	0.948308232054357
1.41375775363414	0.939139553411268
1.40400837127485	0.929950802802595
1.39434949125672	0.920743225154666
1.38478093687127	0.911518089393024
1.37530261616199	0.902276690400046
1.36591452658307	0.893020351086245
1.35661675992430	0.883750424577590
1.34740950751667	0.874468296520771
1.33829306573349	0.865175387508310
1.32926784180210	0.855873155624997
1.32033435994081	0.846563099116827
1.31149326783608	0.837246759183289
1.30274534347396	0.827925722893241
1.29409150233997	0.818601626224130
1.28553280500018	0.809276157223598
1.27707046507584	0.799951059291859
1.26870585762223	0.790628134582230
1.26044052792088	0.781309247516381
1.25227620069241	0.771996328409688
1.24421478973470	0.762691377200909
1.23625840798825	0.753396467279104
1.22840937802710	0.744113749399187
1.22067024296972	0.734845455675981
1.21304377779973	0.725593903644865
1.20553300108048	0.716361500375247
1.19814118704203	0.707150746621137
1.19087187801148	0.697964240990808
1.18372889715007	0.688804684115393
1.17671636145144	0.679674882793735
1.16983869494582	0.670577754088220
1.16310064204375	0.661516329343584
1.15650728094129	0.652493758097853
1.15006403699541	0.643513311851365
1.14377669596425	0.634578387656625
1.13765141699185	0.625692511488259
1.13169474520066	0.616859341348483
1.12591362373813	0.608082670059446
1.12031540510603	0.599366427689308
1.11490786158242	0.590714683553897
1.10969919452762	0.582131647730215
1.10469804234640	0.573621672011662
1.09991348686005	0.565189250227794
1.09535505782342	0.556839017842804
1.09103273530536	0.548575750737703
1.08695694963464	0.540404363069831
1.08313857860030	0.532329904090827
1.07958894158400	0.524357553789505
1.07631979029400	0.516492617209572
1.07334329576703	0.508740517273741
1.07067203130429	0.501106785924903
1.06831895101454	0.493597053373041
1.06629736364880	0.486217035212608
1.06462090143006	0.478972517150618
1.06330348360764	0.471869337061424
1.06235927449922	0.464913364061285
1.06180263582657	0.458110474276156
1.06164490629500	0.452278065589867
1.06164490629500	0.452278065589867

==> figures/data/ctrl_scheme/data4.txt <==
1.93000000000000	0.880093234432315
1.93000000000000	1.30072195997543
1.91548771441184	1.29358948823386
1.90111338188506	1.28658663485746
1.88687559195871	1.27971154390701
1.87277292784806	1.27296234092928
1.85880396787304	1.26633713467656
1.84496728688569	1.25983401876282
1.83126145769670	1.25345107325274
1.81768505250127	1.24718636618046
1.80423664430472	1.24103795499470
1.79091480834839	1.23500388792726
1.77771812353674	1.22908220528227
1.76464517386662	1.22327094064334
1.75169454986011	1.21756812199629
1.73886485000216	1.21197177276512
1.72615468218510	1.20647991275893
1.71356266516170	1.20109055902792
1.70108743000908	1.19580172662634
1.68872762160602	1.19061142928065
1.67648190012627	1.18551767996098
1.66434894255090	1.18051849135435
1.65232744420293	1.17561187623776
1.64041612030784	1.17079584774966
1.62861370758370	1.16606841955806
1.61691896586525	1.16142760592374
1.60533067976606	1.15687142165680
1.59384766038392	1.15239788196485
1.58246874705426	1.14800500219125
1.57119280915728	1.14369079744146
1.56001874798445	1.13945328209557
1.54894549867060	1.13529046920530
1.53797203219821	1.13120036977308
1.52709735748085	1.12718099191140
1.51632052353306	1.12323033987980
1.50564062173453	1.11934641299740
1.49505678819681	1.11552720442829
1.48456820624117	1.11177069983722
1.47417410899674	1.10807487591270
1.46387378212861	1.10443769875484
1.45366656670574	1.10085712212473
1.44355186221953	1.09733108555238
1.43352912976378	1.09385751229997
1.42359789538773	1.09043430717725
1.41375775363414	1.08705935420559
1.40400837127485	1.08373051412767
1.39434949125672	1.08044562175918
1.38478093687127	1.07720248317946
1.37530261616199	1.07399887275798
1.36591452658307	1.07083253001343
1.35661675992430	1.06770115630294
1.34740950751667	1.06460241133871
1.33829306573349	1.06153390953001
1.32926784180210	1.05849321614886
1.32033435994081	1.05547784331833
1.31149326783608	1.05248524582277
1.30274534347396	1.04951281674051
1.29409150233997	1.04655788290007
1.28553280500018	1.04361770016211
1.27707046507584	1.04068944853056
1.26870585762223	1.03777022709763
1.26044052792088	1.03485704882901
1.25227620069241	1.03194683519702
1.24421478973470	1.02903641067175
1.23625840798825	1.02612249708184
1.22840937802710	1.02320170785906
1.22067024296972	1.02027054218330
1.21304377779973	1.01732537904719
1.20553300108048	1.01436247126238
1.19814118704203	1.01137793943279
1.19087187801148	1.00836776592326
1.18372889715007	1.00532778885558
1.17671636145144	1.00225369616772
1.16983869494582	0.999141019775838
1.16310064204375	0.995985129882927
1.15650728094129	0.992781229482429
1.15006403699541	0.989524349109617
1.14377669596425	0.986209341898709
1.13765141699185	0.982830879008855
1.13169474520066	0.979383445487881
1.12591362373813	0.975861336648864
1.12031540510603	0.972258655041443
1.11490786158242	0.968569308107244
1.10969919452762	0.964787006617356
1.10469804234640	0.960905263999339
1.09991348686005	0.956917396672267
1.09535505782342	0.952816525520913
1.09103273530536	0.948595578654800
1.08695694963464	0.944247295614685
1.08313857860030	0.939764233208430
1.07958894158400	0.935138773180469
1.07631979029400	0.930363131944379
1.07334329576703	0.925429372636333
1.07067203130429	0.920329419778759
1.06831895101454	0.915055076877493
1.06629736364880	0.909598047311970
1.06462090143006	0.903949958915197
1.06330348360764	0.898102392677061
1.06235927449922	0.892046916038727
1.06180263582657	0.885775121275082
1.06164490629500	0.880093234432315

==> figures/data/f_MPE/data1.txt <==
0	0
0.0100000000000000	0
0.0200000000000000	0
0.0300000000000000	0
0.0400000000000000	0
0.0500000000000000	0
0.0600000000000000	0
0.0700000000000000	0
0.0800000000000000	0
0.0900000000000000	0
0.100000000000000	0
0.110000000000000	0
0.120000000000000	0
0.130000000000000	0
0.140000000000000	0
0.150000000000000	0
0.160000000000000	0
0.170000000000000	0
0.180000000000000	0
0.190000000000000	0
0.200000000000000	0
0.210000000000000	0
0.220000000000000	0
0.230000000000000	0
0.240000000000000	0
0.250000000000000	0
0.260000000000000	0
0.270000000000000	0
0.280000000000000	0
0.290000000000000	0
0.300000000000000	0
0.310000000000000	0
0.320000000000000	0
0.330000000000000	0
0.340000000000000	0
0.350000000000000	0
0.360000000000000	0
0.370000000000000	0
0.380000000000000	0
0.390000000000000	0
0.400000000000000	0
0.410000000000000	0
0.420000000000000	0
0.430000000000000	0
0.440000000000000	0
0.450000000000000	0
0.460000000000000	0
0.470000000000000	0
0.480000000000000	0
0.490000000000000	0
0.500000000000000	0
0.510000000000000	0
0.520000000000000	0
0.530000000000000	0
0.540000000000000	0
0.550000000000000	0
0.560000000000000	0
0.570000000000000	0
0.580000000000000	0
0.590000000000000	0
0.600000000000000	0
0.610000000000000	0
0.620000000000000	0
0.630000000000000	0
0.640000000000000	0
0.650000000000000	0
0.660000000000000	0
0.670000000000000	0
0.680000000000000	0
0.690000000000000	0
0.700000000000000	0
0.710000000000000	0
0.720000000000000	0
0.730000000000000	0
0.740000000000000	0
0.750000000000000	0
0.760000000000000	0
0.770000000000000	0
0.780000000000000	0
0.790000000000000	0
0.800000000000000	0
0.810000000000000	0
0.820000000000000	0
0.830000000000000	0
0.840000000000000	0
0.850000000000000	0
0.860000000000000	0
0.870000000000000	0
0.880000000000000	0
0.890000000000000	0
0.900000000000000	0
0.910000000000000	0
0.920000000000000	0
0.930000000000000	0
0.940000000000000	0
0.950000000000000	0
0.960000000000000	0
0.970000000000000	0
0.980000000000000	0
0.990000000000000	0
1	0
1.01000000000000	-0.00169914970339596
1.02000000000000	-0.00339800317027270
1.03000000000000	-0.00509655045857228
1.04000000000000	-0.00679478163125195
1.05000000000000	-0.00849268677836888
1.06000000000000	-0.0101902560170565
1.07000000000000	-0.0118874794915008
1.08000000000000	-0.0135843473729164
1.09000000000000	-0.0152808498595222
1.10000000000000	-0.0169769771765178
1.11000000000000	-0.0186727195760585
1.12000000000000	-0.0203680673372314
1.13000000000000	-0.0220630107660306
1.14000000000000	-0.0237575401953322
1.15000000000000	-0.0254516459848700
1.16000000000000	-0.0271453185212101
1.17000000000000	-0.0288385482177259
1.18000000000000	-0.0305313255145729
1.19000000000000	-0.0322236408786635
1.20000000000000	-0.0339154848036411
1.21000000000000	-0.0356068478098548
1.22000000000000	-0.0372977204443338
1.23000000000000	-0.0389880932807611
1.24000000000000	-0.0406779569194480
1.25000000000000	-0.0423673019873078
1.26000000000000	-0.0440561191378293
1.27000000000000	-0.0457443990510512
1.28000000000000	-0.0474321324335350
1.29000000000000	-0.0491193100183387
1.30000000000000	-0.0508059225649901
1.31000000000000	-0.0524919608594601
1.32000000000000	-0.0541774157141359
1.33000000000000	-0.0558622779677935
1.34000000000000	-0.0575465384855712
1.35000000000000	-0.0592301881589421
1.36000000000000	-0.0609132179056869
1.37000000000000	-0.0625956186698660
1.38000000000000	-0.0642773814217929
1.39000000000000	-0.0659584971580055
1.40000000000000	-0.0676389569012392
1.41000000000000	-0.0693187517003987
1.42000000000000	-0.0709978726305300
1.43000000000000	-0.0726763107927924
1.44000000000000	-0.0743540573144307
1.45000000000000	-0.0760311033487466
1.46000000000000	-0.0777074400750700
1.47000000000000	-0.0793830586987317
1.48000000000000	-0.0810579504510340
1.49000000000000	-0.0827321065892219
1.50000000000000	-0.0844055183964555
1.51000000000000	-0.0860781771817798
1.52000000000000	-0.0877500742800971
1.53000000000000	-0.0894212010521369
1.54000000000000	-0.0910915488844279
1.55000000000000	-0.0927611091892680
1.56000000000000	-0.0944298734046955
1.57000000000000	-0.0960978329944597
1.58000000000000	-0.0977649794479915
1.59000000000000	-0.0994313042803737
1.60000000000000	-0.101096799032312
1.61000000000000	-0.102761455270104
1.62000000000000	-0.104425264585612
1.63000000000000	-0.106088218596231
1.64000000000000	-0.107750308944858
1.65000000000000	-0.109411527299866
1.66000000000000	-0.111071865355069
1.67000000000000	-0.112731314829696
1.68000000000000	-0.114389867468359
1.69000000000000	-0.116047515041022
1.70000000000000	-0.117704249342973
1.71000000000000	-0.119360062194789
1.72000000000000	-0.121014945442313
1.73000000000000	-0.122668890956617
1.74000000000000	-0.124321890633971
1.75000000000000	-0.125973936395819
1.76000000000000	-0.127625020188743
1.77000000000000	-0.129275133984431
1.78000000000000	-0.130924269779651
1.79000000000000	-0.132572419596216
1.80000000000000	-0.134219575480954
1.81000000000000	-0.135865729505679
1.82000000000000	-0.137510873767158
1.83000000000000	-0.139155000387078
1.84000000000000	-0.140798101512019
1.85000000000000	-0.142440169313419
1.86000000000000	-0.144081195987546
1.87000000000000	-0.145721173755462
1.88000000000000	-0.147360094862997
1.89000000000000	-0.148997951580712
1.90000000000000	-0.150634736203872
1.91000000000000	-0.152270441052412
1.92000000000000	-0.153905058470905
1.93000000000000	-0.155538580828533
1.94000000000000	-0.157171000519051
1.95000000000000	-0.158802309960757
1.96000000000000	-0.160432501596464
1.97000000000000	-0.162061567893460
1.98000000000000	-0.163689501343484
1.99000000000000	-0.165316294462689
2	-0.166941939791611
2.01000000000000	-0.168566429895140
2.02000000000000	-0.170189757362480
2.03000000000000	-0.171811914807127
2.04000000000000	-0.173432894866829
2.05000000000000	-0.175052690203558
2.06000000000000	-0.176671293503473
2.07000000000000	-0.178288697476894
2.08000000000000	-0.179904894858264
2.09000000000000	-0.181519878406120
2.10000000000000	-0.183133640903059
2.11000000000000	-0.184746175155705
2.12000000000000	-0.186357473994678
2.13000000000000	-0.187967530274561
2.14000000000000	-0.189576336873865
2.15000000000000	-0.191183886695000
2.16000000000000	-0.192790172664240
2.17000000000000	-0.194395187731690
2.18000000000000	-0.195998924871256
2.19000000000000	-0.197601377080609
2.20000000000000	-0.199202537381153
2.21000000000000	-0.200802398817993
2.22000000000000	-0.202400954459902
2.23000000000000	-0.203998197399287
2.24000000000000	-0.205594120752159
2.25000000000000	-0.207188717658094
2.26000000000000	-0.208781981280208
2.27000000000000	-0.210373904805117
2.28000000000000	-0.211964481442908
2.29000000000000	-0.213553704427105
2.30000000000000	-0.215141567014634
2.31000000000000	-0.216728062485793
2.32000000000000	-0.218313184144219
2.33000000000000	-0.219896925316849
2.34000000000000	-0.221479279353895
2.35000000000000	-0.223060239628805
2.36000000000000	-0.224639799538233
2.37000000000000	-0.226217952502004
2.38000000000000	-0.227794691963079
2.39000000000000	-0.229370011387528
2.40000000000000	-0.230943904264490
2.41000000000000	-0.232516364106144
2.42000000000000	-0.234087384447672
2.43000000000000	-0.235656958847230
2.44000000000000	-0.237225080885912
2.45000000000000	-0.238791744167717
2.46000000000000	-0.240356942319515
2.47000000000000	-0.241920668991016
2.48000000000000	-0.243482917854734
2.49000000000000	-0.245043682605955
2.50000000000000	-0.246602956962703
2.51000000000000	-0.248160734665707
2.52000000000000	-0.249717009478368
2.53000000000000	-0.251271775186726
2.54000000000000	-0.252825025599423
2.55000000000000	-0.254376754547675
2.56000000000000	-0.255926955885233
2.57000000000000	-0.257475623488356
2.58000000000000	-0.259022751255771
2.59000000000000	-0.260568333108643
2.60000000000000	-0.262112362990542
2.61000000000000	-0.263654834867409
2.62000000000000	-0.265195742727520
2.63000000000000	-0.266735080581457
2.64000000000000	-0.268272842462072
2.65000000000000	-0.269809022424451
2.66000000000000	-0.271343614545888
2.67000000000000	-0.272876612925843
2.68000000000000	-0.274408011685914
2.69000000000000	-0.275937804969804
2.70000000000000	-0.277465986943281
2.71000000000000	-0.278992551794153
2.72000000000000	-0.280517493732230
2.73000000000000	-0.282040806989290
2.74000000000000	-0.283562485819049
2.75000000000000	-0.285082524497124
2.76000000000000	-0.286600917321001
2.77000000000000	-0.288117658610002
2.78000000000000	-0.289632742705251
2.79000000000000	-0.291146163969643
2.80000000000000	-0.292657916787805
2.81000000000000	-0.294167995566069
2.82000000000000	-0.295676394732434
2.83000000000000	-0.297183108736535
2.84000000000000	-0.298688132049611
2.85000000000000	-0.300191459164467
2.86000000000000	-0.301693084595444
2.87000000000000	-0.303193002878387
2.88000000000000	-0.304691208570608
2.89000000000000	-0.306187696250855
2.90000000000000	-0.307682460519280
2.91000000000000	-0.309175495997401
2.92000000000000	-0.310666797328075
2.93000000000000	-0.312156359175461
2.94000000000000	-0.313644176224985
2.95000000000000	-0.315130243183313
2.96000000000000	-0.316614554778310
2.97000000000000	-0.318097105759016
2.98000000000000	-0.319577890895603
2.99000000000000	-0.321056904979350
3	-0.322534142822606
3.01000000000000	-0.324009599258755
3.02000000000000	-0.325483269142189
3.03000000000000	-0.326955147348269
3.04000000000000	-0.328425228773297
3.05000000000000	-0.329893508334477
3.06000000000000	-0.331359980969889
3.07000000000000	-0.332824641638451
3.08000000000000	-0.334287485319886
3.09000000000000	-0.335748507014694
3.10000000000000	-0.337207701744113
3.11000000000000	-0.338665064550091
3.12000000000000	-0.340120590495250
3.13000000000000	-0.341574274662853
3.14000000000000	-0.343026112156776
3.15000000000000	-0.344476098101469
3.16000000000000	-0.345924227641927
3.17000000000000	-0.347370495943656
3.18000000000000	-0.348814898192641
3.19000000000000	-0.350257429595314
3.20000000000000	-0.351698085378517
3.21000000000000	-0.353136860789476
3.22000000000000	-0.354573751095765
3.23000000000000	-0.356008751585272
3.24000000000000	-0.357441857566169
3.25000000000000	-0.358873064366879
3.26000000000000	-0.360302367336043
3.27000000000000	-0.361729761842486
3.28000000000000	-0.363155243275189
3.29000000000000	-0.364578807043254
3.30000000000000	-0.366000448575869
3.31000000000000	-0.367420163322282
3.32000000000000	-0.368837946751760
3.33000000000000	-0.370253794353569
3.34000000000000	-0.371667701636927
3.35000000000000	-0.373079664130985
3.36000000000000	-0.374489677384787
3.37000000000000	-0.375897736967241
3.38000000000000	-0.377303838467086
3.39000000000000	-0.378707977492859
3.40000000000000	-0.380110149672866
3.41000000000000	-0.381510350655148
3.42000000000000	-0.382908576107448
3.43000000000000	-0.384304821717180
3.44000000000000	-0.385699083191399
3.45000000000000	-0.387091356256767
3.46000000000000	-0.388481636659522
3.47000000000000	-0.389869920165445
3.48000000000000	-0.391256202559831
3.49000000000000	-0.392640479647456
3.50000000000000	-0.394022747252542
3.51000000000000	-0.395403001218732
3.52000000000000	-0.396781237409053
3.53000000000000	-0.398157451705887
3.54000000000000	-0.399531640010938
3.55000000000000	-0.400903798245203
3.56000000000000	-0.402273922348938
3.57000000000000	-0.403642008281628
3.58000000000000	-0.405008052021954
3.59000000000000	-0.406372049567765
3.60000000000000	-0.407733996936044
3.61000000000000	-0.409093890162878
3.62000000000000	-0.410451725303426
3.63000000000000	-0.411807498431888
3.64000000000000	-0.413161205641474
3.65000000000000	-0.414512843044375
3.66000000000000	-0.415862406771729
3.67000000000000	-0.417209892973589
3.68000000000000	-0.418555297818900
3.69000000000000	-0.419898617495456
3.70000000000000	-0.421239848209879
3.71000000000000	-0.422578986187586
3.72000000000000	-0.423916027672753
3.73000000000000	-0.425250968928293
3.74000000000000	-0.426583806235818
3.75000000000000	-0.427914535895612
3.76000000000000	-0.429243154226598
3.77000000000000	-0.430569657566312
3.78000000000000	-0.431894042270867
3.79000000000000	-0.433216304714926
3.80000000000000	-0.434536441291672
3.81000000000000	-0.435854448412773
3.82000000000000	-0.437170322508360
3.83000000000000	-0.438484060026988
3.84000000000000	-0.439795657435611
3.85000000000000	-0.441105111219550
3.86000000000000	-0.442412417882465
3.87000000000000	-0.443717573946322
3.88000000000000	-0.445020575951363
3.89000000000000	-0.446321420456082
3.90000000000000	-0.447620104037184
3.91000000000000	-0.448916623289568
3.92000000000000	-0.450210974826285
3.93000000000000	-0.451503155278520
3.94000000000000	-0.452793161295550
3.95000000000000	-0.454080989544725
3.96000000000000	-0.455366636711433
3.97000000000000	-0.456650099499069
3.98000000000000	-0.457931374629011
3.99000000000000	-0.459210458840586
4	-0.460487348891042
4.01000000000000	-0.461762041555517
4.02000000000000	-0.463034533627014
4.03000000000000	-0.464304821916366
4.04000000000000	-0.465572903252212
4.05000000000000	-0.466838774480964
4.06000000000000	-0.468102432466780
4.07000000000000	-0.469363874091533
4.08000000000000	-0.470623096254786
4.09000000000000	-0.471880095873756
4.10000000000000	-0.473134869883293
4.11000000000000	-0.474387415235844
4.12000000000000	-0.475637728901431
4.13000000000000	-0.476885807867617
4.14000000000000	-0.478131649139477
4.15000000000000	-0.479375249739574
4.16000000000000	-0.480616606707928
4.17000000000000	-0.481855717101984
4.18000000000000	-0.483092577996590
4.19000000000000	-0.484327186483961
4.20000000000000	-0.485559539673659
4.21000000000000	-0.486789634692557
4.22000000000000	-0.488017468684816
4.23000000000000	-0.489243038811852
4.24000000000000	-0.490466342252314
4.25000000000000	-0.491687376202048
4.26000000000000	-0.492906137874076
4.27000000000000	-0.494122624498564
4.28000000000000	-0.495336833322796
4.29000000000000	-0.496548761611143
4.30000000000000	-0.497758406645039
4.31000000000000	-0.498965765722951
4.32000000000000	-0.500170836160349
4.33000000000000	-0.501373615289684
4.34000000000000	-0.502574100460356
4.35000000000000	-0.503772289038685
4.36000000000000	-0.504968178407889
4.37000000000000	-0.506161765968051
4.38000000000000	-0.507353049136096
4.39000000000000	-0.508542025345756
4.40000000000000	-0.509728692047555
4.41000000000000	-0.510913046708768
4.42000000000000	-0.512095086813405
4.43000000000000	-0.513274809862177
4.44000000000000	-0.514452213372469
4.45000000000000	-0.515627294878318
4.46000000000000	-0.516800051930381
4.47000000000000	-0.517970482095909
4.48000000000000	-0.519138582958721
4.49000000000000	-0.520304352119179
4.50000000000000	-0.521467787194154
4.51000000000000	-0.522628885817009
4.52000000000000	-0.523787645637564
4.53000000000000	-0.524944064322074
4.54000000000000	-0.526098139553200
4.55000000000000	-0.527249869029985
4.56000000000000	-0.528399250467824
4.57000000000000	-0.529546281598440
4.58000000000000	-0.530690960169857
4.59000000000000	-0.531833283946373
4.60000000000000	-0.532973250708536
4.61000000000000	-0.534110858253112
4.62000000000000	-0.535246104393067
4.63000000000000	-0.536378986957535
4.64000000000000	-0.537509503791790
4.65000000000000	-0.538637652757228
4.66000000000000	-0.539763431731335
4.67000000000000	-0.540886838607660
4.68000000000000	-0.542007871295796
4.69000000000000	-0.543126527721345
4.70000000000000	-0.544242805825899
4.71000000000000	-0.545356703567013
4.72000000000000	-0.546468218918175
4.73000000000000	-0.547577349868786
4.74000000000000	-0.548684094424134
4.75000000000000	-0.549788450605361
4.76000000000000	-0.550890416449450
4.77000000000000	-0.551989990009188
4.78000000000000	-0.553087169353147
4.79000000000000	-0.554181952565656
4.80000000000000	-0.555274337746777
4.81000000000000	-0.556364323012281
4.82000000000000	-0.557451906493621
4.83000000000000	-0.558537086337903
4.84000000000000	-0.559619860707871
4.85000000000000	-0.560700227781875
4.86000000000000	-0.561778185753844
4.87000000000000	-0.562853732833267
4.88000000000000	-0.563926867245165
4.89000000000000	-0.564997587230066
4.90000000000000	-0.566065891043982
4.91000000000000	-0.567131776958382
4.92000000000000	-0.568195243260169
4.93000000000000	-0.569256288251656
4.94000000000000	-0.570314910250540
4.95000000000000	-0.571371107589876
4.96000000000000	-0.572424878618057
4.97000000000000	-0.573476221698788
4.98000000000000	-0.574525135211058
4.99000000000000	-0.575571617549119
5	-0.576615667122464
5.01000000000000	-0.577657282355797
5.02000000000000	-0.578696461689012
5.03000000000000	-0.579733203577172
5.04000000000000	-0.580767506490480
5.05000000000000	-0.581799368914257
5.06000000000000	-0.582828789348918
5.07000000000000	-0.583855766309949
5.08000000000000	-0.584880298327881
5.09000000000000	-0.585902383948268
5.10000000000000	-0.586922021731663
5.11000000000000	-0.587939210253595
5.12000000000000	-0.588953948104543
5.13000000000000	-0.589966233889916
5.14000000000000	-0.590976066230026
5.15000000000000	-0.591983443760066
5.16000000000000	-0.592988365130087
5.17000000000000	-0.593990829004974
5.18000000000000	-0.594990834064424
5.19000000000000	-0.595988379002919
5.20000000000000	-0.596983462529708
5.21000000000000	-0.597976083368780
5.22000000000000	-0.598966240258844
5.23000000000000	-0.599953931953300
5.24000000000000	-0.600939157220225
5.25000000000000	-0.601921914842341
5.26000000000000	-0.602902203616998
5.27000000000000	-0.603880022356148
5.28000000000000	-0.604855369886325
5.29000000000000	-0.605828245048621
5.30000000000000	-0.606798646698660
5.31000000000000	-0.607766573706581
5.32000000000000	-0.608732024957011
5.33000000000000	-0.609694999349045
5.34000000000000	-0.610655495796221
5.35000000000000	-0.611613513226500
5.36000000000000	-0.612569050582242
5.37000000000000	-0.613522106820183
5.38000000000000	-0.614472680911419
5.39000000000000	-0.615420771841369
5.40000000000000	-0.616366378609771
5.41000000000000	-0.617309500230646
5.42000000000000	-0.618250135732282
5.43000000000000	-0.619188284157211
5.44000000000000	-0.620123944562184
5.45000000000000	-0.621057116018157
5.46000000000000	-0.621987797610257
5.47000000000000	-0.622915988437771
5.48000000000000	-0.623841687614119
5.49000000000000	-0.624764894266829
5.50000000000000	-0.625685607537525
5.51000000000000	-0.626603826581895
5.52000000000000	-0.627519550569675
5.53000000000000	-0.628432778684625
5.54000000000000	-0.629343510124508
5.55000000000000	-0.630251744101070
5.56000000000000	-0.631157479840016
5.57000000000000	-0.632060716580990
5.58000000000000	-0.632961453577552
5.59000000000000	-0.633859690097160
5.60000000000000	-0.634755425421143
5.61000000000000	-0.635648658844686
5.62000000000000	-0.636539389676804
5.63000000000000	-0.637427617240323
5.64000000000000	-0.638313340871858
5.65000000000000	-0.639196559921791
5.66000000000000	-0.640077273754253
5.67000000000000	-0.640955481747100
5.68000000000000	-0.641831183291894
5.69000000000000	-0.642704377793876
5.70000000000000	-0.643575064671958
5.71000000000000	-0.644443243358686
5.72000000000000	-0.645308913300232
5.73000000000000	-0.646172073956367
5.74000000000000	-0.647032724800442
5.75000000000000	-0.647890865319363
5.76000000000000	-0.648746495013579
5.77000000000000	-0.649599613397055
5.78000000000000	-0.650450219997253
5.79000000000000	-0.651298314355107
5.80000000000000	-0.652143896025012
5.81000000000000	-0.652986964574796
5.82000000000000	-0.653827519585700
5.83000000000000	-0.654665560652362
5.84000000000000	-0.655501087382791
5.85000000000000	-0.656334099398351
5.86000000000000	-0.657164596333740
5.87000000000000	-0.657992577836966
5.88000000000000	-0.658818043569332
5.89000000000000	-0.659640993205411
5.90000000000000	-0.660461426433030
5.91000000000000	-0.661279342953248
5.92000000000000	-0.662094742480335
5.93000000000000	-0.662907624741752
5.94000000000000	-0.663717989478133
5.95000000000000	-0.664525836443265
5.96000000000000	-0.665331165404065
5.97000000000000	-0.666133976140561
5.98000000000000	-0.666934268445877
5.99000000000000	-0.667732042126204
6	-0.668527297000789
6.01000000000000	-0.669320032901910
6.02000000000000	-0.670110249674859
6.03000000000000	-0.670897947177920
6.04000000000000	-0.671683125282350
6.05000000000000	-0.672465783872361
6.06000000000000	-0.673245922845098
6.07000000000000	-0.674023542110622
6.08000000000000	-0.674798641591888
6.09000000000000	-0.675571221224726
6.10000000000000	-0.676341280957823
6.11000000000000	-0.677108820752702
6.12000000000000	-0.677873840583703
6.13000000000000	-0.678636340437965
6.14000000000000	-0.679396320315403
6.15000000000000	-0.680153780228693
6.16000000000000	-0.680908720203249
6.17000000000000	-0.681661140277207
6.18000000000000	-0.682411040501405
6.19000000000000	-0.683158420939359
6.20000000000000	-0.683903281667253
6.21000000000000	-0.684645622773910
6.22000000000000	-0.685385444360782
6.23000000000000	-0.686122746541924
6.24000000000000	-0.686857529443975
6.25000000000000	-0.687589793206146
6.26000000000000	-0.688319537980195
6.27000000000000	-0.689046763930407
6.28000000000000	-0.689771471233579
6.29000000000000	-0.690493660079002
6.30000000000000	-0.691213330668434
6.31000000000000	-0.691930483216093
6.32000000000000	-0.692645117948627
6.33000000000000	-0.693357235105102
6.34000000000000	-0.694066834936982
6.35000000000000	-0.694773917708110
6.36000000000000	-0.695478483694684
6.37000000000000	-0.696180533185250
6.38000000000000	-0.696880066480672
6.39000000000000	-0.697577083894118
6.40000000000000	-0.698271585751043
6.41000000000000	-0.698963572389166
6.42000000000000	-0.699653044158458
6.43000000000000	-0.700340001421113
6.44000000000000	-0.701024444551543
6.45000000000000	-0.701706373936345
6.46000000000000	-0.702385789974297
6.47000000000000	-0.703062693076325
6.48000000000000	-0.703737083665499
6.49000000000000	-0.704408962177001
6.50000000000000	-0.705078329058118
6.51000000000000	-0.705745184768216
6.52000000000000	-0.706409529778726
6.53000000000000	-0.707071364573120
6.54000000000000	-0.707730689646902
6.55000000000000	-0.708387505507580
6.56000000000000	-0.709041812674654
6.57000000000000	-0.709693611679596
6.58000000000000	-0.710342903065831
6.59000000000000	-0.710989687388718
6.60000000000000	-0.711633965215536
6.61000000000000	-0.712275737125461
6.62000000000000	-0.712915003709550
6.63000000000000	-0.713551765570722
6.64000000000000	-0.714186023323741
6.65000000000000	-0.714817777595198
6.66000000000000	-0.715447029023492
6.67000000000000	-0.716073778258811
6.68000000000000	-0.716698025963118
6.69000000000000	-0.717319772810126
6.70000000000000	-0.717939019485288
6.71000000000000	-0.718555766685773
6.72000000000000	-0.719170015120449
6.73000000000000	-0.719781765509869
6.74000000000000	-0.720391018586249
6.75000000000000	-0.720997775093451
6.76000000000000	-0.721602035786964
6.77000000000000	-0.722203801433890
6.78000000000000	-0.722803072812922
6.79000000000000	-0.723399850714327
6.80000000000000	-0.723994135939930
6.81000000000000	-0.724585929303094
6.82000000000000	-0.725175231628704
6.83000000000000	-0.725762043753146
6.84000000000000	-0.726346366524293
6.85000000000000	-0.726928200801486
6.86000000000000	-0.727507547455514
6.87000000000000	-0.728084407368600
6.88000000000000	-0.728658781434381
6.89000000000000	-0.729230670557888
6.90000000000000	-0.729800075655533
6.91000000000000	-0.730366997655089
6.92000000000000	-0.730931437495671
6.93000000000000	-0.731493396127720
6.94000000000000	-0.732052874512985
6.95000000000000	-0.732609873624504
6.96000000000000	-0.733164394446590
6.97000000000000	-0.733716437974808
6.98000000000000	-0.734266005215961
6.99000000000000	-0.734813097188072
7	-0.735357714920365
7.01000000000000	-0.735899859453249
7.02000000000000	-0.736439531838299
7.03000000000000	-0.736976733138239
7.04000000000000	-0.737511464426923
7.05000000000000	-0.738043726789320
7.06000000000000	-0.738573521321494
7.07000000000000	-0.739100849130588
7.08000000000000	-0.739625711334807
7.09000000000000	-0.740148109063397
7.10000000000000	-0.740668043456632
7.11000000000000	-0.741185515665790
7.12000000000000	-0.741700526853143
7.13000000000000	-0.742213078191938
7.14000000000000	-0.742723170866370
7.15000000000000	-0.743230806071578
7.16000000000000	-0.743735985013621
7.17000000000000	-0.744238708909456
7.18000000000000	-0.744738978986931
7.19000000000000	-0.745236796484757
7.20000000000000	-0.745732162652497
7.21000000000000	-0.746225078750547
7.22000000000000	-0.746715546050117
7.23000000000000	-0.747203565833215
7.24000000000000	-0.747689139392628
7.25000000000000	-0.748172268031906
7.26000000000000	-0.748652953065344
7.27000000000000	-0.749131195817965
7.28000000000000	-0.749606997625499
7.29000000000000	-0.750080359834371
7.30000000000000	-0.750551283801679
7.31000000000000	-0.751019770895181
7.32000000000000	-0.751485822493271
7.33000000000000	-0.751949439984968
7.34000000000000	-0.752410624769893
7.35000000000000	-0.752869378258257
7.36000000000000	-0.753325701870837
7.37000000000000	-0.753779597038967
7.38000000000000	-0.754231065204510
7.39000000000000	-0.754680107819849
7.40000000000000	-0.755126726347866
7.41000000000000	-0.755570922261925
7.42000000000000	-0.756012697045855
7.43000000000000	-0.756452052193928
7.44000000000000	-0.756888989210851
7.45000000000000	-0.757323509611738
7.46000000000000	-0.757755614922099
7.47000000000000	-0.758185306677821
7.48000000000000	-0.758612586425149
7.49000000000000	-0.759037455720669
7.50000000000000	-0.759459916131291
7.51000000000000	-0.759879969234234
7.52000000000000	-0.760297616617001
7.53000000000000	-0.760712859877370
7.54000000000000	-0.761125700623370
7.55000000000000	-0.761536140473266
7.56000000000000	-0.761944181055543
7.57000000000000	-0.762349824008886
7.58000000000000	-0.762753070982162
7.59000000000000	-0.763153923634403
7.60000000000000	-0.763552383634791
7.61000000000000	-0.763948452662636
7.62000000000000	-0.764342132407362
7.63000000000000	-0.764733424568486
7.64000000000000	-0.765122330855602
7.65000000000000	-0.765508852988366
7.66000000000000	-0.765892992696473
7.67000000000000	-0.766274751719642
7.68000000000000	-0.766654131807602
7.69000000000000	-0.767031134720066
7.70000000000000	-0.767405762226720
7.71000000000000	-0.767778016107203
7.72000000000000	-0.768147898151090
7.73000000000000	-0.768515410157872
7.74000000000000	-0.768880553936939
7.75000000000000	-0.769243331307566
7.76000000000000	-0.769603744098892
7.77000000000000	-0.769961794149900
7.78000000000000	-0.770317483309402
7.79000000000000	-0.770670813436024
7.80000000000000	-0.771021786398182
7.81000000000000	-0.771370404074067
7.82000000000000	-0.771716668351628
7.83000000000000	-0.772060581128555
7.84000000000000	-0.772402144312256
7.85000000000000	-0.772741359819845
7.86000000000000	-0.773078229578121
7.87000000000000	-0.773412755523552
7.88000000000000	-0.773744939602251
7.89000000000000	-0.774074783769971
7.90000000000000	-0.774402289992070
7.91000000000000	-0.774727460243509
7.92000000000000	-0.775050296508821
7.93000000000000	-0.775370800782102
7.94000000000000	-0.775688975066992
7.95000000000000	-0.776004821376650
7.96000000000000	-0.776318341733742
7.97000000000000	-0.776629538170424
7.98000000000000	-0.776938412728318
7.99000000000000	-0.777244967458500
8	-0.777549204421478
8.01000000000000	-0.777851125687175
8.02000000000000	-0.778150733334911
8.03000000000000	-0.778448029453386
8.04000000000000	-0.778743016140657
8.05000000000000	-0.779035695504127
8.06000000000000	-0.779326069660522
8.07000000000000	-0.779614140735873
8.08000000000000	-0.779899910865498
8.09000000000000	-0.780183382193986
8.10000000000000	-0.780464556875175
8.11000000000000	-0.780743437072138
8.12000000000000	-0.781020024957159
8.13000000000000	-0.781294322711719
8.14000000000000	-0.781566332526480
8.15000000000000	-0.781836056601257
8.16000000000000	-0.782103497145011
8.17000000000000	-0.782368656375820
8.18000000000000	-0.782631536520871
8.19000000000000	-0.782892139816433
8.20000000000000	-0.783150468507841
8.21000000000000	-0.783406524849480
8.22000000000000	-0.783660311104764
8.23000000000000	-0.783911829546118
8.24000000000000	-0.784161082454958
8.25000000000000	-0.784408072121678
8.26000000000000	-0.784652800845622
8.27000000000000	-0.784895270935073
8.28000000000000	-0.785135484707233
8.29000000000000	-0.785373444488200
8.30000000000000	-0.785609152612955
8.31000000000000	-0.785842611425339
8.32000000000000	-0.786073823278037
8.33000000000000	-0.786302790532558
8.34000000000000	-0.786529515559213
8.35000000000000	-0.786754000737105
8.36000000000000	-0.786976248454100
8.37000000000000	-0.787196261106815
8.38000000000000	-0.787414041100594
8.39000000000000	-0.787629590849496
8.40000000000000	-0.787842912776267
8.41000000000000	-0.788054009312328
8.42000000000000	-0.788262882897755
8.43000000000000	-0.788469535981257
8.44000000000000	-0.788673971020159
8.45000000000000	-0.788876190480382
8.46000000000000	-0.789076196836425
8.47000000000000	-0.789273992571346
8.48000000000000	-0.789469580176742
8.49000000000000	-0.789662962152728
8.50000000000000	-0.789854141007921
8.51000000000000	-0.790043119259420
8.52000000000000	-0.790229899432786
8.53000000000000	-0.790414484062023
8.54000000000000	-0.790596875689557
8.55000000000000	-0.790777076866220
8.56000000000000	-0.790955090151229
8.57000000000000	-0.791130918112164
8.58000000000000	-0.791304563324953
8.59000000000000	-0.791476028373850
8.60000000000000	-0.791645315851417
8.61000000000000	-0.791812428358502
8.62000000000000	-0.791977368504223
8.63000000000000	-0.792140138905943
8.64000000000000	-0.792300742189257
8.65000000000000	-0.792459180987968
8.66000000000000	-0.792615457944068
8.67000000000000	-0.792769575707720
8.68000000000000	-0.792921536937237
8.69000000000000	-0.793071344299061
8.70000000000000	-0.793219000467746
8.71000000000000	-0.793364508125937
8.72000000000000	-0.793507869964348
8.73000000000000	-0.793649088681748
8.74000000000000	-0.793788166984932
8.75000000000000	-0.793925107588710
8.76000000000000	-0.794059913215883
8.77000000000000	-0.794192586597222
8.78000000000000	-0.794323130471453
8.79000000000000	-0.794451547585227
8.80000000000000	-0.794577840693113
8.81000000000000	-0.794702012557567
8.82000000000000	-0.794824065948917
8.83000000000000	-0.794944003645343
8.84000000000000	-0.795061828432855
8.85000000000000	-0.795177543105274
8.86000000000000	-0.795291150464211
8.87000000000000	-0.795402653319046
8.88000000000000	-0.795512054486910
8.89000000000000	-0.795619356792663
8.90000000000000	-0.795724563068874
8.91000000000000	-0.795827676155802
8.92000000000000	-0.795928698901371
8.93000000000000	-0.796027634161157
8.94000000000000	-0.796124484798357
8.95000000000000	-0.796219253683783
8.96000000000000	-0.796311943695825
8.97000000000000	-0.796402557720445
8.98000000000000	-0.796491098651145
8.99000000000000	-0.796577569388954
9	-0.796661972842405
9.01000000000000	-0.796744311927512
9.02000000000000	-0.796824589567753
9.03000000000000	-0.796902808694047
9.04000000000000	-0.796978972244731
9.05000000000000	-0.797053083165546
9.06000000000000	-0.797125144409608
9.07000000000000	-0.797195158937394
9.08000000000000	-0.797263129716715
9.09000000000000	-0.797329059722700
9.10000000000000	-0.797392951937773
9.11000000000000	-0.797454809351633
9.12000000000000	-0.797514634961228
9.13000000000000	-0.797572431770742
9.14000000000000	-0.797628202791568
9.15000000000000	-0.797681951042289
9.16000000000000	-0.797733679548654
9.17000000000000	-0.797783391343563
9.18000000000000	-0.797831089467038
9.19000000000000	-0.797876776966209
9.20000000000000	-0.797920456895286
9.21000000000000	-0.797962132315543
9.22000000000000	-0.798001806295295
9.23000000000000	-0.798039481909873
9.24000000000000	-0.798075162241607
9.25000000000000	-0.798108850379805
9.26000000000000	-0.798140549420727
9.27000000000000	-0.798170262467566
9.28000000000000	-0.798197992630429
9.29000000000000	-0.798223743026309
9.30000000000000	-0.798247516779069
9.31000000000000	-0.798269317019421
9.32000000000000	-0.798289146884895
9.33000000000000	-0.798307009519830
9.34000000000000	-0.798322908075343
9.35000000000000	-0.798336845709311
9.36000000000000	-0.798348825586348
9.37000000000000	-0.798358850877785
9.38000000000000	-0.798366924761645
9.39000000000000	-0.798373050422623
9.40000000000000	-0.798377231052063
9.41000000000000	-0.798379469847937
9.42000000000000	-0.798376048735557
9.43000000000000	-0.798321772581702
9.44000000000000	-0.798203789238111
9.45000000000000	-0.798022701287185
9.46000000000000	-0.797779121049211
9.47000000000000	-0.797473670347394
9.48000000000000	-0.797106980272736
9.49000000000000	-0.796679690948789
9.50000000000000	-0.796192451296371
9.51000000000000	-0.795645918798285
9.52000000000000	-0.795040759264092
9.53000000000000	-0.794377646595020
9.54000000000000	-0.793657262549024
9.55000000000000	-0.792880296506098
9.56000000000000	-0.792047445233851
9.57000000000000	-0.791159412653435
9.58000000000000	-0.790216909605855
9.59000000000000	-0.789220653618720
9.60000000000000	-0.788171368673498
9.61000000000000	-0.787069784973310
9.62000000000000	-0.785916638711321
9.63000000000000	-0.784712671839787
9.64000000000000	-0.783458631839788
9.65000000000000	-0.782155271491716
9.66000000000000	-0.780803348646554
9.67000000000000	-0.779403625998001
9.68000000000000	-0.777956870855480
9.69000000000000	-0.776463854918088
9.70000000000000	-0.774925354049534
9.71000000000000	-0.773342148054084
9.72000000000000	-0.771715020453607
9.73000000000000	-0.770044758265708
9.74000000000000	-0.768332151783048
9.75000000000000	-0.766577994353838
9.76000000000000	-0.764783082163605
9.77000000000000	-0.762948214018216
9.78000000000000	-0.761074191128252
9.79000000000000	-0.759161816894730
9.80000000000000	-0.757211896696238
9.81000000000000	-0.755225237677510
9.82000000000000	-0.753202648539488
9.83000000000000	-0.751144939330892
9.84000000000000	-0.749052921241358
9.85000000000000	-0.746927406396149
9.86000000000000	-0.744769207652512
9.87000000000000	-0.742579138397675
9.88000000000000	-0.740358012348551
9.89000000000000	-0.738106643353161
9.90000000000000	-0.735825845193819
9.91000000000000	-0.733516431392106
9.92000000000000	-0.731179215015663
9.93000000000000	-0.728815008486835
9.94000000000000	-0.726424623393195
9.95000000000000	-0.724008870299980
9.96000000000000	-0.721568558564456
9.97000000000000	-0.719104496152254
9.98000000000000	-0.716617489455693
9.99000000000000	-0.714108343114117
10	-0.711577859836271
10.0100000000000	-0.709026840224755
10.0200000000000	-0.706456082602547
10.0300000000000	-0.703866382841654
10.0400000000000	-0.701258534193885
10.0500000000000	-0.698633327123790
10.0600000000000	-0.695991549143766
10.0700000000000	-0.693333984651361
10.0800000000000	-0.690661414768797
10.0900000000000	-0.687974617184722
10.1000000000000	-0.685274365998217
10.1100000000000	-0.682561431565070
10.1200000000000	-0.679836580346336
10.1300000000000	-0.677100574759200
10.1400000000000	-0.674354173030152
10.1500000000000	-0.671598129050497
10.1600000000000	-0.668833192234206
10.1700000000000	-0.666060107378132
10.1800000000000	-0.663279614524583
10.1900000000000	-0.660492448826286
10.2000000000000	-0.657699340413745
10.2100000000000	-0.654901014264995
10.2200000000000	-0.652098190077770
10.2300000000000	-0.649291582144098
10.2400000000000	-0.646481899227319
10.2500000000000	-0.643669844441546
10.2600000000000	-0.640856115133564
10.2700000000000	-0.638041402767187
10.2800000000000	-0.635226392810068
10.2900000000000	-0.632411764622968
10.3000000000000	-0.629598191351499
10.3100000000000	-0.626786339820327
10.3200000000000	-0.623976870429852
10.3300000000000	-0.621170437055371
10.3400000000000	-0.618367686948702
10.3500000000000	-0.615569260642306
10.3600000000000	-0.612775791855872
10.3700000000000	-0.609987907405392
10.3800000000000	-0.607206227114710
10.3900000000000	-0.604431363729554
10.4000000000000	-0.601663922834034
10.4100000000000	-0.598904502769631
10.4200000000000	-0.596153694556636
10.4300000000000	-0.593412081818081
10.4400000000000	-0.590680240706108
10.4500000000000	-0.587958739830823
10.4600000000000	-0.585248140191582
10.4700000000000	-0.582548995110743
10.4800000000000	-0.579861850169849
10.4900000000000	-0.577187243148251
10.5000000000000	-0.574525703964165
10.5100000000000	-0.571877754618140
10.5200000000000	-0.569243909138945
10.5300000000000	-0.566624673531860
10.5400000000000	-0.564020545729359
10.5500000000000	-0.561432015544181
10.5600000000000	-0.558859564624775
10.5700000000000	-0.556303666413105
10.5800000000000	-0.553764786104817
10.5900000000000	-0.551243380611738
10.6000000000000	-0.548739898526709
10.6100000000000	-0.546254780090737
10.6200000000000	-0.543788457162441
10.6300000000000	-0.541341353189803
10.6400000000000	-0.538913883184183
10.6500000000000	-0.536506453696600
10.6600000000000	-0.534119462796263
10.6700000000000	-0.531753300051332
10.6800000000000	-0.529408346511897
10.6900000000000	-0.527084974695156
10.7000000000000	-0.524783548572782
10.7100000000000	-0.522504423560452
10.7200000000000	-0.520247946509531
10.7300000000000	-0.518014455700894
10.7400000000000	-0.515804280840850
10.7500000000000	-0.513617743059182
10.7600000000000	-0.511455154909249
10.7700000000000	-0.509316820370165
10.7800000000000	-0.507203034851003
10.7900000000000	-0.505114085197035
10.8000000000000	-0.503050249697968
10.8100000000000	-0.501011798098163
10.8200000000000	-0.498998991608814
10.8300000000000	-0.497012082922075
10.8400000000000	-0.495051316227098
10.8500000000000	-0.493116927227981
10.8600000000000	-0.491209143163584
10.8700000000000	-0.489328182829209
10.8800000000000	-0.487474256600107
10.8900000000000	-0.485647566456808
10.9000000000000	-0.483848306012227
10.9100000000000	-0.482076660540546
10.9200000000000	-0.480332807007841
10.9300000000000	-0.478616914104424
10.9400000000000	-0.476929142278886
10.9500000000000	-0.475269643773815
10.9600000000000	-0.473638562663166
10.9700000000000	-0.472036034891253
10.9800000000000	-0.470462188313347
10.9900000000000	-0.468917142737851
11	-0.467401009970035
11.0100000000000	-0.465913893857288
11.0200000000000	-0.464455890335891
11.0300000000000	-0.463027087479256
11.0400000000000	-0.461627565547630
11.0500000000000	-0.460257397039222
11.0600000000000	-0.458916646742740
11.0700000000000	-0.457605371791309
11.0800000000000	-0.456323621717735
11.0900000000000	-0.455071438511108
11.1000000000000	-0.453848856674699
11.1100000000000	-0.452655903285145
11.1200000000000	-0.451492598052873
11.1300000000000	-0.450358953383761
11.1400000000000	-0.449254974441996
11.1500000000000	-0.448180659214101
11.1600000000000	-0.447135998574119
11.1700000000000	-0.446120976349911
11.1800000000000	-0.445135569390557
11.1900000000000	-0.444179747634820
11.2000000000000	-0.443253474180662
11.2100000000000	-0.442356705355772
11.2200000000000	-0.441489390789088
11.2300000000000	-0.440651473483283
11.2400000000000	-0.439842889888193
11.2500000000000	-0.439063569975156
11.2600000000000	-0.438313437312239
11.2700000000000	-0.437592409140330
11.2800000000000	-0.436900396450053
11.2900000000000	-0.436237304059512
11.3000000000000	-0.435603030692799
11.3100000000000	-0.434997469059267
11.3200000000000	-0.434420505933539
11.3300000000000	-0.433872022236213
11.3400000000000	-0.433351893115254
11.3500000000000	-0.432859988028038
11.3600000000000	-0.432396170824021
11.3700000000000	-0.431960299828019
11.3800000000000	-0.431552227924053
11.3900000000000	-0.431171802639761
11.4000000000000	-0.430818866231323
11.4100000000000	-0.430493255768897
11.4200000000000	-0.430194803222530
11.4300000000000	-0.429923335548514
11.4400000000000	-0.429678674776176
11.4500000000000	-0.429460638095072
11.4600000000000	-0.429269037942549
11.4700000000000	-0.429103682091666
11.4800000000000	-0.428964373739445
11.4900000000000	-0.428850911595428
11.5000000000000	-0.428763089970504
11.5100000000000	-0.428700698866005
11.5200000000000	-0.428663524063029
11.5300000000000	-0.428651347211973
11.5400000000000	-0.428663945922251
11.5500000000000	-0.428701093852180
11.5600000000000	-0.428762560798995
11.5700000000000	-0.428848112788994
11.5800000000000	-0.428957512167765
11.5900000000000	-0.429090517690495
11.6000000000000	-0.429246884612315
11.6100000000000	-0.429426364778691
11.6200000000000	-0.429628706715799
11.6300000000000	-0.429853655720895
11.6400000000000	-0.430100953952651
11.6500000000000	-0.430370340521415
11.6600000000000	-0.430661551579410
11.6700000000000	-0.430974320410814
11.6800000000000	-0.431308377521728
11.6900000000000	-0.431663450729998
11.7000000000000	-0.432039265254871
11.7100000000000	-0.432435543806471
11.7200000000000	-0.432852006675072
11.7300000000000	-0.433288371820141
11.7400000000000	-0.433744354959153
11.7500000000000	-0.434219669656125
11.7600000000000	-0.434714027409892
11.7700000000000	-0.435227137742059
11.7800000000000	-0.435758708284660
11.7900000000000	-0.436308444867463
11.8000000000000	-0.436876051604930
11.8100000000000	-0.437461230982802
11.8200000000000	-0.438063683944300
11.8300000000000	-0.438683109975911
11.8400000000000	-0.439319207192763
11.8500000000000	-0.439971672423547
11.8600000000000	-0.440640201294992
11.8700000000000	-0.441324488315868
11.8800000000000	-0.442024226960490
11.8900000000000	-0.442739109751731
11.9000000000000	-0.443468828343510
11.9100000000000	-0.444213073602741
11.9200000000000	-0.444971535690741
11.9300000000000	-0.445743904144067
11.9400000000000	-0.446529867954778
11.9500000000000	-0.447329115650103
11.9600000000000	-0.448141335371504
11.9700000000000	-0.448966214953120
11.9800000000000	-0.449803441999571
11.9900000000000	-0.450652703963127
12	-0.451513688220208
12.0100000000000	-0.452386082147219
12.0200000000000	-0.453269573195699
12.0300000000000	-0.454163848966774
12.0400000000000	-0.455068597284904
12.0500000000000	-0.455983506270912
12.0600000000000	-0.456908264414283
12.0700000000000	-0.457842560644724
12.0800000000000	-0.458786084402966
12.0900000000000	-0.459738525710820
12.1000000000000	-0.460699575240446
12.1100000000000	-0.461668924382848
12.1200000000000	-0.462646265315584
12.1300000000000	-0.463631291069667
12.1400000000000	-0.464623695595662
12.1500000000000	-0.465623173828971
12.1600000000000	-0.466629421754284
12.1700000000000	-0.467642136469202
12.1800000000000	-0.468661016247021
12.1900000000000	-0.469685760598660
12.2000000000000	-0.470716070333743
12.2100000000000	-0.471751647620809
12.2200000000000	-0.472792196046658
12.2300000000000	-0.473837420674824
12.2400000000000	-0.474887028103156
12.2500000000000	-0.475940726520521
12.2600000000000	-0.476998225762608
12.2700000000000	-0.478059237366836
12.2800000000000	-0.479123474626356
12.2900000000000	-0.480190652643146
12.3000000000000	-0.481260488380190
12.3100000000000	-0.482332700712743
12.3200000000000	-0.483407010478671
12.3300000000000	-0.484483140527866
12.3400000000000	-0.485560815770734
12.3500000000000	-0.486639763225751
12.3600000000000	-0.487719712066078
12.3700000000000	-0.488800393665244
12.3800000000000	-0.489881541641885
12.3900000000000	-0.490962891903545
12.4000000000000	-0.492044182689521
12.4100000000000	-0.493125154612777
12.4200000000000	-0.494205550700895
12.4300000000000	-0.495285116436085
12.4400000000000	-0.496363599794241
12.4500000000000	-0.497440751283046
12.4600000000000	-0.498516323979127
12.4700000000000	-0.499590073564257
12.4800000000000	-0.500661758360598
12.4900000000000	-0.501731139365004
12.5000000000000	-0.502797980282360
12.5100000000000	-0.503862047557975
12.5200000000000	-0.504923110409028
12.5300000000000	-0.505980940855053
12.5400000000000	-0.507035313747490
12.5500000000000	-0.508086006798276
12.5600000000000	-0.509132800607497
12.5700000000000	-0.510175478690099
12.5800000000000	-0.511213827501650
12.5900000000000	-0.512247636463170
12.6000000000000	-0.513276697985020
12.6100000000000	-0.514300807489861
12.6200000000000	-0.515319763434677
12.6300000000000	-0.516333367331871
12.6400000000000	-0.517341423769444
12.6500000000000	-0.518343740430241
12.6600000000000	-0.519340128110288
12.6700000000000	-0.520330400736212
12.6800000000000	-0.521314375381756
12.6900000000000	-0.522291872283379
12.7000000000000	-0.523262714854963
12.7100000000000	-0.524226729701625
12.7200000000000	-0.525183746632628
12.7300000000000	-0.526133598673417
12.7400000000000	-0.527076122076764
12.7500000000000	-0.528011156333044
12.7600000000000	-0.528938544179633
12.7700000000000	-0.529858131609448
12.7800000000000	-0.530769767878622
12.7900000000000	-0.531673305513326
12.8000000000000	-0.532568600315748
12.8100000000000	-0.533455511369224
12.8200000000000	-0.534333901042543
12.8300000000000	-0.535203634993410
12.8400000000000	-0.536064582171101
12.8500000000000	-0.536916614818293
12.8600000000000	-0.537759608472096
12.8700000000000	-0.538593441964268
12.8800000000000	-0.539417997420654
12.8900000000000	-0.540233160259826
12.9000000000000	-0.541038819190947
12.9100000000000	-0.541834866210865
12.9200000000000	-0.542621196600442
12.9300000000000	-0.543397708920126
12.9400000000000	-0.544164305004773
12.9500000000000	-0.544920889957734
12.9600000000000	-0.545667372144205
12.9700000000000	-0.546403663183849
12.9800000000000	-0.547129677942716
12.9900000000000	-0.547845334524440
13	-0.548550554260744
13.0100000000000	-0.549245261701258
13.0200000000000	-0.549929384602647
13.0300000000000	-0.550602853917075
13.0400000000000	-0.551265603779997
13.0500000000000	-0.551917571497299
13.0600000000000	-0.552558697531797
13.0700000000000	-0.553188925489088
13.0800000000000	-0.553808202102781
13.0900000000000	-0.554416477219108
13.1000000000000	-0.555013703780925
13.1100000000000	-0.555599837811108
13.1200000000000	-0.556174838395372
13.1300000000000	-0.556738667664489
13.1400000000000	-0.557291290775950
13.1500000000000	-0.557832675895060
13.1600000000000	-0.558362794175477
13.1700000000000	-0.558881619739211
13.1800000000000	-0.559389129656093
13.1900000000000	-0.559885303922714
13.2000000000000	-0.560370125440852
13.2100000000000	-0.560843579995399
13.2200000000000	-0.561305656231793
13.2300000000000	-0.561756345632958
13.2400000000000	-0.562195642495780
13.2500000000000	-0.562623543907117
13.2600000000000	-0.563040049719344
13.2700000000000	-0.563445162525470
13.2800000000000	-0.563838887633806
13.2900000000000	-0.564221233042221
13.3000000000000	-0.564592209411968
13.3100000000000	-0.564951830041126
13.3200000000000	-0.565300110837629
13.3300000000000	-0.565637070291918
13.3400000000000	-0.565962729449225
13.3500000000000	-0.566277111881480
13.3600000000000	-0.566580243658876
13.3700000000000	-0.566872153321078
13.3800000000000	-0.567152871848110
13.3900000000000	-0.567422432630910
13.4000000000000	-0.567680871441571
13.4100000000000	-0.567928226403280
13.4200000000000	-0.568164537959966
13.4300000000000	-0.568389848845656
13.4400000000000	-0.568604204053563
13.4500000000000	-0.568807650804904
13.4600000000000	-0.569000238517473
13.4700000000000	-0.569182018773959
13.4800000000000	-0.569353045290032
13.4900000000000	-0.569513373882208
13.5000000000000	-0.569663062435496
13.5100000000000	-0.569802170870837
13.5200000000000	-0.569930761112351
13.5300000000000	-0.570048897054394
13.5400000000000	-0.570156644528444
13.5500000000000	-0.570254071269814
13.5600000000000	-0.570341246884207
13.5700000000000	-0.570418242814130
13.5800000000000	-0.570485132305160
13.5900000000000	-0.570541990372091
13.6000000000000	-0.570588893764949
13.6100000000000	-0.570625920934905
13.6200000000000	-0.570653152000085
13.6300000000000	-0.570670668711281
13.6400000000000	-0.570678554417592
13.6500000000000	-0.570676894031972
13.6600000000000	-0.570665773996732
13.6700000000000	-0.570645282248968
13.6800000000000	-0.570615508185957
13.6900000000000	-0.570576542630500
13.7000000000000	-0.570528477796244
13.7100000000000	-0.570471407252978
13.7200000000000	-0.570405425891917
13.7300000000000	-0.570330629890983
13.7400000000000	-0.570247116680086
13.7500000000000	-0.570154984906419
13.7600000000000	-0.570054334399773
13.7700000000000	-0.569945266137883
13.7800000000000	-0.569827882211804
13.7900000000000	-0.569702285791338
13.8000000000000	-0.569568581090506
13.8100000000000	-0.569426873333093
13.8200000000000	-0.569277268718244
13.8300000000000	-0.569119874386152
13.8400000000000	-0.568954798383815
13.8500000000000	-0.568782149630894
13.8600000000000	-0.568602037885660
13.8700000000000	-0.568414573711060
13.8800000000000	-0.568219868440877
13.8900000000000	-0.568018034146025
13.9000000000000	-0.567809183600965
13.9100000000000	-0.567593430250253
13.9200000000000	-0.567370888175230
13.9300000000000	-0.567141672060861
13.9400000000000	-0.566905897162725
13.9500000000000	-0.566663679274165
13.9600000000000	-0.566415134693609
13.9700000000000	-0.566160380192057
13.9800000000000	-0.565899532980759
13.9900000000000	-0.565632710679064
14	-0.565360031282473
14.0100000000000	-0.565081613130881
14.0200000000000	-0.564797574877029
14.0300000000000	-0.564508035455160
14.0400000000000	-0.564213114049893
14.0500000000000	-0.563912930065315
14.0600000000000	-0.563607603094305
14.0700000000000	-0.563297252888077
14.0800000000000	-0.562981999325972
14.0900000000000	-0.562661962385485
14.1000000000000	-0.562337262112539
14.1100000000000	-0.562008018592013
14.1200000000000	-0.561674351918523
14.1300000000000	-0.561336382167465
14.1400000000000	-0.560994229366328
14.1500000000000	-0.560648013466268
14.1600000000000	-0.560297854313967
14.1700000000000	-0.559943871623761
14.1800000000000	-0.559586184950061
14.1900000000000	-0.559224913660049
14.2000000000000	-0.558860176906679
14.2100000000000	-0.558492093601961
14.2200000000000	-0.558120782390547
14.2300000000000	-0.557746361623627
14.2400000000000	-0.557368949333119
14.2500000000000	-0.556988663206178
14.2600000000000	-0.556605620560009
14.2700000000000	-0.556219938317004
14.2800000000000	-0.555831732980193
14.2900000000000	-0.555441120609021
14.3000000000000	-0.555048216795444
14.3100000000000	-0.554653136640360
14.3200000000000	-0.554255994730363
14.3300000000000	-0.553856905114838
14.3400000000000	-0.553455981283385
14.3500000000000	-0.553053336143585
14.3600000000000	-0.552649081999105
14.3700000000000	-0.552243330528144
14.3800000000000	-0.551836192762227
14.3900000000000	-0.551427779065343
14.4000000000000	-0.551018199113433
14.4100000000000	-0.550607561874226
14.4200000000000	-0.550195975587430
14.4300000000000	-0.549783547745274
14.4400000000000	-0.549370385073408
14.4500000000000	-0.548956593512152
14.4600000000000	-0.548542278198118
14.4700000000000	-0.548127543446172
14.4800000000000	-0.547712492731771
14.4900000000000	-0.547297228673652
14.5000000000000	-0.546881853016888
14.5100000000000	-0.546466466616305
14.5200000000000	-0.546051169420262
14.5300000000000	-0.545636060454795
14.5400000000000	-0.545221237808129
14.5500000000000	-0.544806798615548
14.5600000000000	-0.544392839044638
14.5700000000000	-0.543979454280889
14.5800000000000	-0.543566738513671
14.5900000000000	-0.543154784922568
14.6000000000000	-0.542743685664081
14.6100000000000	-0.542333531858694
14.6200000000000	-0.541924413578316
14.6300000000000	-0.541516419834072
14.6400000000000	-0.541109638564475
14.6500000000000	-0.540704156623948
14.6600000000000	-0.540300059771725
14.6700000000000	-0.539897432661099
14.6800000000000	-0.539496358829047
14.6900000000000	-0.539096920686210
14.7000000000000	-0.538699199507233
14.7100000000000	-0.538303275421471
14.7200000000000	-0.537909227404046
14.7300000000000	-0.537517133267270
14.7400000000000	-0.537127069652417
14.7500000000000	-0.536739112021861
14.7600000000000	-0.536353334651557
14.7700000000000	-0.535969810623882
14.7800000000000	-0.535588611820825
14.7900000000000	-0.535209808917530
14.8000000000000	-0.534833471376179
14.8100000000000	-0.534459667440234
14.8200000000000	-0.534088464129013
14.8300000000000	-0.533719927232617
14.8400000000000	-0.533354121307189
14.8500000000000	-0.532991109670525
14.8600000000000	-0.532630954398011
14.8700000000000	-0.532273716318901
14.8800000000000	-0.531919455012925
14.8900000000000	-0.531568228807232
14.9000000000000	-0.531220094773659
14.9100000000000	-0.530875108726323
14.9200000000000	-0.530533325219547
14.9300000000000	-0.530194797546094
14.9400000000000	-0.529859577735733
14.9500000000000	-0.529527716554115
14.9600000000000	-0.529199263501961
14.9700000000000	-0.528874266814566
14.9800000000000	-0.528552773461610
14.9900000000000	-0.528234829147277
15	-0.527920478310671
15.0100000000000	-0.527609764126539
15.0200000000000	-0.527302728506288
15.0300000000000	-0.526999412099295
15.0400000000000	-0.526699854294518
15.0500000000000	-0.526404093222378
15.0600000000000	-0.526112165756947
15.0700000000000	-0.525824107518401
15.0800000000000	-0.525539952875763
15.0900000000000	-0.525259734949916
15.1000000000000	-0.524983485616895
15.1100000000000	-0.524711235511440
15.1200000000000	-0.524443014030827
15.1300000000000	-0.524178849338949
15.1400000000000	-0.523918768370663
15.1500000000000	-0.523662796836400
15.1600000000000	-0.523410959227013
15.1700000000000	-0.523163278818888
15.1800000000000	-0.522919777679292
15.1900000000000	-0.522680476671968
15.2000000000000	-0.522445395462966
15.2100000000000	-0.522214552526717
15.2200000000000	-0.521987965152322
15.2300000000000	-0.521765649450092
15.2400000000000	-0.521547620358290
15.2500000000000	-0.521333891650112
15.2600000000000	-0.521124475940871
15.2700000000000	-0.520919384695406
15.2800000000000	-0.520718628235694
15.2900000000000	-0.520522215748668
15.3000000000000	-0.520330155294244
15.3100000000000	-0.520142453813537
15.3200000000000	-0.519959117137279
15.3300000000000	-0.519780149994427
15.3400000000000	-0.519605556020952
15.3500000000000	-0.519435337768824
15.3600000000000	-0.519269496715162
15.3700000000000	-0.519108033271573
15.3800000000000	-0.518950946793651
15.3900000000000	-0.518798235590658
15.4000000000000	-0.518649896935353
15.4100000000000	-0.518505927073995
15.4200000000000	-0.518366321236497
15.4300000000000	-0.518231073646732
15.4400000000000	-0.518100177532992
15.4500000000000	-0.517973625138587
15.4600000000000	-0.517851407732587
15.4700000000000	-0.517733515620706
15.4800000000000	-0.517619938156313
15.4900000000000	-0.517510663751572
15.5000000000000	-0.517405679888718
15.5100000000000	-0.517304973131440
15.5200000000000	-0.517208529136398
15.5300000000000	-0.517116332664841
15.5400000000000	-0.517028367594341
15.5500000000000	-0.516944616930638
15.5600000000000	-0.516865062819576
15.5700000000000	-0.516789686559154
15.5800000000000	-0.516718468611656
15.5900000000000	-0.516651388615886
15.6000000000000	-0.516588425399481
15.6100000000000	-0.516529556991313
15.6200000000000	-0.516474760633971
15.6300000000000	-0.516424012796318
15.6400000000000	-0.516377289186121
15.6500000000000	-0.516334564762750
15.6600000000000	-0.516295813749946
15.6700000000000	-0.516261009648644
15.6800000000000	-0.516230125249859
15.6900000000000	-0.516203132647627
15.7000000000000	-0.516180003251992
15.7100000000000	-0.516160707802050
15.7200000000000	-0.516145216379020
15.7300000000000	-0.516133498419377
15.7400000000000	-0.516125522728003
15.7500000000000	-0.516121257491379
15.7600000000000	-0.516120670290812
15.7700000000000	-0.516123728115673
15.7800000000000	-0.516130397376679
15.7900000000000	-0.516140643919172
15.8000000000000	-0.516154433036434
15.8100000000000	-0.516171729482999
15.8200000000000	-0.516192497487987
15.8300000000000	-0.516216700768433
15.8400000000000	-0.516244302542630
15.8500000000000	-0.516275265543462
15.8600000000000	-0.516309552031739
15.8700000000000	-0.516347123809523
15.8800000000000	-0.516387942233448
15.8900000000000	-0.516431968228019
15.9000000000000	-0.516479162298904
15.9100000000000	-0.516529484546203
15.9200000000000	-0.516582894677690
15.9300000000000	-0.516639352022043
15.9400000000000	-0.516698815542028
15.9500000000000	-0.516761243847670
15.9600000000000	-0.516826595209378
15.9700000000000	-0.516894827571036
15.9800000000000	-0.516965898563058
15.9900000000000	-0.517039765515398
16	-0.517116385470515
16.0100000000000	-0.517195715196289
16.0200000000000	-0.517277711198892
16.0300000000000	-0.517362329735598
16.0400000000000	-0.517449526827544
16.0500000000000	-0.517539258272426
16.0600000000000	-0.517631479657146
16.0700000000000	-0.517726146370383
16.0800000000000	-0.517823213615100
16.0900000000000	-0.517922636420996
16.1000000000000	-0.518024369656868
16.1100000000000	-0.518128368042916
16.1200000000000	-0.518234586162965
16.1300000000000	-0.518342978476613
16.1400000000000	-0.518453499331294
16.1500000000000	-0.518566102974267
16.1600000000000	-0.518680743564515
16.1700000000000	-0.518797375184560
16.1800000000000	-0.518915951852191
16.1900000000000	-0.519036427532100
16.2000000000000	-0.519158756147427
16.2100000000000	-0.519282891591212
16.2200000000000	-0.519408787737745
16.2300000000000	-0.519536398453827
16.2400000000000	-0.519665677609928
16.2500000000000	-0.519796579091239
16.2600000000000	-0.519929056808627
16.2700000000000	-0.520063064709479
16.2800000000000	-0.520198556788449
16.2900000000000	-0.520335487098086
16.3000000000000	-0.520473809759361
16.3100000000000	-0.520613478972072
16.3200000000000	-0.520754449025151
16.3300000000000	-0.520896674306845
16.3400000000000	-0.521040109314784
16.3500000000000	-0.521184708665937
16.3600000000000	-0.521330427106439
16.3700000000000	-0.521477219521314
16.3800000000000	-0.521625040944058
16.3900000000000	-0.521773846566119
16.4000000000000	-0.521923591746237
16.4100000000000	-0.522074232019673
16.4200000000000	-0.522225723107304
16.4300000000000	-0.522378020924591
16.4400000000000	-0.522531081590429
16.4500000000000	-0.522684861435856
16.4600000000000	-0.522839317012637
16.4700000000000	-0.522994405101726
16.4800000000000	-0.523150082721584
16.4900000000000	-0.523306307136368
16.5000000000000	-0.523463035863995
16.5100000000000	-0.523620226684064
16.5200000000000	-0.523777837645643
16.5300000000000	-0.523935827074934
16.5400000000000	-0.524094153582782
16.5500000000000	-0.524252776072066
16.5600000000000	-0.524411653744939
16.5700000000000	-0.524570746109945
16.5800000000000	-0.524730012988988
16.5900000000000	-0.524889414524162
16.6000000000000	-0.525048911184451
16.6100000000000	-0.525208463772283
16.6200000000000	-0.525368033429947
16.6300000000000	-0.525527581645871
16.6400000000000	-0.525687070260758
16.6500000000000	-0.525846461473586
16.6600000000000	-0.526005717847464
16.6700000000000	-0.526164802315350
16.6800000000000	-0.526323678185625
16.6900000000000	-0.526482309147532
16.7000000000000	-0.526640659276472
16.7100000000000	-0.526798693039155
16.7200000000000	-0.526956375298619
16.7300000000000	-0.527113671319103
16.7400000000000	-0.527270546770777
16.7500000000000	-0.527426967734343
16.7600000000000	-0.527582900705478
16.7700000000000	-0.527738312599157
16.7800000000000	-0.527893170753821
16.7900000000000	-0.528047442935415
16.8000000000000	-0.528201097341280
16.8100000000000	-0.528354102603912
16.8200000000000	-0.528506427794576
16.8300000000000	-0.528658042426793
16.8400000000000	-0.528808916459676
16.8500000000000	-0.528959020301135
16.8600000000000	-0.529108324810950
16.8700000000000	-0.529256801303697
16.8800000000000	-0.529404421551548
16.8900000000000	-0.529551157786934
16.9000000000000	-0.529696982705065
16.9100000000000	-0.529841869466326
16.9200000000000	-0.529985791698538
16.9300000000000	-0.530128723499081
16.9400000000000	-0.530270639436886
16.9500000000000	-0.530411514554305
16.9600000000000	-0.530551324368837
16.9700000000000	-0.530690044874733
16.9800000000000	-0.530827652544470
16.9900000000000	-0.530964124330094
17	-0.531099437664439
17.0100000000000	-0.531233570462218
17.0200000000000	-0.531366501120988
17.0300000000000	-0.531498208521994
17.0400000000000	-0.531628672030880
17.0500000000000	-0.531757871498288
17.0600000000000	-0.531885787260328
17.0700000000000	-0.532012400138929
17.0800000000000	-0.532137691442070
17.0900000000000	-0.532261642963895
17.1000000000000	-0.532384236984703
17.1100000000000	-0.532505456270829
17.1200000000000	-0.532625284074403
17.1300000000000	-0.532743704133000
17.1400000000000	-0.532860700669174
17.1500000000000	-0.532976258389873
17.1600000000000	-0.533090362485759
17.1700000000000	-0.533202998630400
17.1800000000000	-0.533314152979362
17.1900000000000	-0.533423812169200
17.2000000000000	-0.533531963316325
17.2100000000000	-0.533638594015781
17.2200000000000	-0.533743692339913
17.2300000000000	-0.533847246836929
17.2400000000000	-0.533949246529370
17.2500000000000	-0.534049680912466
17.2600000000000	-0.534148539952402
17.2700000000000	-0.534245814084492
17.2800000000000	-0.534341494211240
17.2900000000000	-0.534435571700322
17.3000000000000	-0.534528038382467
17.3100000000000	-0.534618886549247
17.3200000000000	-0.534708108950774
17.3300000000000	-0.534795698793312
17.3400000000000	-0.534881649736801
17.3500000000000	-0.534965955892287
17.3600000000000	-0.535048611819272
17.3700000000000	-0.535129612522983
17.3800000000000	-0.535208953451555
17.3900000000000	-0.535286630493127
17.4000000000000	-0.535362639972875
17.4100000000000	-0.535436978649944
17.4200000000000	-0.535509643714327
17.4300000000000	-0.535580632783646
17.4400000000000	-0.535649943899882
17.4500000000000	-0.535717575526010
17.4600000000000	-0.535783526542581
17.4700000000000	-0.535847796244223
17.4800000000000	-0.535910384336081
17.4900000000000	-0.535971290930188
17.5000000000000	-0.536030516541767
17.5100000000000	-0.536088062085478
17.5200000000000	-0.536143928871593
17.5300000000000	-0.536198118602119
17.5400000000000	-0.536250633366856
17.5500000000000	-0.536301475639400
17.5600000000000	-0.536350648273087
17.5700000000000	-0.536398154496888
17.5800000000000	-0.536443997911246
17.5900000000000	-0.536488182483861
17.6000000000000	-0.536530712545424
17.6100000000000	-0.536571592785309
17.6200000000000	-0.536610828247210
17.6300000000000	-0.536648424324735
17.6400000000000	-0.536684386756957
17.6500000000000	-0.536718721623918
17.6600000000000	-0.536751435342098
17.6700000000000	-0.536782534659833
17.6800000000000	-0.536812026652713
17.6900000000000	-0.536839918718921
17.7000000000000	-0.536866218574549
17.7100000000000	-0.536890934248885
17.7200000000000	-0.536914074079651
17.7300000000000	-0.536935646708222
17.7400000000000	-0.536955661074813
17.7500000000000	-0.536974126413635
17.7600000000000	-0.536991052248027
17.7700000000000	-0.537006448385558
17.7800000000000	-0.537020324913110
17.7900000000000	-0.537032692191932
17.8000000000000	-0.537043560852683
17.8100000000000	-0.537052941790443
17.8200000000000	-0.537060846159710
17.8300000000000	-0.537067285369385
17.8400000000000	-0.537072271077731
17.8500000000000	-0.537075815187330
17.8600000000000	-0.537077929840012
17.8700000000000	-0.537078627411784
17.8800000000000	-0.537077920507745
17.8900000000000	-0.537075821956987
17.9000000000000	-0.537072344807498
17.9100000000000	-0.537067502321049
17.9200000000000	-0.537061307968076
17.9300000000000	-0.537053775422569
17.9400000000000	-0.537044918556942
17.9500000000000	-0.537034751436919
17.9600000000000	-0.537023288316399
17.9700000000000	-0.537010543632346
17.9800000000000	-0.536996531999657
17.9900000000000	-0.536981268206054
18	-0.536964767206965
18.0100000000000	-0.536947044120424
18.0200000000000	-0.536928114221964
18.0300000000000	-0.536907992939532
18.0400000000000	-0.536886695848401
18.0500000000000	-0.536864238666101
18.0600000000000	-0.536840637247361
18.0700000000000	-0.536815907579055
18.0800000000000	-0.536790065775173
18.0900000000000	-0.536763128071799
18.1000000000000	-0.536735110822111
18.1100000000000	-0.536706030491390
18.1200000000000	-0.536675903652055
18.1300000000000	-0.536644746978713
18.1400000000000	-0.536612577243226
18.1500000000000	-0.536579411309811
18.1600000000000	-0.536545266130145
18.1700000000000	-0.536510158738506
18.1800000000000	-0.536474106246933
18.1900000000000	-0.536437125840412
18.2000000000000	-0.536399234772089
18.2100000000000	-0.536360450358505
18.2200000000000	-0.536320789974864
18.2300000000000	-0.536280271050326
18.2400000000000	-0.536238911063334
18.2500000000000	-0.536196727536965
18.2600000000000	-0.536153738034318
18.2700000000000	-0.536109960153932
18.2800000000000	-0.536065411525231
18.2900000000000	-0.536020109804013
18.3000000000000	-0.535974072667967
18.3100000000000	-0.535927317812225
18.3200000000000	-0.535879862944952
18.3300000000000	-0.535831725782972
18.3400000000000	-0.535782924047432
18.3500000000000	-0.535733475459501
18.3600000000000	-0.535683397736110
18.3700000000000	-0.535632708585733
18.3800000000000	-0.535581425704208
18.3900000000000	-0.535529566770592
18.4000000000000	-0.535477149443067
18.4100000000000	-0.535424191354882
18.4200000000000	-0.535370710110338
18.4300000000000	-0.535316723280820
18.4400000000000	-0.535262248400865
18.4500000000000	-0.535207302964284
18.4600000000000	-0.535151904420324
18.4700000000000	-0.535096070169867
18.4800000000000	-0.535039817561696
18.4900000000000	-0.534983163888783
18.5000000000000	-0.534926126384641
18.5100000000000	-0.534868722219716
18.5200000000000	-0.534810968497828
18.5300000000000	-0.534752882252660
18.5400000000000	-0.534694480444294
18.5500000000000	-0.534635779955801
18.5600000000000	-0.534576797589874
18.5700000000000	-0.534517550065515
18.5800000000000	-0.534458054014767
18.5900000000000	-0.534398325979505
18.6000000000000	-0.534338382408268
18.6100000000000	-0.534278239653150
18.6200000000000	-0.534217913966735
18.6300000000000	-0.534157421499088
18.6400000000000	-0.534096778294799
18.6500000000000	-0.534036000290075
18.6600000000000	-0.533975103309885
18.6700000000000	-0.533914103065163
18.6800000000000	-0.533853015150054
18.6900000000000	-0.533791855039222
18.7000000000000	-0.533730638085204
18.7100000000000	-0.533669379515823
18.7200000000000	-0.533608094431649
18.7300000000000	-0.533546797803519
18.7400000000000	-0.533485504470104
18.7500000000000	-0.533424229135540
18.7600000000000	-0.533362986367096
18.7700000000000	-0.533301790592915
18.7800000000000	-0.533240656099795
18.7900000000000	-0.533179597031030
18.8000000000000	-0.533118627384302
18.8100000000000	-0.533057761009634
18.8200000000000	-0.532997011607384
18.8300000000000	-0.532936392726305
18.8400000000000	-0.532875917761656
18.8500000000000	-0.532815599953362
18.8600000000000	-0.532755452384234
18.8700000000000	-0.532695487978239
18.8800000000000	-0.532635719498824
18.8900000000000	-0.532576159547298
18.9000000000000	-0.532516820561263
18.9100000000000	-0.532457714813096
18.9200000000000	-0.532398854408495
18.9300000000000	-0.532340251285063
18.9400000000000	-0.532281917210965
18.9500000000000	-0.532223863783613
18.9600000000000	-0.532166102428427
18.9700000000000	-0.532108644397636
18.9800000000000	-0.532051500769134
18.9900000000000	-0.531994682445384
19	-0.531938200152390
19.0100000000000	-0.531882064438696
19.0200000000000	-0.531826285674457
19.0300000000000	-0.531770874050555
19.0400000000000	-0.531715839577761
19.0500000000000	-0.531661192085955
19.0600000000000	-0.531606941223393
19.0700000000000	-0.531553096456023
19.0800000000000	-0.531499667066854
19.0900000000000	-0.531446662155375
19.1000000000000	-0.531394090637019
19.1100000000000	-0.531341961242680
19.1200000000000	-0.531290282518281
19.1300000000000	-0.531239062824379
19.1400000000000	-0.531188310335835
19.1500000000000	-0.531138033041514
19.1600000000000	-0.531088238744051
19.1700000000000	-0.531038935059643
19.1800000000000	-0.530990129417909
19.1900000000000	-0.530941829061777
19.2000000000000	-0.530894041047432
19.2100000000000	-0.530846772244299
19.2200000000000	-0.530800029335079
19.2300000000000	-0.530753818815820
19.2400000000000	-0.530708146996044
19.2500000000000	-0.530663019998906
19.2600000000000	-0.530618443761407
19.2700000000000	-0.530574424034642
19.2800000000000	-0.530530966384093
19.2900000000000	-0.530488076189963
19.3000000000000	-0.530445758647558
19.3100000000000	-0.530404018767697
19.3200000000000	-0.530362861377179
19.3300000000000	-0.530322291119271
19.3400000000000	-0.530282312454258
19.3500000000000	-0.530242929660010
19.3600000000000	-0.530204146832603
19.3700000000000	-0.530165967886973
19.3800000000000	-0.530128396557603
19.3900000000000	-0.530091436399261
19.4000000000000	-0.530055090787754
19.4100000000000	-0.530019362920739
19.4200000000000	-0.529984255818553
19.4300000000000	-0.529949772325091
19.4400000000000	-0.529915915108711
19.4500000000000	-0.529882686663171
19.4600000000000	-0.529850089308608
19.4700000000000	-0.529818125192544
19.4800000000000	-0.529786796290924
19.4900000000000	-0.529756104409189
19.5000000000000	-0.529726051183379
19.5100000000000	-0.529696638081265
19.5200000000000	-0.529667866403516
19.5300000000000	-0.529639737284887
19.5400000000000	-0.529612251695450
19.5500000000000	-0.529585410441835
19.5600000000000	-0.529559214168518
19.5700000000000	-0.529533663359124
19.5800000000000	-0.529508758337760
19.5900000000000	-0.529484499270374
19.6000000000000	-0.529460886166146
19.6100000000000	-0.529437918878893
19.6200000000000	-0.529415597108507
19.6300000000000	-0.529393920402414
19.6400000000000	-0.529372888157058
19.6500000000000	-0.529352499619406
19.6600000000000	-0.529332753888474
19.6700000000000	-0.529313649916884
19.6800000000000	-0.529295186512430
19.6900000000000	-0.529277362339666
19.7000000000000	-0.529260175921529
19.7100000000000	-0.529243625640962
19.7200000000000	-0.529227709742568
19.7300000000000	-0.529212426334275
19.7400000000000	-0.529197773389030
19.7500000000000	-0.529183748746495
19.7600000000000	-0.529170350114774
19.7700000000000	-0.529157575072146
19.7800000000000	-0.529145421068818
19.7900000000000	-0.529133885428692
19.8000000000000	-0.529122965351147
19.8100000000000	-0.529112657912839
19.8200000000000	-0.529102960069499
19.8300000000000	-0.529093868657768
19.8400000000000	-0.529085380397020
19.8500000000000	-0.529077491891215
19.8600000000000	-0.529070199630751
19.8700000000000	-0.529063499994333
19.8800000000000	-0.529057389250849
19.8900000000000	-0.529051863561260
19.9000000000000	-0.529046918980491
19.9100000000000	-0.529042551459339
19.9200000000000	-0.529038756846384
19.9300000000000	-0.529035530889905
19.9400000000000	-0.529032869239812
19.9500000000000	-0.529030767449572
19.9600000000000	-0.529029220978153
19.9700000000000	-0.529028225191963
19.9800000000000	-0.529027775366799
19.9900000000000	-0.529027866689801
20	-0.529028494261408
20.0100000000000	-0.529029653097314
20.0200000000000	-0.529031338130434
20.0300000000000	-0.529033544212866
20.0400000000000	-0.529036266117858
20.0500000000000	-0.529039498541772
20.0600000000000	-0.529043236106056
20.0700000000000	-0.529047473359212
20.0800000000000	-0.529052204778760
20.0900000000000	-0.529057424773210
20.1000000000000	-0.529063127684023
20.1100000000000	-0.529069307787580
20.1200000000000	-0.529075959297144
20.1300000000000	-0.529083076364816
20.1400000000000	-0.529090653083499
20.1500000000000	-0.529098683488843
20.1600000000000	-0.529107161561201
20.1700000000000	-0.529116081227574
20.1800000000000	-0.529125436363546
20.1900000000000	-0.529135220795228
20.2000000000000	-0.529145428301184
20.2100000000000	-0.529156052614352
20.2200000000000	-0.529167087423967
20.2300000000000	-0.529178526377468
20.2400000000000	-0.529190363082407
20.2500000000000	-0.529202591108337
20.2600000000000	-0.529215203988708
20.2700000000000	-0.529228195222743
20.2800000000000	-0.529241558277308
20.2900000000000	-0.529255286588780
20.3000000000000	-0.529269373564892
20.3100000000000	-0.529283812586580
20.3200000000000	-0.529298597009816
20.3300000000000	-0.529313720167430
20.3400000000000	-0.529329175370918
20.3500000000000	-0.529344955912245
20.3600000000000	-0.529361055065636
20.3700000000000	-0.529377466089347
20.3800000000000	-0.529394182227433
20.3900000000000	-0.529411196711499
20.4000000000000	-0.529428502762439
20.4100000000000	-0.529446093592162
20.4200000000000	-0.529463962405310
20.4300000000000	-0.529482102400946
20.4400000000000	-0.529500506774250
20.4500000000000	-0.529519168718183
20.4600000000000	-0.529538081425146
20.4700000000000	-0.529557238088620
20.4800000000000	-0.529576631904795
20.4900000000000	-0.529596256074178
20.5000000000000	-0.529616103803191
20.5100000000000	-0.529636168305750
20.5200000000000	-0.529656442804828
20.5300000000000	-0.529676920534002
20.5400000000000	-0.529697594738988
20.5500000000000	-0.529718458679147
20.5600000000000	-0.529739505628992
20.5700000000000	-0.529760728879663
20.5800000000000	-0.529782121740386
20.5900000000000	-0.529803677539928
20.6000000000000	-0.529825389628016
20.6100000000000	-0.529847251376753
20.6200000000000	-0.529869256182002
20.6300000000000	-0.529891397464768
20.6400000000000	-0.529913668672545
20.6500000000000	-0.529936063280660
20.6600000000000	-0.529958574793582
20.6700000000000	-0.529981196746229
20.6800000000000	-0.530003922705241
20.6900000000000	-0.530026746270247
20.7000000000000	-0.530049661075099
20.7100000000000	-0.530072660789101
20.7200000000000	-0.530095739118205
20.7300000000000	-0.530118889806196
20.7400000000000	-0.530142106635858
20.7500000000000	-0.530165383430112
20.7600000000000	-0.530188714053142
20.7700000000000	-0.530212092411498
20.7800000000000	-0.530235512455178
20.7900000000000	-0.530258968178689
20.8000000000000	-0.530282453622095
20.8100000000000	-0.530305962872032
20.8200000000000	-0.530329490062715
20.8300000000000	-0.530353029376917
20.8400000000000	-0.530376575046931
20.8500000000000	-0.530400121355506
20.8600000000000	-0.530423662636772
20.8700000000000	-0.530447193277137
20.8800000000000	-0.530470707716163
20.8900000000000	-0.530494200447427
20.9000000000000	-0.530517666019354
20.9100000000000	-0.530541099036035
20.9200000000000	-0.530564494158027
20.9300000000000	-0.530587846103116
20.9400000000000	-0.530611149647083
20.9500000000000	-0.530634399624431
20.9600000000000	-0.530657590929096
20.9700000000000	-0.530680718515145
20.9800000000000	-0.530703777397440
20.9900000000000	-0.530726762652291
21	-0.530749669418090
21.0100000000000	-0.530772492895912
21.0200000000000	-0.530795228350111
21.0300000000000	-0.530817871108882
21.0400000000000	-0.530840416564814
21.0500000000000	-0.530862860175412
21.0600000000000	-0.530885197463609
21.0700000000000	-0.530907424018247
21.0800000000000	-0.530929535494549
21.0900000000000	-0.530951527614560
21.1000000000000	-0.530973396167577
21.1100000000000	-0.530995137010551
21.1200000000000	-0.531016746068477
21.1300000000000	-0.531038219334759
21.1400000000000	-0.531059552871554
21.1500000000000	-0.531080742810103
21.1600000000000	-0.531101785351037
21.1700000000000	-0.531122676764661
21.1800000000000	-0.531143413391229
21.1900000000000	-0.531163991641189
21.2000000000000	-0.531184407995412
21.2100000000000	-0.531204659005409
21.2200000000000	-0.531224741293517
21.2300000000000	-0.531244651553077
21.2400000000000	-0.531264386548584
21.2500000000000	-0.531283943115830
21.2600000000000	-0.531303318162015
21.2700000000000	-0.531322508665853
21.2800000000000	-0.531341511677650
21.2900000000000	-0.531360324319367
21.3000000000000	-0.531378943784671
21.3100000000000	-0.531397367338957
21.3200000000000	-0.531415592319363
21.3300000000000	-0.531433616134762
21.3400000000000	-0.531451436265739
21.3500000000000	-0.531469050264549
21.3600000000000	-0.531486455755060
21.3700000000000	-0.531503650432679
21.3800000000000	-0.531520632064260
21.3900000000000	-0.531537398488001
21.4000000000000	-0.531553947613315
21.4100000000000	-0.531570277420693
21.4200000000000	-0.531586385961550
21.4300000000000	-0.531602271358052
21.4400000000000	-0.531617931802931
21.4500000000000	-0.531633365559284
21.4600000000000	-0.531648570960353
21.4700000000000	-0.531663546409299
21.4800000000000	-0.531678290378949
21.4900000000000	-0.531692801411543
21.5000000000000	-0.531707078118450
21.5100000000000	-0.531721119179885
21.5200000000000	-0.531734923344603
21.5300000000000	-0.531748489429585
21.5400000000000	-0.531761816319702
21.5500000000000	-0.531774902967378
21.5600000000000	-0.531787748392225
21.5700000000000	-0.531800351680681
21.5800000000000	-0.531812711985623
21.5900000000000	-0.531824828525971
21.6000000000000	-0.531836700586282
21.6100000000000	-0.531848327516332
21.6200000000000	-0.531859708730682
21.6300000000000	-0.531870843708233
21.6400000000000	-0.531881731991777
21.6500000000000	-0.531892373187528
21.6600000000000	-0.531902766964644
21.6700000000000	-0.531912913054737
21.6800000000000	-0.531922811251383
21.6900000000000	-0.531932461409604
21.7000000000000	-0.531941863445355
21.7100000000000	-0.531951017334992
21.7200000000000	-0.531959923114734
21.7300000000000	-0.531968580880113
21.7400000000000	-0.531976990785423
21.7500000000000	-0.531985153043141
21.7600000000000	-0.531993067923367
21.7700000000000	-0.532000735753225
21.7800000000000	-0.532008156916282
21.7900000000000	-0.532015331851939
21.8000000000000	-0.532022261054826
21.8100000000000	-0.532028945074185
21.8200000000000	-0.532035384513244
21.8300000000000	-0.532041580028589
21.8400000000000	-0.532047532329519
21.8500000000000	-0.532053242177408
21.8600000000000	-0.532058710385047
21.8700000000000	-0.532063937815987
21.8800000000000	-0.532068925383874
21.8900000000000	-0.532073674051778
21.9000000000000	-0.532078184831516
21.9100000000000	-0.532082458782967
21.9200000000000	-0.532086497013390
21.9300000000000	-0.532090300676723
21.9400000000000	-0.532093870972890
21.9500000000000	-0.532097209147100
21.9600000000000	-0.532100316489133
21.9700000000000	-0.532103194332631
21.9800000000000	-0.532105844054386
21.9900000000000	-0.532108267073613
22	-0.532110464851233
22.0100000000000	-0.532112438889142
22.0200000000000	-0.532114190729483
22.0300000000000	-0.532115721953910
22.0400000000000	-0.532117034182853
22.0500000000000	-0.532118129074779
22.0600000000000	-0.532119008325450
22.0700000000000	-0.532119673667183
22.0800000000000	-0.532120126868097
22.0900000000000	-0.532120369731370
22.1000000000000	-0.532120404094490
22.1100000000000	-0.532120231828500
22.1200000000000	-0.532119854837251
22.1300000000000	-0.532119275056645
22.1400000000000	-0.532118494453881
22.1500000000000	-0.532117515026703
22.1600000000000	-0.532116338802639
22.1700000000000	-0.532114967838253
22.1800000000000	-0.532113404218380
22.1900000000000	-0.532111650055377
22.2000000000000	-0.532109707488364
22.2100000000000	-0.532107578682469
22.2200000000000	-0.532105265828072
22.2300000000000	-0.532102771140055
22.2400000000000	-0.532100096857044
22.2500000000000	-0.532097245240657
22.2600000000000	-0.532094218574758
22.2700000000000	-0.532091019164704
22.2800000000000	-0.532087649336595
22.2900000000000	-0.532084111436532
22.3000000000000	-0.532080407829872
22.3100000000000	-0.532076540900482
22.3200000000000	-0.532072513050006
22.3300000000000	-0.532068326697120
22.3400000000000	-0.532063984276802
22.3500000000000	-0.532059488239598
22.3600000000000	-0.532054841050892
22.3700000000000	-0.532050045190183
22.3800000000000	-0.532045103150358
22.3900000000000	-0.532040017436972
22.4000000000000	-0.532034790567535
22.4100000000000	-0.532029425070795
22.4200000000000	-0.532023923486034
22.4300000000000	-0.532018288362356
22.4400000000000	-0.532012522257990
22.4500000000000	-0.532006627739593
22.4600000000000	-0.532000607381556
22.4700000000000	-0.531994463765315
22.4800000000000	-0.531988199478668
22.4900000000000	-0.531981817115092
22.5000000000000	-0.531975319273076
22.5100000000000	-0.531968708555445
22.5200000000000	-0.531961987568695
22.5300000000000	-0.531955158922339
22.5400000000000	-0.531948225228243
22.5500000000000	-0.531941189099989
22.5600000000000	-0.531934053152220
22.5700000000000	-0.531926820000011
22.5800000000000	-0.531919492258228
22.5900000000000	-0.531912072540910
22.6000000000000	-0.531904563460642
22.6100000000000	-0.531896967627941
22.6200000000000	-0.531889287650649
22.6300000000000	-0.531881526133329
22.6400000000000	-0.531873685676668
22.6500000000000	-0.531865768876889
22.6600000000000	-0.531857778325165
22.6700000000000	-0.531849716607041
22.6800000000000	-0.531841586301866
22.6900000000000	-0.531833389982226
22.7000000000000	-0.531825130213390
22.7100000000000	-0.531816809552756
22.7200000000000	-0.531808430549306
22.7300000000000	-0.531799995743076
22.7400000000000	-0.531791507664616
22.7500000000000	-0.531782968834478
22.7600000000000	-0.531774381762693
22.7700000000000	-0.531765748948263
22.7800000000000	-0.531757072878663
22.7900000000000	-0.531748356029344
22.8000000000000	-0.531739600863248
22.8100000000000	-0.531730809830327
22.8200000000000	-0.531721985367074
22.8300000000000	-0.531713129896055
22.8400000000000	-0.531704245825455
22.8500000000000	-0.531695335548629
22.8600000000000	-0.531686401443657
22.8700000000000	-0.531677445872912
22.8800000000000	-0.531668471182637
22.8900000000000	-0.531659479702520
22.9000000000000	-0.531650473745286
22.9100000000000	-0.531641455606298
22.9200000000000	-0.531632427563156
22.9300000000000	-0.531623391875312
22.9400000000000	-0.531614350783689
22.9500000000000	-0.531605306510313
22.9600000000000	-0.531596261257945
22.9700000000000	-0.531587217209726
22.9800000000000	-0.531578176528833
22.9900000000000	-0.531569141358134
23	-0.531560113819857
23.0100000000000	-0.531551096015267
23.0200000000000	-0.531542090024352
23.0300000000000	-0.531533097905509
23.0400000000000	-0.531524121695250
23.0500000000000	-0.531515163407903
23.0600000000000	-0.531506225035337
23.0700000000000	-0.531497308546676
23.0800000000000	-0.531488415888037
23.0900000000000	-0.531479548982266
23.1000000000000	-0.531470709728687
23.1100000000000	-0.531461900002860
23.1200000000000	-0.531453121656338
23.1300000000000	-0.531444376516446
23.1400000000000	-0.531435666386052
23.1500000000000	-0.531426993043363
23.1600000000000	-0.531418358241712
23.1700000000000	-0.531409763709364
23.1800000000000	-0.531401211149328
23.1900000000000	-0.531392702239170
23.2000000000000	-0.531384238630848
23.2100000000000	-0.531375821950536
23.2200000000000	-0.531367453798472
23.2300000000000	-0.531359135748805
23.2400000000000	-0.531350869349450
23.2500000000000	-0.531342656121957
23.2600000000000	-0.531334497561378
23.2700000000000	-0.531326395136149
23.2800000000000	-0.531318350287976
23.2900000000000	-0.531310364431729
23.3000000000000	-0.531302438955347
23.3100000000000	-0.531294575219744
23.3200000000000	-0.531286774558723
23.3300000000000	-0.531279038278907
23.3400000000000	-0.531271367659663
23.3500000000000	-0.531263763953045
23.3600000000000	-0.531256228383735
23.3700000000000	-0.531248762148998
23.3800000000000	-0.531241366418642
23.3900000000000	-0.531234042334980
23.4000000000000	-0.531226791012809
23.4100000000000	-0.531219613539387
23.4200000000000	-0.531212510974419
23.4300000000000	-0.531205484350053
23.4400000000000	-0.531198534670877
23.4500000000000	-0.531191662913931
23.4600000000000	-0.531184870028714
23.4700000000000	-0.531178156937210
23.4800000000000	-0.531171524533911
23.4900000000000	-0.531164973685850
23.5000000000000	-0.531158505232641
23.5100000000000	-0.531152119986523
23.5200000000000	-0.531145818732414
23.5300000000000	-0.531139602227966
23.5400000000000	-0.531133471203631
23.5500000000000	-0.531127426362726
23.5600000000000	-0.531121468381515
23.5700000000000	-0.531115597909287
23.5800000000000	-0.531109815568440
23.5900000000000	-0.531104121954579
23.6000000000000	-0.531098517636612
23.6100000000000	-0.531093003156854
23.6200000000000	-0.531087579031138
23.6300000000000	-0.531082245748923
23.6400000000000	-0.531077003773425
23.6500000000000	-0.531071853541733
23.6600000000000	-0.531066795464942
23.6700000000000	-0.531061829928294
23.6800000000000	-0.531056957291307
23.6900000000000	-0.531052177887933
23.7000000000000	-0.531047492026698
23.7100000000000	-0.531042899990863
23.7200000000000	-0.531038402038583
23.7300000000000	-0.531033998403068
23.7400000000000	-0.531029689292756
23.7500000000000	-0.531025474891480
23.7600000000000	-0.531021355358655
23.7700000000000	-0.531017330829451
23.7800000000000	-0.531013401414984
23.7900000000000	-0.531009567202505
23.8000000000000	-0.531005828255590
23.8100000000000	-0.531002184614346
23.8200000000000	-0.530998636295607
23.8300000000000	-0.530995183293142
23.8400000000000	-0.530991825577864
23.8500000000000	-0.530988563098040
23.8600000000000	-0.530985395779514
23.8700000000000	-0.530982323525922
23.8800000000000	-0.530979346218918
23.8900000000000	-0.530976463718396
23.9000000000000	-0.530973675862725
23.9100000000000	-0.530970982468980
23.9200000000000	-0.530968383333179
23.9300000000000	-0.530965878230518
23.9400000000000	-0.530963466915616
23.9500000000000	-0.530961149122761
23.9600000000000	-0.530958924566152
23.9700000000000	-0.530956792940154
23.9800000000000	-0.530954753919547
23.9900000000000	-0.530952807159781
24	-0.530950952297236
24.0100000000000	-0.530949188949474
24.0200000000000	-0.530947516715513
24.0300000000000	-0.530945935176076
24.0400000000000	-0.530944443893869
24.0500000000000	-0.530943042413840
24.0600000000000	-0.530941730263453
24.0700000000000	-0.530940506952957
24.0800000000000	-0.530939371975663
24.0900000000000	-0.530938324808211
24.1000000000000	-0.530937364910852
24.1100000000000	-0.530936491727726
24.1200000000000	-0.530935704687136
24.1300000000000	-0.530935003201829
24.1400000000000	-0.530934386669285
24.1500000000000	-0.530933854471988
24.1600000000000	-0.530933405977718
24.1700000000000	-0.530933040539834
24.1800000000000	-0.530932757497555
24.1900000000000	-0.530932556176252
24.2000000000000	-0.530932435887730
24.2100000000000	-0.530932395930522
24.2200000000000	-0.530932435590170
24.2300000000000	-0.530932554139517
24.2400000000000	-0.530932750838999
24.2500000000000	-0.530933024936931
24.2600000000000	-0.530933375669798
24.2700000000000	-0.530933802262545
24.2800000000000	-0.530934303928866
24.2900000000000	-0.530934879871501
24.3000000000000	-0.530935529282516
24.3100000000000	-0.530936251343602
24.3200000000000	-0.530937045226360
24.3300000000000	-0.530937910092595
24.3400000000000	-0.530938845094601
24.3500000000000	-0.530939849375457
24.3600000000000	-0.530940922069309
24.3700000000000	-0.530942062301664
24.3800000000000	-0.530943269189676
24.3900000000000	-0.530944541842434
24.4000000000000	-0.530945879361247
24.4100000000000	-0.530947280839932
24.4200000000000	-0.530948745365102
24.4300000000000	-0.530950272016443
24.4400000000000	-0.530951859867005
24.4500000000000	-0.530953507983479
24.4600000000000	-0.530955215426487
24.4700000000000	-0.530956981250851
24.4800000000000	-0.530958804505881
24.4900000000000	-0.530960684235653
24.5000000000000	-0.530962619479279
24.5100000000000	-0.530964609271189
24.5200000000000	-0.530966652641406
24.5300000000000	-0.530968748615816
24.5400000000000	-0.530970896216436
24.5500000000000	-0.530973094461693
24.5600000000000	-0.530975342366684
24.5700000000000	-0.530977638943447
24.5800000000000	-0.530979983201227
24.5900000000000	-0.530982374146734
24.6000000000000	-0.530984810784411
24.6100000000000	-0.530987292116690
24.6200000000000	-0.530989817144248
24.6300000000000	-0.530992384866272
24.6400000000000	-0.530994994280699
24.6500000000000	-0.530997644384482
24.6600000000000	-0.531000334173831
24.6700000000000	-0.531003062644466
24.6800000000000	-0.531005828791857
24.6900000000000	-0.531008631611475
24.7000000000000	-0.531011470099030
24.7100000000000	-0.531014343250708
24.7200000000000	-0.531017250063411
24.7300000000000	-0.531020189534990
24.7400000000000	-0.531023160664481
24.7500000000000	-0.531026162452329
24.7600000000000	-0.531029193900622
24.7700000000000	-0.531032254013308
24.7800000000000	-0.531035341796427
24.7900000000000	-0.531038456258325
24.8000000000000	-0.531041596409872
24.8100000000000	-0.531044761264679
24.8200000000000	-0.531047949839311
24.8300000000000	-0.531051161153492
24.8400000000000	-0.531054394230318
24.8500000000000	-0.531057648096459
24.8600000000000	-0.531060921782359
24.8700000000000	-0.531064214322438
24.8800000000000	-0.531067524755286
24.8900000000000	-0.531070852123859
24.9000000000000	-0.531074195475668
24.9100000000000	-0.531077553862965
24.9200000000000	-0.531080926342933
24.9300000000000	-0.531084311977863
24.9400000000000	-0.531087709835338
24.9500000000000	-0.531091118988406
24.9600000000000	-0.531094538515755
24.9700000000000	-0.531097967501882
24.9800000000000	-0.531101405037265
24.9900000000000	-0.531104850218522
25	-0.531108302148578

==> figures/data/f_MPE/data2.txt <==
0	0
0.0100000000000000	0
0.0200000000000000	0
0.0300000000000000	0
0.0400000000000000	0
0.0500000000000000	0
0.0600000000000000	0
0.0700000000000000	0
0.0800000000000000	0
0.0900000000000000	0
0.100000000000000	0
0.110000000000000	0
0.120000000000000	0
0.130000000000000	0
0.140000000000000	0
0.150000000000000	0
0.160000000000000	0
0.170000000000000	0
0.180000000000000	0
0.190000000000000	0
0.200000000000000	0
0.210000000000000	0
0.220000000000000	0
0.230000000000000	0
0.240000000000000	0
0.250000000000000	0
0.260000000000000	0
0.270000000000000	0
0.280000000000000	0
0.290000000000000	0
0.300000000000000	0
0.310000000000000	0
0.320000000000000	0
0.330000000000000	0
0.340000000000000	0
0.350000000000000	0
0.360000000000000	0
0.370000000000000	0
0.380000000000000	0
0.390000000000000	0
0.400000000000000	0
0.410000000000000	0
0.420000000000000	0
0.430000000000000	0
0.440000000000000	0
0.450000000000000	0
0.460000000000000	0
0.470000000000000	0
0.480000000000000	0
0.490000000000000	0
0.500000000000000	0
0.510000000000000	0
0.520000000000000	0
0.530000000000000	0
0.540000000000000	0
0.550000000000000	0
0.560000000000000	0
0.570000000000000	0
0.580000000000000	0
0.590000000000000	0
0.600000000000000	0
0.610000000000000	0
0.620000000000000	0
0.630000000000000	0
0.640000000000000	0
0.650000000000000	0
0.660000000000000	0
0.670000000000000	0
0.680000000000000	0
0.690000000000000	0
0.700000000000000	0
0.710000000000000	0
0.720000000000000	0
0.730000000000000	0
0.740000000000000	0
0.750000000000000	0
0.760000000000000	0
0.770000000000000	0
0.780000000000000	0
0.790000000000000	0
0.800000000000000	0
0.810000000000000	0
0.820000000000000	0
0.830000000000000	0
0.840000000000000	0
0.850000000000000	0
0.860000000000000	0
0.870000000000000	0
0.880000000000000	0
0.890000000000000	0
0.900000000000000	0
0.910000000000000	0
0.920000000000000	0
0.930000000000000	0
0.940000000000000	0
0.950000000000000	0
0.960000000000000	0
0.970000000000000	0
0.980000000000000	0
0.990000000000000	0
1	0
1.01000000000000	-0.00169911443599277
1.02000000000000	-0.00339785747060407
1.03000000000000	-0.00509621762243531
1.04000000000000	-0.00679418343822706
1.05000000000000	-0.00849174349287979
1.06000000000000	-0.0101888863894744
1.07000000000000	-0.0118856007592926
1.08000000000000	-0.0135818752618366
1.09000000000000	-0.0152776985848494
1.10000000000000	-0.0169730594443338
1.11000000000000	-0.0186679465845721
1.12000000000000	-0.0203623487781449
1.13000000000000	-0.0220562548259499
1.14000000000000	-0.0237496535572205
1.15000000000000	-0.0254425338295441
1.16000000000000	-0.0271348845288800
1.17000000000000	-0.0288266945695775
1.18000000000000	-0.0305179528943931
1.19000000000000	-0.0322086484745082
1.20000000000000	-0.0338987703095458
1.21000000000000	-0.0355883074275875
1.22000000000000	-0.0372772488851901
1.23000000000000	-0.0389655837674019
1.24000000000000	-0.0406533011877787
1.25000000000000	-0.0423403902884000
1.26000000000000	-0.0440268402398841
1.27000000000000	-0.0457126402414039
1.28000000000000	-0.0473977795207017
1.29000000000000	-0.0490822473341046
1.30000000000000	-0.0507660329665385
1.31000000000000	-0.0524491257315428
1.32000000000000	-0.0541315149712849
1.33000000000000	-0.0558131900565735
1.34000000000000	-0.0574941403868728
1.35000000000000	-0.0591743553903157
1.36000000000000	-0.0608538245237172
1.37000000000000	-0.0625325372725872
1.38000000000000	-0.0642104831511433
1.39000000000000	-0.0658876517023234
1.40000000000000	-0.0675640324977980
1.41000000000000	-0.0692396151379819
1.42000000000000	-0.0709143892520466
1.43000000000000	-0.0725883444979312
1.44000000000000	-0.0742614705623543
1.45000000000000	-0.0759337571608247
1.46000000000000	-0.0776051940376526
1.47000000000000	-0.0792757709659600
1.48000000000000	-0.0809454777476911
1.49000000000000	-0.0826143042136227
1.50000000000000	-0.0842822402233740
1.51000000000000	-0.0859492756654162
1.52000000000000	-0.0876154004570822
1.53000000000000	-0.0892806045445757
1.54000000000000	-0.0909448779029802
1.55000000000000	-0.0926082105362680
1.56000000000000	-0.0942705924773084
1.57000000000000	-0.0959320137878767
1.58000000000000	-0.0975924645586613
1.59000000000000	-0.0992519349092726
1.60000000000000	-0.100910414988250
1.61000000000000	-0.102567894973069
1.62000000000000	-0.104224365070151
1.63000000000000	-0.105879815514865
1.64000000000000	-0.107534236571540
1.65000000000000	-0.109187618533469
1.66000000000000	-0.110839951722913
1.67000000000000	-0.112491226491113
1.68000000000000	-0.114141433218290
1.69000000000000	-0.115790562313653
1.70000000000000	-0.117438604215405
1.71000000000000	-0.119085549390747
1.72000000000000	-0.120731388335885
1.73000000000000	-0.122376111576032
1.74000000000000	-0.124019709665413
1.75000000000000	-0.125662173187272
1.76000000000000	-0.127303492753873
1.77000000000000	-0.128943659006505
1.78000000000000	-0.130582662615487
1.79000000000000	-0.132220494280167
1.80000000000000	-0.133857144728933
1.81000000000000	-0.135492604719207
1.82000000000000	-0.137126865037455
1.83000000000000	-0.138759916499185
1.84000000000000	-0.140391749948952
1.85000000000000	-0.142022356260358
1.86000000000000	-0.143651726336056
1.87000000000000	-0.145279851107750
1.88000000000000	-0.146906721536200
1.89000000000000	-0.148532328611216
1.90000000000000	-0.150156663351666
1.91000000000000	-0.151779716805476
1.92000000000000	-0.153401480049625
1.93000000000000	-0.155021944190154
1.94000000000000	-0.156641100362158
1.95000000000000	-0.158258939729792
1.96000000000000	-0.159875453486267
1.97000000000000	-0.161490632853852
1.98000000000000	-0.163104469083872
1.99000000000000	-0.164716953456707
2	-0.166328077281794
2.01000000000000	-0.167937831897620
2.02000000000000	-0.169546208671726
2.03000000000000	-0.171153199000702
2.04000000000000	-0.172758794310187
2.05000000000000	-0.174362986054865
2.06000000000000	-0.175965765718466
2.07000000000000	-0.177567124813759
2.08000000000000	-0.179167054882554
2.09000000000000	-0.180765547495695
2.10000000000000	-0.182362594253060
2.11000000000000	-0.183958186783555
2.12000000000000	-0.185552316745112
2.13000000000000	-0.187144975824687
2.14000000000000	-0.188736155738252
2.15000000000000	-0.190325848230795
2.16000000000000	-0.191914045076311
2.17000000000000	-0.193500738077804
2.18000000000000	-0.195085919067276
2.19000000000000	-0.196669579905724
2.20000000000000	-0.198251712483139
2.21000000000000	-0.199832308718493
2.22000000000000	-0.201411360559740
2.23000000000000	-0.202988859983808
2.24000000000000	-0.204564798996592
2.25000000000000	-0.206139169632949
2.26000000000000	-0.207711963956694
2.27000000000000	-0.209283174060587
2.28000000000000	-0.210852792066334
2.29000000000000	-0.212420810124574
2.30000000000000	-0.213987220414876
2.31000000000000	-0.215552015145731
2.32000000000000	-0.217115186554541
2.33000000000000	-0.218676726907616
2.34000000000000	-0.220236628500163
2.35000000000000	-0.221794883656281
2.36000000000000	-0.223351484728949
2.37000000000000	-0.224906424100020
2.38000000000000	-0.226459694180212
2.39000000000000	-0.228011287409099
2.40000000000000	-0.229561196255102
2.41000000000000	-0.231109413215480
2.42000000000000	-0.232655930816320
2.43000000000000	-0.234200741612528
2.44000000000000	-0.235743838187819
2.45000000000000	-0.237285213154708
2.46000000000000	-0.238824859154499
2.47000000000000	-0.240362768857273
2.48000000000000	-0.241898934961880
2.49000000000000	-0.243433350195930
2.50000000000000	-0.244966007315776
2.51000000000000	-0.246496899106509
2.52000000000000	-0.248026018381944
2.53000000000000	-0.249553357984607
2.54000000000000	-0.251078910785729
2.55000000000000	-0.252602669685228
2.56000000000000	-0.254124627611699
2.57000000000000	-0.255644777522405
2.58000000000000	-0.257163112403261
2.59000000000000	-0.258679625268820
2.60000000000000	-0.260194309162268
2.61000000000000	-0.261707157155403
2.62000000000000	-0.263218162348624
2.63000000000000	-0.264727317870921
2.64000000000000	-0.266234616879859
2.65000000000000	-0.267740052561563
2.66000000000000	-0.269243618130709
2.67000000000000	-0.270745306830505
2.68000000000000	-0.272245111932679
2.69000000000000	-0.273743026737466
2.70000000000000	-0.275239044573590
2.71000000000000	-0.276733158798255
2.72000000000000	-0.278225362797124
2.73000000000000	-0.279715649984308
2.74000000000000	-0.281204013802348
2.75000000000000	-0.282690447722205
2.76000000000000	-0.284174945243237
2.77000000000000	-0.285657499893189
2.78000000000000	-0.287138105228175
2.79000000000000	-0.288616754832663
2.80000000000000	-0.290093442319457
2.81000000000000	-0.291568161329683
2.82000000000000	-0.293040905532769
2.83000000000000	-0.294511668626434
2.84000000000000	-0.295980444336665
2.85000000000000	-0.297447226417703
2.86000000000000	-0.298912008652027
2.87000000000000	-0.300374784850334
2.88000000000000	-0.301835548851523
2.89000000000000	-0.303294294522675
2.90000000000000	-0.304751015759041
2.91000000000000	-0.306205706484017
2.92000000000000	-0.307658360649130
2.93000000000000	-0.309108972234018
2.94000000000000	-0.310557535246412
2.95000000000000	-0.312004043722117
2.96000000000000	-0.313448491724996
2.97000000000000	-0.314890873346946
2.98000000000000	-0.316331182707881
2.99000000000000	-0.317769413955715
3	-0.319205561266340
3.01000000000000	-0.320639618843604
3.02000000000000	-0.322071580919300
3.03000000000000	-0.323501441753134
3.04000000000000	-0.324929195632715
3.05000000000000	-0.326354836873530
3.06000000000000	-0.327778359818924
3.07000000000000	-0.329199758840079
3.08000000000000	-0.330619028335995
3.09000000000000	-0.332036162733468
3.10000000000000	-0.333451156487069
3.11000000000000	-0.334864004079124
3.12000000000000	-0.336274700019689
3.13000000000000	-0.337683238846533
3.14000000000000	-0.339089615125113
3.15000000000000	-0.340493823448556
3.16000000000000	-0.341895858437631
3.17000000000000	-0.343295714740733
3.18000000000000	-0.344693387033858
3.19000000000000	-0.346088870020580
3.20000000000000	-0.347482158432028
3.21000000000000	-0.348873247026866
3.22000000000000	-0.350262130591270
3.23000000000000	-0.351648803938901
3.24000000000000	-0.353033261910884
3.25000000000000	-0.354415499375787
3.26000000000000	-0.355795511229595
3.27000000000000	-0.357173292395687
3.28000000000000	-0.358548837824811
3.29000000000000	-0.359922142495063
3.30000000000000	-0.361293201411859
3.31000000000000	-0.362662009607917
3.32000000000000	-0.364028562143224
3.33000000000000	-0.365392854105020
3.34000000000000	-0.366754880607766
3.35000000000000	-0.368114636793127
3.36000000000000	-0.369472117829940
3.37000000000000	-0.370827318914193
3.38000000000000	-0.372180235268998
3.39000000000000	-0.373530862144567
3.40000000000000	-0.374879194818186
3.41000000000000	-0.376225228594188
3.42000000000000	-0.377568958803929
3.43000000000000	-0.378910380805763
3.44000000000000	-0.380249489985014
3.45000000000000	-0.381586281753949
3.46000000000000	-0.382920751551754
3.47000000000000	-0.384252894844506
3.48000000000000	-0.385582707125150
3.49000000000000	-0.386910183913465
3.50000000000000	-0.388235320756045
3.51000000000000	-0.389558113226266
3.52000000000000	-0.390878556924264
3.53000000000000	-0.392196647476902
3.54000000000000	-0.393512380537750
3.55000000000000	-0.394825751787049
3.56000000000000	-0.396136756931690
3.57000000000000	-0.397445391705182
3.58000000000000	-0.398751651867629
3.59000000000000	-0.400055533205696
3.60000000000000	-0.401357031532585
3.61000000000000	-0.402656142688005
3.62000000000000	-0.403952862538143
3.63000000000000	-0.405247186975638
3.64000000000000	-0.406539111919550
3.65000000000000	-0.407828633315331
3.66000000000000	-0.409115747134800
3.67000000000000	-0.410400449376106
3.68000000000000	-0.411682736063708
3.69000000000000	-0.412962603248338
3.70000000000000	-0.414240047006977
3.71000000000000	-0.415515063442823
3.72000000000000	-0.416787648685261
3.73000000000000	-0.418057798889834
3.74000000000000	-0.419325510238213
3.75000000000000	-0.420590778938165
3.76000000000000	-0.421853601223527
3.77000000000000	-0.423113973354172
3.78000000000000	-0.424371891615980
3.79000000000000	-0.425627352320807
3.80000000000000	-0.426880351806454
3.81000000000000	-0.428130886436639
3.82000000000000	-0.429378952600960
3.83000000000000	-0.430624546714871
3.84000000000000	-0.431867665219646
3.85000000000000	-0.433108304582350
3.86000000000000	-0.434346461295807
3.87000000000000	-0.435582131878568
3.88000000000000	-0.436815312874879
3.89000000000000	-0.438046000854652
3.90000000000000	-0.439274192413429
3.91000000000000	-0.440499884172355
3.92000000000000	-0.441723072778140
3.93000000000000	-0.442943754903031
3.94000000000000	-0.444161927244780
3.95000000000000	-0.445377586526608
3.96000000000000	-0.446590729497176
3.97000000000000	-0.447801352930551
3.98000000000000	-0.449009453626172
3.99000000000000	-0.450215028408820
4	-0.451418074128582
4.01000000000000	-0.452618587660819
4.02000000000000	-0.453816565906134
4.03000000000000	-0.455012005790337
4.04000000000000	-0.456204904264413
4.05000000000000	-0.457395258304487
4.06000000000000	-0.458583064911791
4.07000000000000	-0.459768321112631
4.08000000000000	-0.460951023958351
4.09000000000000	-0.462131170525303
4.10000000000000	-0.463308757914808
4.11000000000000	-0.464483783253125
4.12000000000000	-0.465656243691416
4.13000000000000	-0.466826136405712
4.14000000000000	-0.467993458596878
4.15000000000000	-0.469158207490578
4.16000000000000	-0.470320380337240
4.17000000000000	-0.471479974412024
4.18000000000000	-0.472636987014783
4.19000000000000	-0.473791415470032
4.20000000000000	-0.474943257126909
4.21000000000000	-0.476092509359144
4.22000000000000	-0.477239169565018
4.23000000000000	-0.478383235167335
4.24000000000000	-0.479524703613380
4.25000000000000	-0.480663572374886
4.26000000000000	-0.481799838948000
4.27000000000000	-0.482933500853243
4.28000000000000	-0.484064555635478
4.29000000000000	-0.485193000863872
4.30000000000000	-0.486318834131861
4.31000000000000	-0.487442053057113
4.32000000000000	-0.488562655281491
4.33000000000000	-0.489680638471019
4.34000000000000	-0.490796000315843
4.35000000000000	-0.491908738530196
4.36000000000000	-0.493018850852360
4.37000000000000	-0.494126335044632
4.38000000000000	-0.495231188893283
4.39000000000000	-0.496333410208526
4.40000000000000	-0.497432996824472
4.41000000000000	-0.498529946599103
4.42000000000000	-0.499624257414223
4.43000000000000	-0.500715927175431
4.44000000000000	-0.501804953812077
4.45000000000000	-0.502891335277227
4.46000000000000	-0.503975069547626
4.47000000000000	-0.505056154623659
4.48000000000000	-0.506134588529314
4.49000000000000	-0.507210369312144
4.50000000000000	-0.508283495043228
4.51000000000000	-0.509353963817135
4.52000000000000	-0.510421773751886
4.53000000000000	-0.511486922988911
4.54000000000000	-0.512549409693018
4.55000000000000	-0.513609232052351
4.56000000000000	-0.514666388278349
4.57000000000000	-0.515720876605713
4.58000000000000	-0.516772695292363
4.59000000000000	-0.517821842619400
4.60000000000000	-0.518868316891070
4.61000000000000	-0.519912116434723
4.62000000000000	-0.520953239600772
4.63000000000000	-0.521991684762661
4.64000000000000	-0.523027450316816
4.65000000000000	-0.524060534682614
4.66000000000000	-0.525090936302339
4.67000000000000	-0.526118653641147
4.68000000000000	-0.527143685187023
4.69000000000000	-0.528166029450739
4.70000000000000	-0.529185684965824
4.71000000000000	-0.530202650288514
4.72000000000000	-0.531216923997718
4.73000000000000	-0.532228504694977
4.74000000000000	-0.533237391004423
4.75000000000000	-0.534243581572742
4.76000000000000	-0.535247075069129
4.77000000000000	-0.536247870185253
4.78000000000000	-0.537245965635214
4.79000000000000	-0.538241360155504
4.80000000000000	-0.539234052504965
4.81000000000000	-0.540224041464752
4.82000000000000	-0.541211325838287
4.83000000000000	-0.542195904451223
4.84000000000000	-0.543177776151404
4.85000000000000	-0.544156939808820
4.86000000000000	-0.545133394315569
4.87000000000000	-0.546107138585817
4.88000000000000	-0.547078171555756
4.89000000000000	-0.548046492183562
4.90000000000000	-0.549012099449354
4.91000000000000	-0.549974992355158
4.92000000000000	-0.550935169924856
4.93000000000000	-0.551892631204154
4.94000000000000	-0.552847375260539
4.95000000000000	-0.553799401183231
4.96000000000000	-0.554748708083151
4.97000000000000	-0.555695295092871
4.98000000000000	-0.556639161366579
4.99000000000000	-0.557580306080033
5	-0.558518728430523
5.01000000000000	-0.559454427636826
5.02000000000000	-0.560387402939165
5.03000000000000	-0.561317653599168
5.04000000000000	-0.562245178899826
5.05000000000000	-0.563169978145450
5.06000000000000	-0.564092050661632
5.07000000000000	-0.565011395795195
5.08000000000000	-0.565928012914162
5.09000000000000	-0.566841901407704
5.10000000000000	-0.567753060686104
5.11000000000000	-0.568661490180713
5.12000000000000	-0.569567189343903
5.13000000000000	-0.570470157649033
5.14000000000000	-0.571370394590398
5.15000000000000	-0.572267899683193
5.16000000000000	-0.573162672463467
5.17000000000000	-0.574054712488079
5.18000000000000	-0.574944019334660
5.19000000000000	-0.575830592601566
5.20000000000000	-0.576714431907834
5.21000000000000	-0.577595536893146
5.22000000000000	-0.578473907217779
5.23000000000000	-0.579349542562564
5.24000000000000	-0.580222442628844
5.25000000000000	-0.581092607138431
5.26000000000000	-0.581960035833559
5.27000000000000	-0.582824728476847
5.28000000000000	-0.583686684851251
5.29000000000000	-0.584545904760023
5.30000000000000	-0.585402388026665
5.31000000000000	-0.586256134494889
5.32000000000000	-0.587107144028568
5.33000000000000	-0.587955416511702
5.34000000000000	-0.588800951848363
5.35000000000000	-0.589643749962660
5.36000000000000	-0.590483810798691
5.37000000000000	-0.591321134320499
5.38000000000000	-0.592155720512032
5.39000000000000	-0.592987569377094
5.40000000000000	-0.593816680939307
5.41000000000000	-0.594643055242062
5.42000000000000	-0.595466692348476
5.43000000000000	-0.596287592341350
5.44000000000000	-0.597105755323124
5.45000000000000	-0.597921181415831
5.46000000000000	-0.598733870761055
5.47000000000000	-0.599543823519887
5.48000000000000	-0.600351039872880
5.49000000000000	-0.601155520020002
5.50000000000000	-0.601957264180598
5.51000000000000	-0.602756272593339
5.52000000000000	-0.603552545516182
5.53000000000000	-0.604346083226324
5.54000000000000	-0.605136886020156
5.55000000000000	-0.605924954213220
5.56000000000000	-0.606710288140166
5.57000000000000	-0.607492888154704
5.58000000000000	-0.608272754629562
5.59000000000000	-0.609049887956441
5.60000000000000	-0.609824288545966
5.61000000000000	-0.610595956827649
5.62000000000000	-0.611364893249836
5.63000000000000	-0.612131098279671
5.64000000000000	-0.612894572403041
5.65000000000000	-0.613655316124538
5.66000000000000	-0.614413329967412
5.67000000000000	-0.615168614473528
5.68000000000000	-0.615921170203318
5.69000000000000	-0.616670997735736
5.70000000000000	-0.617418097668214
5.71000000000000	-0.618162470616620
5.72000000000000	-0.618904117215206
5.73000000000000	-0.619643038116567
5.74000000000000	-0.620379233991596
5.75000000000000	-0.621112705529438
5.76000000000000	-0.621843453437442
5.77000000000000	-0.622571478441125
5.78000000000000	-0.623296781284110
5.79000000000000	-0.624019362728097
5.80000000000000	-0.624739223552812
5.81000000000000	-0.625456364555955
5.82000000000000	-0.626170786553165
5.83000000000000	-0.626882490377966
5.84000000000000	-0.627591476881727
5.85000000000000	-0.628297746933613
5.86000000000000	-0.629001301420542
5.87000000000000	-0.629702141247137
5.88000000000000	-0.630400267335682
5.89000000000000	-0.631095680626076
5.90000000000000	-0.631788382075786
5.91000000000000	-0.632478372659803
5.92000000000000	-0.633165653370594
5.93000000000000	-0.633850225218060
5.94000000000000	-0.634532089229486
5.95000000000000	-0.635211246449498
5.96000000000000	-0.635887697940016
5.97000000000000	-0.636561444780208
5.98000000000000	-0.637232488066444
5.99000000000000	-0.637900828912249
6	-0.638566468448262
6.01000000000000	-0.639229407822183
6.02000000000000	-0.639889648198732
6.03000000000000	-0.640547190759600
6.04000000000000	-0.641202036703407
6.05000000000000	-0.641854187245650
6.06000000000000	-0.642503643618661
6.07000000000000	-0.643150407071562
6.08000000000000	-0.643794478870215
6.09000000000000	-0.644435860297176
6.10000000000000	-0.645074552651655
6.11000000000000	-0.645710557249462
6.12000000000000	-0.646343875422964
6.13000000000000	-0.646974508521040
6.14000000000000	-0.647602457909034
6.15000000000000	-0.648227724968709
6.16000000000000	-0.648850311098196
6.17000000000000	-0.649470217711956
6.18000000000000	-0.650087446240729
6.19000000000000	-0.650701998131487
6.20000000000000	-0.651313874847388
6.21000000000000	-0.651923077867733
6.22000000000000	-0.652529608687914
6.23000000000000	-0.653133468819374
6.24000000000000	-0.653734659789555
6.25000000000000	-0.654333183141853
6.26000000000000	-0.654929040435577
6.27000000000000	-0.655522233245892
6.28000000000000	-0.656112763163783
6.29000000000000	-0.656700631796003
6.30000000000000	-0.657285840765025
6.31000000000000	-0.657868391709003
6.32000000000000	-0.658448286281717
6.33000000000000	-0.659025526152531
6.34000000000000	-0.659600113006345
6.35000000000000	-0.660172048543551
6.36000000000000	-0.660741334479982
6.37000000000000	-0.661307972546871
6.38000000000000	-0.661871964490799
6.39000000000000	-0.662433312073651
6.40000000000000	-0.662992017072571
6.41000000000000	-0.663548081279912
6.42000000000000	-0.664101506503193
6.43000000000000	-0.664652294565048
6.44000000000000	-0.665200447303185
6.45000000000000	-0.665745966570333
6.46000000000000	-0.666288854234201
6.47000000000000	-0.666829112177430
6.48000000000000	-0.667366742297542
6.49000000000000	-0.667901746506901
6.50000000000000	-0.668434126732659
6.51000000000000	-0.668963884916713
6.52000000000000	-0.669491023015661
6.53000000000000	-0.670015543000748
6.54000000000000	-0.670537446857826
6.55000000000000	-0.671056736587306
6.56000000000000	-0.671573414204110
6.57000000000000	-0.672087481737622
6.58000000000000	-0.672598941231647
6.59000000000000	-0.673107794744360
6.60000000000000	-0.673614044348262
6.61000000000000	-0.674117692130131
6.62000000000000	-0.674618740190977
6.63000000000000	-0.675117190645993
6.64000000000000	-0.675613045624513
6.65000000000000	-0.676106307269961
6.66000000000000	-0.676596977739807
6.67000000000000	-0.677085059205517
6.68000000000000	-0.677570553852510
6.69000000000000	-0.678053463880110
6.70000000000000	-0.678533791501499
6.71000000000000	-0.679011538943670
6.72000000000000	-0.679486708447381
6.73000000000000	-0.679959302267109
6.74000000000000	-0.680429322671002
6.75000000000000	-0.680896771940834
6.76000000000000	-0.681361652371956
6.77000000000000	-0.681823966273252
6.78000000000000	-0.682283715967091
6.79000000000000	-0.682740903789279
6.80000000000000	-0.683195532089016
6.81000000000000	-0.683647603228846
6.82000000000000	-0.684097119584613
6.83000000000000	-0.684544083545412
6.84000000000000	-0.684988497513545
6.85000000000000	-0.685430363904471
6.86000000000000	-0.685869685146763
6.87000000000000	-0.686306463682060
6.88000000000000	-0.686740701965018
6.89000000000000	-0.687172402463269
6.90000000000000	-0.687601567657370
6.91000000000000	-0.688028200040756
6.92000000000000	-0.688452302119698
6.93000000000000	-0.688873876413253
6.94000000000000	-0.689292925453217
6.95000000000000	-0.689709451784081
6.96000000000000	-0.690123457962982
6.97000000000000	-0.690534946559659
6.98000000000000	-0.690943920156406
6.99000000000000	-0.691350381348022
7	-0.691754332741771
7.01000000000000	-0.692155776957331
7.02000000000000	-0.692554716626748
7.03000000000000	-0.692951154394390
7.04000000000000	-0.693345092916902
7.05000000000000	-0.693736534863158
7.06000000000000	-0.694125482914215
7.07000000000000	-0.694511939763268
7.08000000000000	-0.694895908115602
7.09000000000000	-0.695277390688545
7.10000000000000	-0.695656390211425
7.11000000000000	-0.696032909425521
7.12000000000000	-0.696406951084017
7.13000000000000	-0.696778517951956
7.14000000000000	-0.697147612806195
7.15000000000000	-0.697514238435359
7.16000000000000	-0.697878397639789
7.17000000000000	-0.698240093231504
7.18000000000000	-0.698599328034153
7.19000000000000	-0.698956104882962
7.20000000000000	-0.699310426624697
7.21000000000000	-0.699662296117611
7.22000000000000	-0.700011716231405
7.23000000000000	-0.700358689847173
7.24000000000000	-0.700703219857364
7.25000000000000	-0.701045309165731
7.26000000000000	-0.701384960687288
7.27000000000000	-0.701722177348261
7.28000000000000	-0.702056962086045
7.29000000000000	-0.702389317849157
7.30000000000000	-0.702719247597189
7.31000000000000	-0.703046754300762
7.32000000000000	-0.703371840941483
7.33000000000000	-0.703694510511897
7.34000000000000	-0.704014766015440
7.35000000000000	-0.704332610466396
7.36000000000000	-0.704648046889850
7.37000000000000	-0.704961078321639
7.38000000000000	-0.705271707808313
7.39000000000000	-0.705579938407083
7.40000000000000	-0.705885773185780
7.41000000000000	-0.706189215222805
7.42000000000000	-0.706490267607085
7.43000000000000	-0.706788933438032
7.44000000000000	-0.707085215825489
7.45000000000000	-0.707379117889690
7.46000000000000	-0.707670642761213
7.47000000000000	-0.707959793580937
7.48000000000000	-0.708246573499990
7.49000000000000	-0.708530985679711
7.50000000000000	-0.708813033291599
7.51000000000000	-0.709092719517271
7.52000000000000	-0.709370047548416
7.53000000000000	-0.709645020586746
7.54000000000000	-0.709917641843958
7.55000000000000	-0.710187914541681
7.56000000000000	-0.710455841911436
7.57000000000000	-0.710721427194587
7.58000000000000	-0.710984673642299
7.59000000000000	-0.711245584515493
7.60000000000000	-0.711504163084794
7.61000000000000	-0.711760412630498
7.62000000000000	-0.712014336442515
7.63000000000000	-0.712265937820330
7.64000000000000	-0.712515220072957
7.65000000000000	-0.712762186518896
7.66000000000000	-0.713006840486084
7.67000000000000	-0.713249185311851
7.68000000000000	-0.713489224342879
7.69000000000000	-0.713726960935150
7.70000000000000	-0.713962398453908
7.71000000000000	-0.714195540273611
7.72000000000000	-0.714426389777887
7.73000000000000	-0.714654950359489
7.74000000000000	-0.714881225420248
7.75000000000000	-0.715105218371033
7.76000000000000	-0.715326932631703
7.77000000000000	-0.715546371631063
7.78000000000000	-0.715763538806820
7.79000000000000	-0.715978437605536
7.80000000000000	-0.716191071482589
7.81000000000000	-0.716401443902121
7.82000000000000	-0.716609558337001
7.83000000000000	-0.716815418268776
7.84000000000000	-0.717019027187627
7.85000000000000	-0.717220388592324
7.86000000000000	-0.717419505990187
7.87000000000000	-0.717616382897035
7.88000000000000	-0.717811022837145
7.89000000000000	-0.718003429343206
7.90000000000000	-0.718193605956280
7.91000000000000	-0.718381556225750
7.92000000000000	-0.718567283709281
7.93000000000000	-0.718750791972777
7.94000000000000	-0.718932084590332
7.95000000000000	-0.719111165144191
7.96000000000000	-0.719288037224700
7.97000000000000	-0.719462704430273
7.98000000000000	-0.719635170367333
7.99000000000000	-0.719805438650283
8	-0.719973512901452
8.01000000000000	-0.720139396751056
8.02000000000000	-0.720303093837151
8.03000000000000	-0.720464607805594
8.04000000000000	-0.720623942309997
8.05000000000000	-0.720781101011680
8.06000000000000	-0.720936087579632
8.07000000000000	-0.721088905690469
8.08000000000000	-0.721239559028383
8.09000000000000	-0.721388051285105
8.10000000000000	-0.721534386159862
8.11000000000000	-0.721678567359328
8.12000000000000	-0.721820598597587
8.13000000000000	-0.721960483596085
8.14000000000000	-0.722098226083589
8.15000000000000	-0.722233829796144
8.16000000000000	-0.722367298477030
8.17000000000000	-0.722498635876717
8.18000000000000	-0.722627845752823
8.19000000000000	-0.722754931870071
8.20000000000000	-0.722879898000248
8.21000000000000	-0.723002747922161
8.22000000000000	-0.723123485421590
8.23000000000000	-0.723242114291251
8.24000000000000	-0.723358638330751
8.25000000000000	-0.723473061346544
8.26000000000000	-0.723585387151890
8.27000000000000	-0.723695619566813
8.28000000000000	-0.723803762418052
8.29000000000000	-0.723909819539030
8.30000000000000	-0.724013794769803
8.31000000000000	-0.724115691957019
8.32000000000000	-0.724215514953874
8.33000000000000	-0.724313267620078
8.34000000000000	-0.724408953821799
8.35000000000000	-0.724502577431634
8.36000000000000	-0.724594142328558
8.37000000000000	-0.724683652397886
8.38000000000000	-0.724771111531229
8.39000000000000	-0.724856523626453
8.40000000000000	-0.724939892587635
8.41000000000000	-0.725021222325025
8.42000000000000	-0.725100516755001
8.43000000000000	-0.725177779800025
8.44000000000000	-0.725253015388607
8.45000000000000	-0.725326227455260
8.46000000000000	-0.725397419940454
8.47000000000000	-0.725466596790584
8.48000000000000	-0.725533761957919
8.49000000000000	-0.725598919400567
8.50000000000000	-0.725662073082428
8.51000000000000	-0.725723226973158
8.52000000000000	-0.725782385048122
8.53000000000000	-0.725839551288358
8.54000000000000	-0.725894729680529
8.55000000000000	-0.725947924216892
8.56000000000000	-0.725999138895245
8.57000000000000	-0.726048377718892
8.58000000000000	-0.726095644696603
8.59000000000000	-0.726140943842570
8.60000000000000	-0.726184279176367
8.61000000000000	-0.726225654722909
8.62000000000000	-0.726265074512409
8.63000000000000	-0.726302542580342
8.64000000000000	-0.726338062967399
8.65000000000000	-0.726371639719451
8.66000000000000	-0.726403276887503
8.67000000000000	-0.726432978527657
8.68000000000000	-0.726460748701071
8.69000000000000	-0.726486591473917
8.70000000000000	-0.726510510917341
8.71000000000000	-0.726532511107425
8.72000000000000	-0.726552596125140
8.73000000000000	-0.726570770056315
8.74000000000000	-0.726587036991587
8.75000000000000	-0.726601401026370
8.76000000000000	-0.726613866260807
8.77000000000000	-0.726624436799735
8.78000000000000	-0.726633116752641
8.79000000000000	-0.726639910233626
8.80000000000000	-0.726644821361361
8.81000000000000	-0.726647854259052
8.82000000000000	-0.726649013054393
8.83000000000000	-0.732014563306075
8.84000000000000	-0.738153983474781
8.85000000000000	-0.744185829831718
8.86000000000000	-0.750109622038767
8.87000000000000	-0.755924910061613
8.88000000000000	-0.761631274004783
8.89000000000000	-0.767228323940921
8.90000000000000	-0.772715699734412
8.91000000000000	-0.778093070859417
8.92000000000000	-0.783360136212449
8.93000000000000	-0.788516623919548
8.94000000000000	-0.793562291138180
8.95000000000000	-0.798496923853938
8.96000000000000	-0.803320336672148
8.97000000000000	-0.808032372604469
8.98000000000000	-0.812632902850592
8.99000000000000	-0.817121826575135
9	-0.821499070679814
9.01000000000000	-0.825764589571013
9.02000000000000	-0.829918364922829
9.03000000000000	-0.833960405435704
9.04000000000000	-0.837890746590733
9.05000000000000	-0.841709450399744
9.06000000000000	-0.845416605151266
9.07000000000000	-0.849012325152455
9.08000000000000	-0.852496750467104
9.09000000000000	-0.855870046649816
9.10000000000000	-0.859132404476448
9.11000000000000	-0.862284039670921
9.12000000000000	-0.865325192628497
9.13000000000000	-0.868256128135618
9.14000000000000	-0.871077135086406
9.15000000000000	-0.873788526195927
9.16000000000000	-0.876390637710308
9.17000000000000	-0.878883829113819
9.18000000000000	-0.881268482832996
9.19000000000000	-0.883545003937931
9.20000000000000	-0.885713819840798
9.21000000000000	-0.887775379991734
9.22000000000000	-0.889730155572164
9.23000000000000	-0.891578639185658
9.24000000000000	-0.893321344546434
9.25000000000000	-0.894958806165589
9.26000000000000	-0.896491579035163
9.27000000000000	-0.897920238310123
9.28000000000000	-0.899245378988367
9.29000000000000	-0.900467615588847
9.30000000000000	-0.901587581827895
9.31000000000000	-0.902605930293858
9.32000000000000	-0.903523332120117
9.33000000000000	-0.904340476656617
9.34000000000000	-0.905058071139954
9.35000000000000	-0.905676840362152
9.36000000000000	-0.906197526338201
9.37000000000000	-0.906620887972451
9.38000000000000	-0.906947700723955
9.39000000000000	-0.907178756270844
9.40000000000000	-0.907314862173835
9.41000000000000	-0.907356841538949
9.42000000000000	-0.907305532679538
9.43000000000000	-0.907161788777692
9.44000000000000	-0.906926477545137
9.45000000000000	-0.906600480883687
9.46000000000000	-0.906184694545351
9.47000000000000	-0.905680027792168
9.48000000000000	-0.905087403055871
9.49000000000000	-0.904407755597443
9.50000000000000	-0.903642033166658
9.51000000000000	-0.902791195661697
9.52000000000000	-0.901856214788905
9.53000000000000	-0.900838073722775
9.54000000000000	-0.899737766766246
9.55000000000000	-0.898556299011384
9.56000000000000	-0.897294686000527
9.57000000000000	-0.895953953387977
9.58000000000000	-0.894535136602302
9.59000000000000	-0.893039280509341
9.60000000000000	-0.891467439075975
9.61000000000000	-0.889820675034739
9.62000000000000	-0.888100059549350
9.63000000000000	-0.886306671881229
9.64000000000000	-0.884441599057071
9.65000000000000	-0.882505935537555
9.66000000000000	-0.880500782887250
9.67000000000000	-0.878427249445784
9.68000000000000	-0.876286450000358
9.69000000000000	-0.874079505459651
9.70000000000000	-0.871807542529198
9.71000000000000	-0.869471693388305
9.72000000000000	-0.867073095368552
9.73000000000000	-0.864612890633959
9.74000000000000	-0.862092225862873
9.75000000000000	-0.859512251931637
9.76000000000000	-0.856874123600106
9.77000000000000	-0.854178999199052
9.78000000000000	-0.851428040319541
9.79000000000000	-0.848622411504318
9.80000000000000	-0.845763279941269
9.81000000000000	-0.842851815159003
9.82000000000000	-0.839889188724629
9.83000000000000	-0.836876573943748
9.84000000000000	-0.833815145562748
9.85000000000000	-0.830706079473428
9.86000000000000	-0.827550552420009
9.87000000000000	-0.824349741708583
9.88000000000000	-0.821104824919046
9.89000000000000	-0.817816979619560
9.90000000000000	-0.814487383083591
9.91000000000000	-0.811117212009573
9.92000000000000	-0.807707642243229
9.93000000000000	-0.804259848502610
9.94000000000000	-0.800775004105871
9.95000000000000	-0.797254280701852
9.96000000000000	-0.793698848003473
9.97000000000000	-0.790109873524009
9.98000000000000	-0.786488522316266
9.99000000000000	-0.782835956714706
10	-0.779153336080531
10.0100000000000	-0.775441816549805
10.0200000000000	-0.771702550784603
10.0300000000000	-0.767936687727244
10.0400000000000	-0.764145372357639
10.0500000000000	-0.760329745453763
10.0600000000000	-0.756490943355318
10.0700000000000	-0.752630097730571
10.0800000000000	-0.748748335346433
10.0900000000000	-0.744846777841779
10.1000000000000	-0.740926541504049
10.1100000000000	-0.736988737049148
10.1200000000000	-0.733034469404667
10.1300000000000	-0.729064837496449
10.1400000000000	-0.725080934038526
10.1500000000000	-0.721083845326439
10.1600000000000	-0.717074651033961
10.1700000000000	-0.713054424013257
10.1800000000000	-0.709024230098464
10.1900000000000	-0.704985127912747
10.2000000000000	-0.700938168678818
10.2100000000000	-0.696884396032946
10.2200000000000	-0.692824845842467
10.2300000000000	-0.688760546026796
10.2400000000000	-0.684692516381983
10.2500000000000	-0.680621768408784
10.2600000000000	-0.676549305144285
10.2700000000000	-0.672476120997081
10.2800000000000	-0.668403201586002
10.2900000000000	-0.664331523582420
10.3000000000000	-0.660262054556121
10.3100000000000	-0.656195752824754
10.3200000000000	-0.652133567306862
10.3300000000000	-0.648076437378496
10.3400000000000	-0.644025292733421
10.3500000000000	-0.639981053246899
10.3600000000000	-0.635944628843071
10.3700000000000	-0.631916919365915
10.3800000000000	-0.627898814453806
10.3900000000000	-0.623891193417641
10.4000000000000	-0.619894925122558
10.4100000000000	-0.615910867873230
10.4200000000000	-0.611939869302728
10.4300000000000	-0.607982766264955
10.4400000000000	-0.604040384730634
10.4500000000000	-0.600113539686862
10.4600000000000	-0.596203035040193
10.4700000000000	-0.592309663523274
10.4800000000000	-0.588434206604999
10.4900000000000	-0.584577434404180
10.5000000000000	-0.580740105606735
10.5100000000000	-0.576922967386354
10.5200000000000	-0.573126755328662
10.5300000000000	-0.569352193358847
10.5400000000000	-0.565599993672738
10.5500000000000	-0.561870856671329
10.5600000000000	-0.558165470898727
10.5700000000000	-0.554484512983513
10.5800000000000	-0.550828647583486
10.5900000000000	-0.547198527333794
10.6000000000000	-0.543594792798415
10.6100000000000	-0.540018072424985
10.6200000000000	-0.536468982502929
10.6300000000000	-0.532948127124918
10.6400000000000	-0.529456098151580
10.6500000000000	-0.525993475179479
10.6600000000000	-0.522560825512342
10.6700000000000	-0.519158704135482
10.6800000000000	-0.515787653693421
10.6900000000000	-0.512448204470684
10.7000000000000	-0.509140874375733
10.7100000000000	-0.505866168928021
10.7200000000000	-0.502624581248144
10.7300000000000	-0.499416592051056
10.7400000000000	-0.496242669642337
10.7500000000000	-0.493103269917466
10.7600000000000	-0.489998836364092
10.7700000000000	-0.486929800067267
10.7800000000000	-0.483896579717607
10.7900000000000	-0.480899581622366
10.8000000000000	-0.477939199719382
10.8100000000000	-0.475015815593872
10.8200000000000	-0.472129798498048
10.8300000000000	-0.469281505373514
10.8400000000000	-0.466471280876427
10.8500000000000	-0.463699457405385
10.8600000000000	-0.460966355132000
10.8700000000000	-0.458272282034148
10.8800000000000	-0.455617533931841
10.8900000000000	-0.453002394525703
10.9000000000000	-0.450427135438010
10.9100000000000	-0.447892016256263
10.9200000000000	-0.445397284579266
10.9300000000000	-0.442943176065662
10.9400000000000	-0.440529914484915
10.9500000000000	-0.438157711770672
10.9600000000000	-0.435826768076508
10.9700000000000	-0.433537271833987
10.9800000000000	-0.431289399813022
10.9900000000000	-0.429083317184500
11	-0.426919177585115
11.0100000000000	-0.424797123184411
11.0200000000000	-0.422717284753953
11.0300000000000	-0.420679781738639
11.0400000000000	-0.418684722330073
11.0500000000000	-0.416732203541986
11.0600000000000	-0.414822311287677
11.0700000000000	-0.412955120459402
11.0800000000000	-0.411130695009719
11.0900000000000	-0.409349088034712
11.1000000000000	-0.407610341859086
11.1100000000000	-0.405914488123079
11.1200000000000	-0.404261547871159
11.1300000000000	-0.402651531642471
11.1400000000000	-0.401084439562995
11.1500000000000	-0.399560261439367
11.1600000000000	-0.398078976854352
11.1700000000000	-0.396640555263894
11.1800000000000	-0.395244956095744
11.1900000000000	-0.393892128849599
11.2000000000000	-0.392582013198723
11.2100000000000	-0.391314539093025
11.2200000000000	-0.390089626863536
11.2300000000000	-0.388907187328257
11.2400000000000	-0.387767121899346
11.2500000000000	-0.386669322691594
11.2600000000000	-0.385613672632158
11.2700000000000	-0.384600045571519
11.2800000000000	-0.383628306395615
11.2900000000000	-0.382698311139126
11.3000000000000	-0.381809907099854
11.3100000000000	-0.380962932954187
11.3200000000000	-0.380157218873581
11.3300000000000	-0.379392586642047
11.3400000000000	-0.378668849774586
11.3500000000000	-0.377985813636553
11.3600000000000	-0.377343275563899
11.3700000000000	-0.376741024984259
11.3800000000000	-0.376178843538852
11.3900000000000	-0.375656505205156
11.4000000000000	-0.375173776420309
11.4100000000000	-0.374730416205228
11.4200000000000	-0.374326176289370
11.4300000000000	-0.373960801236145
11.4400000000000	-0.373634028568900
11.4500000000000	-0.373345588897473
11.4600000000000	-0.373095206045265
11.4700000000000	-0.372882597176795
11.4800000000000	-0.372707472925707
11.4900000000000	-0.372569537523199
11.5000000000000	-0.372468488926825
11.5100000000000	-0.372404018949646
11.5200000000000	-0.372375813389702
11.5300000000000	-0.372383552159750
11.5400000000000	-0.372426909417259
11.5500000000000	-0.372505553694608
11.5600000000000	-0.372619148029469
11.5700000000000	-0.372767350095331
11.5800000000000	-0.372949812332141
11.5900000000000	-0.373166182077022
11.6000000000000	-0.373416101695041
11.6100000000000	-0.373699208709995
11.6200000000000	-0.374015135935179
11.6300000000000	-0.374363511604107
11.6400000000000	-0.374743959501164
11.6500000000000	-0.375156099092137
11.6600000000000	-0.375599545654616
11.6700000000000	-0.376073910408225
11.6800000000000	-0.376578800644659
11.6900000000000	-0.377113819857477
11.7000000000000	-0.377678567871660
11.7100000000000	-0.378272640972867
11.7200000000000	-0.378895632036384
11.7300000000000	-0.379547130655729
11.7400000000000	-0.380226723270886
11.7500000000000	-0.380933993296141
11.7600000000000	-0.381668521247495
11.7700000000000	-0.382429884869622
11.7800000000000	-0.383217659262356
11.7900000000000	-0.384031417006661
11.8000000000000	-0.384870728290084
11.8100000000000	-0.385735161031648
11.8200000000000	-0.386624281006158
11.8300000000000	-0.387537651967915
11.8400000000000	-0.388474835773786
11.8500000000000	-0.389435392505637
11.8600000000000	-0.390418880592071
11.8700000000000	-0.391424856929483
11.8800000000000	-0.392452877002380
11.8900000000000	-0.393502495002965
11.9000000000000	-0.394573263949943
11.9100000000000	-0.395664735806552
11.9200000000000	-0.396776461597771
11.9300000000000	-0.397907991526706
11.9400000000000	-0.399058875090117
11.9500000000000	-0.400228661193082
11.9600000000000	-0.401416898262764
11.9700000000000	-0.402623134361268
11.9800000000000	-0.403846917297568
11.9900000000000	-0.405087794738491
12	-0.406345314318727
12.0100000000000	-0.407619023749863
12.0200000000000	-0.408908470928408
12.0300000000000	-0.410213204042809
12.0400000000000	-0.411532771679421
12.0500000000000	-0.412866722927439
12.0600000000000	-0.414214607482749
12.0700000000000	-0.415575975750713
12.0800000000000	-0.416950378947841
12.0900000000000	-0.418337369202365
12.1000000000000	-0.419736499653680
12.1100000000000	-0.421147324550646
12.1200000000000	-0.422569399348739
12.1300000000000	-0.424002280806038
12.1400000000000	-0.425445527078029
12.1500000000000	-0.426898697811221
12.1600000000000	-0.428361354235562
12.1700000000000	-0.429833059255638
12.1800000000000	-0.431313377540650
12.1900000000000	-0.432801875613152
12.2000000000000	-0.434298121936549
12.2100000000000	-0.435801687001334
12.2200000000000	-0.437312143410065
12.2300000000000	-0.438829065961070
12.2400000000000	-0.440352031730860
12.2500000000000	-0.441880620155263
12.2600000000000	-0.443414413109253
12.2700000000000	-0.444952994985473
12.2800000000000	-0.446495952771450
12.2900000000000	-0.448042876125485
12.3000000000000	-0.449593357451220
12.3100000000000	-0.451146991970871
12.3200000000000	-0.452703377797124
12.3300000000000	-0.454262116003691
12.3400000000000	-0.455822810694512
12.3500000000000	-0.457385069071612
12.3600000000000	-0.458948501501596
12.3700000000000	-0.460512721580787
12.3800000000000	-0.462077346199001
12.3900000000000	-0.463641995601951
12.4000000000000	-0.465206293452288
12.4100000000000	-0.466769866889265
12.4200000000000	-0.468332346587033
12.4300000000000	-0.469893366811556
12.4400000000000	-0.471452565476155
12.4500000000000	-0.473009584195667
12.4600000000000	-0.474564068339236
12.4700000000000	-0.476115667081721
12.4800000000000	-0.477664033453722
12.4900000000000	-0.479208824390232
12.5000000000000	-0.480749700777914
12.5100000000000	-0.482286327501001
12.5200000000000	-0.483818373485815
12.5300000000000	-0.485345511743922
12.5400000000000	-0.486867419413911
12.5500000000000	-0.488383777801804
12.5600000000000	-0.489894272420105
12.5700000000000	-0.491398593025478
12.5800000000000	-0.492896433655074
12.5900000000000	-0.494387492661492
12.6000000000000	-0.495871472746398
12.6100000000000	-0.497348080992786
12.6200000000000	-0.498817028895900
12.6300000000000	-0.500278032392820
12.6400000000000	-0.501730811890703
12.6500000000000	-0.503175092293703
12.6600000000000	-0.504610603028570
12.6700000000000	-0.506037078068925
12.6800000000000	-0.507454255958219
12.6900000000000	-0.508861879831404
12.7000000000000	-0.510259697435280
12.7100000000000	-0.511647461147577
12.7200000000000	-0.513024927994728
12.7300000000000	-0.514391859668382
12.7400000000000	-0.515748022540632
12.7500000000000	-0.517093187677996
12.7600000000000	-0.518427130854131
12.7700000000000	-0.519749632561305
12.7800000000000	-0.521060478020634
12.7900000000000	-0.522359457191086
12.8000000000000	-0.523646364777270
12.8100000000000	-0.524921000236007
12.8200000000000	-0.526183167781704
12.8300000000000	-0.527432676390538
12.8400000000000	-0.528669339803450
12.8500000000000	-0.529892976527977
12.8600000000000	-0.531103409838911
12.8700000000000	-0.532300467777815
12.8800000000000	-0.533483983151391
12.8900000000000	-0.534653793528722
12.9000000000000	-0.535809741237390
12.9100000000000	-0.536951673358490
12.9200000000000	-0.538079441720540
12.9300000000000	-0.539192902892311
12.9400000000000	-0.540291918174578
12.9500000000000	-0.541376353590810
12.9600000000000	-0.542446079876807
12.9700000000000	-0.543500972469298
12.9800000000000	-0.544540911493514
12.9900000000000	-0.545565781749743
13	-0.546575472698883
13.0100000000000	-0.547569878447007
13.0200000000000	-0.548548897728949
13.0300000000000	-0.549512433890924
13.0400000000000	-0.550460394872196
13.0500000000000	-0.551392693185813
13.0600000000000	-0.552309245898410
13.0700000000000	-0.553209974609097
13.0800000000000	-0.554094805427459
13.0900000000000	-0.554963668950656
13.1000000000000	-0.555816500239666
13.1100000000000	-0.556653238794650
13.1200000000000	-0.557473828529493
13.1300000000000	-0.558278217745497
13.1400000000000	-0.559066359104268
13.1500000000000	-0.559838209599785
13.1600000000000	-0.560593730529698
13.1700000000000	-0.561332887465836
13.1800000000000	-0.562055650223958
13.1900000000000	-0.562761992832754
13.2000000000000	-0.563451893502121
13.2100000000000	-0.564125334590709
13.2200000000000	-0.564782302572768
13.2300000000000	-0.565422788004306
13.2400000000000	-0.566046785488562
13.2500000000000	-0.566654293640835
13.2600000000000	-0.567245315052642
13.2700000000000	-0.567819856255266
13.2800000000000	-0.568377927682666
13.2900000000000	-0.568919543633800
13.3000000000000	-0.569444722234346
13.3100000000000	-0.569953485397856
13.3200000000000	-0.570445858786344
13.3300000000000	-0.570921871770332
13.3400000000000	-0.571381557388365
13.3500000000000	-0.571824952306004
13.3600000000000	-0.572252096774321
13.3700000000000	-0.572663034587912
13.3800000000000	-0.573057813042419
13.3900000000000	-0.573436482891615
13.4000000000000	-0.573799098304027
13.4100000000000	-0.574145716819138
13.4200000000000	-0.574476399303177
13.4300000000000	-0.574791209904490
13.4400000000000	-0.575090216008551
13.4500000000000	-0.575373488192577
13.4600000000000	-0.575641100179796
13.4700000000000	-0.575893128793369
13.4800000000000	-0.576129653909982
13.4900000000000	-0.576350758413124
13.5000000000000	-0.576556528146059
13.5100000000000	-0.576747051864514
13.5200000000000	-0.576922421189091
13.5300000000000	-0.577082730557424
13.5400000000000	-0.577228077176086
13.5500000000000	-0.577358560972260
13.5600000000000	-0.577474284545202
13.5700000000000	-0.577575353117488
13.5800000000000	-0.577661874486083
13.5900000000000	-0.577733958973215
13.6000000000000	-0.577791719377099
13.6100000000000	-0.577835270922510
13.6200000000000	-0.577864731211202
13.6300000000000	-0.577880220172223
13.6400000000000	-0.577881860012106
13.6500000000000	-0.577869775164964
13.6600000000000	-0.577844092242504
13.6700000000000	-0.577804939983959
13.6800000000000	-0.577752449205965
13.6900000000000	-0.577686752752399
13.7000000000000	-0.577607985444161
13.7100000000000	-0.577516284028954
13.7200000000000	-0.577411787131042
13.7300000000000	-0.577294635201016
13.7400000000000	-0.577164970465567
13.7500000000000	-0.577022936877289
13.7600000000000	-0.576868680064520
13.7700000000000	-0.576702347281233
13.7800000000000	-0.576524087356982
13.7900000000000	-0.576334050646929
13.8000000000000	-0.576132388981947
13.8100000000000	-0.575919255618823
13.8200000000000	-0.575694805190562
13.8300000000000	-0.575459193656821
13.8400000000000	-0.575212578254449
13.8500000000000	-0.574955117448187
13.8600000000000	-0.574686970881503
13.8700000000000	-0.574408299327596
13.8800000000000	-0.574119264640565
13.8900000000000	-0.573820029706758
13.9000000000000	-0.573510758396315
13.9100000000000	-0.573191615514907
13.9200000000000	-0.572862766755690
13.9300000000000	-0.572524378651475
13.9400000000000	-0.572176618527124
13.9500000000000	-0.571819654452198
13.9600000000000	-0.571453655193835
13.9700000000000	-0.571078790169898
13.9800000000000	-0.570695229402385
13.9900000000000	-0.570303143471112
14	-0.569902703467680
14.0100000000000	-0.569494080949737
14.0200000000000	-0.569077447895537
14.0300000000000	-0.568652976658808
14.0400000000000	-0.568220839923936
14.0500000000000	-0.567781210661476
14.0600000000000	-0.567334262083993
14.0700000000000	-0.566880167602244
14.0800000000000	-0.566419100781704
14.0900000000000	-0.565951235299454
14.1000000000000	-0.565476744901424
14.1100000000000	-0.564995803360004
14.1200000000000	-0.564508584432039
14.1300000000000	-0.564015261817196
14.1400000000000	-0.563516009116730
14.1500000000000	-0.563010999792635
14.1600000000000	-0.562500407127208
14.1700000000000	-0.561984404183009
14.1800000000000	-0.561463163763245
14.1900000000000	-0.560936858372567
14.2000000000000	-0.560405660178290
14.2100000000000	-0.559869740972057
14.2200000000000	-0.559329272131921
14.2300000000000	-0.558784424584878
14.2400000000000	-0.558235368769848
14.2500000000000	-0.557682274601102
14.2600000000000	-0.557125311432147
14.2700000000000	-0.556564648020069
14.2800000000000	-0.556000452490345
14.2900000000000	-0.555432892302121
14.3000000000000	-0.554862134213960
14.3100000000000	-0.554288344250077
14.3200000000000	-0.553711687667048
14.3300000000000	-0.553132328920998
14.3400000000000	-0.552550431635289
14.3500000000000	-0.551966158568692
14.3600000000000	-0.551379671584059
14.3700000000000	-0.550791131617484
14.3800000000000	-0.550200698647974
14.3900000000000	-0.549608531667616
14.4000000000000	-0.549014788652258
14.4100000000000	-0.548419626532691
14.4200000000000	-0.547823201166349
14.4300000000000	-0.547225667309512
14.4400000000000	-0.546627178590036
14.4500000000000	-0.546027887480591
14.4600000000000	-0.545427945272425
14.4700000000000	-0.544827502049644
14.4800000000000	-0.544226706664011
14.4900000000000	-0.543625706710278
14.5000000000000	-0.543024648502032
14.5100000000000	-0.542423677048075
14.5200000000000	-0.541822936029327
14.5300000000000	-0.541222567776254
14.5400000000000	-0.540622713246827
14.5500000000000	-0.540023512005012
14.5600000000000	-0.539425102199782
14.5700000000000	-0.538827620544666
14.5800000000000	-0.538231202297821
14.5900000000000	-0.537635981242639
14.6000000000000	-0.537042089668877
14.6100000000000	-0.536449658354322
14.6200000000000	-0.535858816546984
14.6300000000000	-0.535269691947813
14.6400000000000	-0.534682410693945
14.6500000000000	-0.534097097342480
14.6600000000000	-0.533513874854781
14.6700000000000	-0.532932864581299
14.6800000000000	-0.532354186246920
14.6900000000000	-0.531777957936842
14.7000000000000	-0.531204296082964
14.7100000000000	-0.530633315450804
14.7200000000000	-0.530065129126927
14.7300000000000	-0.529499848506898
14.7400000000000	-0.528937583283743
14.7500000000000	-0.528378441436930
14.7600000000000	-0.527822529221853
14.7700000000000	-0.527269951159834
14.7800000000000	-0.526720810028627
14.7900000000000	-0.526175206853426
14.8000000000000	-0.525633240898379
14.8100000000000	-0.525095009658598
14.8200000000000	-0.524560608852670
14.8300000000000	-0.524030132415659
14.8400000000000	-0.523503672492600
14.8500000000000	-0.522981319432486
14.8600000000000	-0.522463161782739
14.8700000000000	-0.521949286284160
14.8800000000000	-0.521439777866362
14.8900000000000	-0.520934719643683
14.9000000000000	-0.520434192911566
14.9100000000000	-0.519938277143411
14.9200000000000	-0.519447049987895
14.9300000000000	-0.518960587266756
14.9400000000000	-0.518478962973029
14.9500000000000	-0.518002249269744
14.9600000000000	-0.517530516489078
14.9700000000000	-0.517063833131943
14.9800000000000	-0.516602265868033
14.9900000000000	-0.516145879536299
15	-0.515694737145867
15.0100000000000	-0.515248899877381
15.0200000000000	-0.514808427084781
15.0300000000000	-0.514373376297498
15.0400000000000	-0.513943803223070
15.0500000000000	-0.513519761750175
15.0600000000000	-0.513101303952070
15.0700000000000	-0.512688480090432
15.0800000000000	-0.512281338619612
15.0900000000000	-0.511879926191275
15.1000000000000	-0.511484287659431
15.1100000000000	-0.511094466085862
15.1200000000000	-0.510710502745918
15.1300000000000	-0.510332437134701
15.1400000000000	-0.509960306973619
15.1500000000000	-0.509594148217302
15.1600000000000	-0.509233995060883
15.1700000000000	-0.508879879947644
15.1800000000000	-0.508531833576997
15.1900000000000	-0.508189884912834
15.2000000000000	-0.507854061192198
15.2100000000000	-0.507524387934308
15.2200000000000	-0.507200888949902
15.2300000000000	-0.506883586350916
15.2400000000000	-0.506572500560482
15.2500000000000	-0.506267650323237
15.2600000000000	-0.505969052715948
15.2700000000000	-0.505676723158440
15.2800000000000	-0.505390675424825
15.2900000000000	-0.505110921655025
15.3000000000000	-0.504837472366580
15.3100000000000	-0.504570336466745
15.3200000000000	-0.504309521264866
15.3300000000000	-0.504055032485021
15.3400000000000	-0.503806874278935
15.3500000000000	-0.503565049239153
15.3600000000000	-0.503329558412474
15.3700000000000	-0.503100401313628
15.3800000000000	-0.502877575939203
15.3900000000000	-0.502661078781810
15.4000000000000	-0.502450904844483
15.4100000000000	-0.502247047655307
15.4200000000000	-0.502049499282266
15.4300000000000	-0.501858250348310
15.4400000000000	-0.501673290046638
15.4500000000000	-0.501494606156179
15.4600000000000	-0.501322185057277
15.4700000000000	-0.501156011747572
15.4800000000000	-0.500996069858071
15.4900000000000	-0.500842341669398
15.5000000000000	-0.500694808128226
15.5100000000000	-0.500553448863881
15.5200000000000	-0.500418242205113
15.5300000000000	-0.500289165197028
15.5400000000000	-0.500166193618173
15.5500000000000	-0.500049301997778
15.5600000000000	-0.499938463633140
15.5700000000000	-0.499833650607142
15.5800000000000	-0.499734833805912
15.5900000000000	-0.499641982936609
15.6000000000000	-0.499555066545332
15.6100000000000	-0.499474052035142
15.6200000000000	-0.499398905684205
15.6300000000000	-0.499329592664035
15.6400000000000	-0.499266077057842
15.6500000000000	-0.499208321878974
15.6600000000000	-0.499156289089453
15.6700000000000	-0.499109939618590
15.6800000000000	-0.499069233381693
15.6900000000000	-0.499034129298834
15.7000000000000	-0.499004585313702
15.7100000000000	-0.498980558412506
15.7200000000000	-0.498962004642950
15.7300000000000	-0.498948879133257
15.7400000000000	-0.498941136111238
15.7500000000000	-0.498938728923421
15.7600000000000	-0.498941610054196
15.7700000000000	-0.498949731145020
15.7800000000000	-0.498963043013629
15.7900000000000	-0.498981495673293
15.8000000000000	-0.499005038352078
15.8100000000000	-0.499033619512131
15.8200000000000	-0.499067186868971
15.8300000000000	-0.499105687410786
15.8400000000000	-0.499149067417734
15.8500000000000	-0.499197272481236
15.8600000000000	-0.499250247523266
15.8700000000000	-0.499307936815620
15.8800000000000	-0.499370283999176
15.8900000000000	-0.499437232103128
15.9000000000000	-0.499508723564193
15.9100000000000	-0.499584700245790
15.9200000000000	-0.499665103457181
15.9300000000000	-0.499749873972573
15.9400000000000	-0.499838952050182
15.9500000000000	-0.499932277451240
15.9600000000000	-0.500029789458956
15.9700000000000	-0.500131426897423
15.9800000000000	-0.500237128150456
15.9900000000000	-0.500346831180379
16	-0.500460473546730
16.0100000000000	-0.500577992424906
16.0200000000000	-0.500699324624725
16.0300000000000	-0.500824406608911
16.0400000000000	-0.500953174511495
16.0500000000000	-0.501085564156134
16.0600000000000	-0.501221511074331
16.0700000000000	-0.501360950523567
16.0800000000000	-0.501503817505332
16.0900000000000	-0.501650046783062
16.1000000000000	-0.501799572899960
16.1100000000000	-0.501952330196719
16.1200000000000	-0.502108252829132
16.1300000000000	-0.502267274785583
16.1400000000000	-0.502429329904427
16.1500000000000	-0.502594351891243
16.1600000000000	-0.502762274335971
16.1700000000000	-0.502933030729913
16.1800000000000	-0.503106554482616
16.1900000000000	-0.503282778938611
16.2000000000000	-0.503461637394022
16.2100000000000	-0.503643063113040
16.2200000000000	-0.503826989344249
16.2300000000000	-0.504013349336815
16.2400000000000	-0.504202076356529
16.2500000000000	-0.504393103701692
16.2600000000000	-0.504586364718861
16.2700000000000	-0.504781792818435
16.2800000000000	-0.504979321490088
16.2900000000000	-0.505178884318038
16.3000000000000	-0.505380414996167
16.3100000000000	-0.505583847342963
16.3200000000000	-0.505789115316312
16.3300000000000	-0.505996153028116
16.3400000000000	-0.506204894758742
16.3500000000000	-0.506415274971299
16.3600000000000	-0.506627228325749
16.3700000000000	-0.506840689692838
16.3800000000000	-0.507055594167851
16.3900000000000	-0.507271877084190
16.4000000000000	-0.507489474026773
16.4100000000000	-0.507708320845254
16.4200000000000	-0.507928353667049
16.4300000000000	-0.508149508910197
16.4400000000000	-0.508371723296019
16.4500000000000	-0.508594933861592
16.4600000000000	-0.508819077972047
16.4700000000000	-0.509044093332660
16.4800000000000	-0.509269918000765
16.4900000000000	-0.509496490397469
16.5000000000000	-0.509723749319176
16.5100000000000	-0.509951633948921
16.5200000000000	-0.510180083867493
16.5300000000000	-0.510409039064388
16.5400000000000	-0.510638439948540
16.5500000000000	-0.510868227358869
16.5600000000000	-0.511098342574625
16.5700000000000	-0.511328727325538
16.5800000000000	-0.511559323801760
16.5900000000000	-0.511790074663617
16.6000000000000	-0.512020923051149
16.6100000000000	-0.512251812593457
16.6200000000000	-0.512482687417846
16.6300000000000	-0.512713492158764
16.6400000000000	-0.512944171966539
16.6500000000000	-0.513174672515917
16.6600000000000	-0.513404940014394
16.6700000000000	-0.513634921210338
16.6800000000000	-0.513864563400924
16.6900000000000	-0.514093814439851
16.7000000000000	-0.514322622744859
16.7100000000000	-0.514550937305052
16.7200000000000	-0.514778707688002
16.7300000000000	-0.515005884046664
16.7400000000000	-0.515232417126077
16.7500000000000	-0.515458258269871
16.7600000000000	-0.515683359426565
16.7700000000000	-0.515907673155670
16.7800000000000	-0.516131152633582
16.7900000000000	-0.516353751659278
16.8000000000000	-0.516575424659809
16.8100000000000	-0.516796126695597
16.8200000000000	-0.517015813465528
16.8300000000000	-0.517234441311844
16.8400000000000	-0.517451967224840
16.8500000000000	-0.517668348847362
16.8600000000000	-0.517883544479108
16.8700000000000	-0.518097513080730
16.8800000000000	-0.518310214277744
16.8900000000000	-0.518521608364237
16.9000000000000	-0.518731656306391
16.9100000000000	-0.518940319745808
16.9200000000000	-0.519147561002641
16.9300000000000	-0.519353343078533
16.9400000000000	-0.519557629659372
16.9500000000000	-0.519760385117853
16.9600000000000	-0.519961574515851
16.9700000000000	-0.520161163606606
16.9800000000000	-0.520359118836722
16.9900000000000	-0.520555407347992
17	-0.520749996979017
17.0100000000000	-0.520942856266671
17.0200000000000	-0.521133954447357
17.0300000000000	-0.521323261458106
17.0400000000000	-0.521510747937485
17.0500000000000	-0.521696385226332
17.0600000000000	-0.521880145368316
17.0700000000000	-0.522062001110319
17.0800000000000	-0.522241925902655
17.0900000000000	-0.522419893899104
17.1000000000000	-0.522595879956795
17.1100000000000	-0.522769859635897
17.1200000000000	-0.522941809199169
17.1300000000000	-0.523111705611324
17.1400000000000	-0.523279526538246
17.1500000000000	-0.523445250346037
17.1600000000000	-0.523608856099901
17.1700000000000	-0.523770323562885
17.1800000000000	-0.523929633194442
17.1900000000000	-0.524086766148862
17.2000000000000	-0.524241704273532
17.2100000000000	-0.524394430107053
17.2200000000000	-0.524544926877213
17.2300000000000	-0.524693178498801
17.2400000000000	-0.524839169571280
17.2500000000000	-0.524982885376325
17.2600000000000	-0.525124311875207
17.2700000000000	-0.525263435706041
17.2800000000000	-0.525400244180900
17.2900000000000	-0.525534725282790
17.3000000000000	-0.525666867662492
17.3100000000000	-0.525796660635266
17.3200000000000	-0.525924094177437
17.3300000000000	-0.526049158922842
17.3400000000000	-0.526171846159157
17.3500000000000	-0.526292147824096
17.3600000000000	-0.526410056501493
17.3700000000000	-0.526525565417257
17.3800000000000	-0.526638668435215
17.3900000000000	-0.526749360052837
17.4000000000000	-0.526857635396850
17.4100000000000	-0.526963490218733
17.4200000000000	-0.527066920890110
17.4300000000000	-0.527167924398032
17.4400000000000	-0.527266498340155
17.4500000000000	-0.527362640919811
17.4600000000000	-0.527456350940983
17.4700000000000	-0.527547627803180
17.4800000000000	-0.527636471496209
17.4900000000000	-0.527722882594862
17.5000000000000	-0.527806862253502
17.5100000000000	-0.527888412200560
17.5200000000000	-0.527967534732951
17.5300000000000	-0.528044232710393
17.5400000000000	-0.528118509549645
17.5500000000000	-0.528190369218674
17.5600000000000	-0.528259816230721
17.5700000000000	-0.528326855638310
17.5800000000000	-0.528391493027170
17.5900000000000	-0.528453734510085
17.6000000000000	-0.528513586720674
17.6100000000000	-0.528571056807106
17.6200000000000	-0.528626152425737
17.6300000000000	-0.528678881734695
17.6400000000000	-0.528729253387394
17.6500000000000	-0.528777276525990
17.6600000000000	-0.528822960774775
17.6700000000000	-0.528866316233525
17.6800000000000	-0.528907353470779
17.6900000000000	-0.528946083517076
17.7000000000000	-0.528982517858143
17.7100000000000	-0.529016668428023
17.7200000000000	-0.529048547602174
17.7300000000000	-0.529078168190510
17.7400000000000	-0.529105543430408
17.7500000000000	-0.529130686979672
17.7600000000000	-0.529153612909462
17.7700000000000	-0.529174335697184
17.7800000000000	-0.529192870219350
17.7900000000000	-0.529209231744401
17.8000000000000	-0.529223435925509
17.8100000000000	-0.529235498793344
17.8200000000000	-0.529245436748818
17.8300000000000	-0.529253266555804
17.8400000000000	-0.529259005333837
17.8500000000000	-0.529262670550794
17.8600000000000	-0.529264280015552
17.8700000000000	-0.529263851870635
17.8800000000000	-0.529261404584846
17.8900000000000	-0.529256956945885
17.9000000000000	-0.529250528052960
17.9100000000000	-0.529242137309390
17.9200000000000	-0.529231804415193
17.9300000000000	-0.529219549359683
17.9400000000000	-0.529205392414057
17.9500000000000	-0.529189354123974
17.9600000000000	-0.529171455302153
17.9700000000000	-0.529151717020953
17.9800000000000	-0.529130160604976
17.9900000000000	-0.529106807623659
18	-0.529081679883890
18.0100000000000	-0.529054799422621
18.0200000000000	-0.529026188499497
18.0300000000000	-0.528995869589500
18.0400000000000	-0.528963865375607
18.0500000000000	-0.528930198741457
18.0600000000000	-0.528894892764047
18.0700000000000	-0.528857970706439
18.0800000000000	-0.528819456010490
18.0900000000000	-0.528779372289611
18.1000000000000	-0.528737743321538
18.1100000000000	-0.528694593041138
18.1200000000000	-0.528649945533237
18.1300000000000	-0.528603825025486
18.1400000000000	-0.528556255881237
18.1500000000000	-0.528507262592479
18.1600000000000	-0.528456869772775
18.1700000000000	-0.528405102150263
18.1800000000000	-0.528351984560670
18.1900000000000	-0.528297541940378
18.2000000000000	-0.528241799319519
18.2100000000000	-0.528184781815115
18.2200000000000	-0.528126514624256
18.2300000000000	-0.528067023017322
18.2400000000000	-0.528006332331247
18.2500000000000	-0.527944467962830
18.2600000000000	-0.527881455362089
18.2700000000000	-0.527817320025667
18.2800000000000	-0.527752087490275
18.2900000000000	-0.527685783326204
18.3000000000000	-0.527618433130861
18.3100000000000	-0.527550062522388
18.3200000000000	-0.527480697133303
18.3300000000000	-0.527410362604216
18.3400000000000	-0.527339084577590
18.3500000000000	-0.527266888691563
18.3600000000000	-0.527193800573820
18.3700000000000	-0.527119845835530
18.3800000000000	-0.527045050065337
18.3900000000000	-0.526969438823413
18.4000000000000	-0.526893037635569
18.4100000000000	-0.526815871987429
18.4200000000000	-0.526737967318666
18.4300000000000	-0.526659349017305
18.4400000000000	-0.526580042414078
18.4500000000000	-0.526500072776858
18.4600000000000	-0.526419465305145
18.4700000000000	-0.526338245124633
18.4800000000000	-0.526256437281830
18.4900000000000	-0.526174066738752
18.5000000000000	-0.526091158367684
18.5100000000000	-0.526007736946011
18.5200000000000	-0.525923827151116
18.5300000000000	-0.525839453555352
18.5400000000000	-0.525754640621076
18.5500000000000	-0.525669412695768
18.5600000000000	-0.525583794007207
18.5700000000000	-0.525497808658730
18.5800000000000	-0.525411480624559
18.5900000000000	-0.525324833745200
18.6000000000000	-0.525237891722919
18.6100000000000	-0.525150678117290
18.6200000000000	-0.525063216340820
18.6300000000000	-0.524975529654640
18.6400000000000	-0.524887641164286
18.6500000000000	-0.524799573815543
18.6600000000000	-0.524711350390369
18.6700000000000	-0.524622993502896
18.6800000000000	-0.524534525595508
18.6900000000000	-0.524445968934992
18.7000000000000	-0.524357345608768
18.7100000000000	-0.524268677521201
18.7200000000000	-0.524179986389978
18.7300000000000	-0.524091293742577
18.7400000000000	-0.524002620912802
18.7500000000000	-0.523913989037403
18.7600000000000	-0.523825419052771
18.7700000000000	-0.523736931691709
18.7800000000000	-0.523648547480285
18.7900000000000	-0.523560286734762
18.8000000000000	-0.523472169558604
18.8100000000000	-0.523384215839562
18.8200000000000	-0.523296445246836
18.8300000000000	-0.523208877228322
18.8400000000000	-0.523121531007925
18.8500000000000	-0.523034425582962
18.8600000000000	-0.522947579721634
18.8700000000000	-0.522861011960584
18.8800000000000	-0.522774740602522
18.8900000000000	-0.522688783713941
18.9000000000000	-0.522603159122897
18.9100000000000	-0.522517884416877
18.9200000000000	-0.522432976940738
18.9300000000000	-0.522348453794724
18.9400000000000	-0.522264331832560
18.9500000000000	-0.522180627659624
18.9600000000000	-0.522097357631195
18.9700000000000	-0.522014537850770
18.9800000000000	-0.521932184168470
18.9900000000000	-0.521850312179509
19	-0.521768937222743
19.0100000000000	-0.521688074379296
19.0200000000000	-0.521607738471255
19.0300000000000	-0.521527944060442
19.0400000000000	-0.521448705447262
19.0500000000000	-0.521370036669619
19.0600000000000	-0.521291951501912
19.0700000000000	-0.521214463454092
19.0800000000000	-0.521137585770802
19.0900000000000	-0.521061331430586
19.1000000000000	-0.520985713145166
19.1100000000000	-0.520910743358790
19.1200000000000	-0.520836434247654
19.1300000000000	-0.520762797719388
19.1400000000000	-0.520689845412619
19.1500000000000	-0.520617588696593
19.1600000000000	-0.520546038670874
19.1700000000000	-0.520475206165102
19.1800000000000	-0.520405101738829
19.1900000000000	-0.520335735681410
19.2000000000000	-0.520267118011966
19.2100000000000	-0.520199258479413
19.2200000000000	-0.520132166562553
19.2300000000000	-0.520065851470229
19.2400000000000	-0.520000322141548
19.2500000000000	-0.519935587246159
19.2600000000000	-0.519871655184601
19.2700000000000	-0.519808534088708
19.2800000000000	-0.519746231822078
19.2900000000000	-0.519684755980594
19.3000000000000	-0.519624113893022
19.3100000000000	-0.519564312621646
19.3200000000000	-0.519505358962981
19.3300000000000	-0.519447259448529
19.3400000000000	-0.519390020345600
19.3500000000000	-0.519333647658186
19.3600000000000	-0.519278147127890
19.3700000000000	-0.519223524234915
19.3800000000000	-0.519169784199099
19.3900000000000	-0.519116931981008
19.4000000000000	-0.519064972283081
19.4100000000000	-0.519013909550825
19.4200000000000	-0.518963747974062
19.4300000000000	-0.518914491488230
19.4400000000000	-0.518866143775727
19.4500000000000	-0.518818708267304
19.4600000000000	-0.518772188143516
19.4700000000000	-0.518726586336203
19.4800000000000	-0.518681905530036
19.4900000000000	-0.518638148164094
19.5000000000000	-0.518595316433492
19.5100000000000	-0.518553412291055
19.5200000000000	-0.518512437449030
19.5300000000000	-0.518472393380843
19.5400000000000	-0.518433281322898
19.5500000000000	-0.518395102276414
19.5600000000000	-0.518357857009311
19.5700000000000	-0.518321546058119
19.5800000000000	-0.518286169729941
19.5900000000000	-0.518251728104443
19.6000000000000	-0.518218221035892
19.6100000000000	-0.518185648155212
19.6200000000000	-0.518154008872094
19.6300000000000	-0.518123302377130
19.6400000000000	-0.518093527643981
19.6500000000000	-0.518064683431580
19.6600000000000	-0.518036768286365
19.6700000000000	-0.518009780544546
19.6800000000000	-0.517983718334396
19.6900000000000	-0.517958579578578
19.7000000000000	-0.517934361996498
19.7100000000000	-0.517911063106684
19.7200000000000	-0.517888680229192
19.7300000000000	-0.517867210488042
19.7400000000000	-0.517846650813673
19.7500000000000	-0.517826997945428
19.7600000000000	-0.517808248434061
19.7700000000000	-0.517790398644262
19.7800000000000	-0.517773444757215
19.7900000000000	-0.517757382773161
19.8000000000000	-0.517742208513997
19.8100000000000	-0.517727917625885
19.8200000000000	-0.517714505581885
19.8300000000000	-0.517701967684599
19.8400000000000	-0.517690299068843
19.8500000000000	-0.517679494704321
19.8600000000000	-0.517669549398331
19.8700000000000	-0.517660457798469
19.8800000000000	-0.517652214395362
19.8900000000000	-0.517644813525400
19.9000000000000	-0.517638249373496
19.9100000000000	-0.517632515975843
19.9200000000000	-0.517627607222689
19.9300000000000	-0.517623516861122
19.9400000000000	-0.517620238497866
19.9500000000000	-0.517617765602076
19.9600000000000	-0.517616091508157
19.9700000000000	-0.517615209418574
19.9800000000000	-0.517615112406676
19.9900000000000	-0.517615793419529
20	-0.517617245280747
20.0100000000000	-0.517619460693326
20.0200000000000	-0.517622432242492
20.0300000000000	-0.517626152398542
20.0400000000000	-0.517630613519689
20.0500000000000	-0.517635807854909
20.0600000000000	-0.517641727546791
20.0700000000000	-0.517648364634383
20.0800000000000	-0.517655711056040
20.0900000000000	-0.517663758652268
20.1000000000000	-0.517672499168569
20.1100000000000	-0.517681924258281
20.1200000000000	-0.517692025485414
20.1300000000000	-0.517702794327483
20.1400000000000	-0.517714222178340
20.1500000000000	-0.517726300350992
20.1600000000000	-0.517739020080420
20.1700000000000	-0.517752372526391
20.1800000000000	-0.517766348776256
20.1900000000000	-0.517780939847750
20.2000000000000	-0.517796136691777
20.2100000000000	-0.517811930195188
20.2200000000000	-0.517828311183549
20.2300000000000	-0.517845270423896
20.2400000000000	-0.517862798627486
20.2500000000000	-0.517880886452529
20.2600000000000	-0.517899524506918
20.2700000000000	-0.517918703350930
20.2800000000000	-0.517938413499936
20.2900000000000	-0.517958645427077
20.3000000000000	-0.517979389565936
20.3100000000000	-0.518000636313198
20.3200000000000	-0.518022376031289
20.3300000000000	-0.518044599051001
20.3400000000000	-0.518067295674100
20.3500000000000	-0.518090456175924
20.3600000000000	-0.518114070807952
20.3700000000000	-0.518138129800368
20.3800000000000	-0.518162623364599
20.3900000000000	-0.518187541695837
20.4000000000000	-0.518212874975544
20.4100000000000	-0.518238613373933
20.4200000000000	-0.518264747052433
20.4300000000000	-0.518291266166138
20.4400000000000	-0.518318160866222
20.4500000000000	-0.518345421302351
20.4600000000000	-0.518373037625056
20.4700000000000	-0.518400999988100
20.4800000000000	-0.518429298550809
20.4900000000000	-0.518457923480397
20.5000000000000	-0.518486864954247
20.5100000000000	-0.518516113162186
20.5200000000000	-0.518545658308734
20.5300000000000	-0.518575490615323
20.5400000000000	-0.518605600322493
20.5500000000000	-0.518635977692070
20.5600000000000	-0.518666613009311
20.5700000000000	-0.518697496585035
20.5800000000000	-0.518728618757713
20.5900000000000	-0.518759969895546
20.6000000000000	-0.518791540398512
20.6100000000000	-0.518823320700385
20.6200000000000	-0.518855301270736
20.6300000000000	-0.518887472616892
20.6400000000000	-0.518919825285886
20.6500000000000	-0.518952349866367
20.6600000000000	-0.518985036990487
20.6700000000000	-0.519017877335765
20.6800000000000	-0.519050861626911
20.6900000000000	-0.519083980637642
20.7000000000000	-0.519117225192445
20.7100000000000	-0.519150586168336
20.7200000000000	-0.519184054496572
20.7300000000000	-0.519217621164347
20.7400000000000	-0.519251277216451
20.7500000000000	-0.519285013756906
20.7600000000000	-0.519318821950569
20.7700000000000	-0.519352693024708
20.7800000000000	-0.519386618270546
20.7900000000000	-0.519420589044784
20.8000000000000	-0.519454596771083
20.8100000000000	-0.519488632941524
20.8200000000000	-0.519522689118035
20.8300000000000	-0.519556756933791
20.8400000000000	-0.519590828094585
20.8500000000000	-0.519624894380163
20.8600000000000	-0.519658947645539
20.8700000000000	-0.519692979822268
20.8800000000000	-0.519726982919700
20.8900000000000	-0.519760949026198
20.9000000000000	-0.519794870310329
20.9100000000000	-0.519828739022023
20.9200000000000	-0.519862547493699
20.9300000000000	-0.519896288141372
20.9400000000000	-0.519929953465717
20.9500000000000	-0.519963536053111
20.9600000000000	-0.519997028576639
20.9700000000000	-0.520030423797079
20.9800000000000	-0.520063714563850
20.9900000000000	-0.520096893815928
21	-0.520129954582742
21.0100000000000	-0.520162889985031
21.0200000000000	-0.520195693235676
21.0300000000000	-0.520228357640496
21.0400000000000	-0.520260876599029
21.0500000000000	-0.520293243605268
21.0600000000000	-0.520325452248371
21.0700000000000	-0.520357496213350
21.0800000000000	-0.520389369281721
21.0900000000000	-0.520421065332131
21.1000000000000	-0.520452578340955
21.1100000000000	-0.520483902382860
21.1200000000000	-0.520515031631344
21.1300000000000	-0.520545960359250
21.1400000000000	-0.520576682939240
21.1500000000000	-0.520607193844254
21.1600000000000	-0.520637487647934
21.1700000000000	-0.520667559025018
21.1800000000000	-0.520697402751710
21.1900000000000	-0.520727013706023
21.2000000000000	-0.520756386868088
21.2100000000000	-0.520785517320449
21.2200000000000	-0.520814400248310
21.2300000000000	-0.520843030939778
21.2400000000000	-0.520871404786060
21.2500000000000	-0.520899517281649
21.2600000000000	-0.520927364024469
21.2700000000000	-0.520954940716006
21.2800000000000	-0.520982243161405
21.2900000000000	-0.521009267269545
21.3000000000000	-0.521036009053087
21.3100000000000	-0.521062464628500
21.3200000000000	-0.521088630216054
21.3300000000000	-0.521114502139796
21.3400000000000	-0.521140076827496
21.3500000000000	-0.521165350810574
21.3600000000000	-0.521190320724000
21.3700000000000	-0.521214983306163
21.3800000000000	-0.521239335398730
21.3900000000000	-0.521263373946471
21.4000000000000	-0.521287095997066
21.4100000000000	-0.521310498700884
21.4200000000000	-0.521333579310745
21.4300000000000	-0.521356335181657
21.4400000000000	-0.521378763770529
21.4500000000000	-0.521400862635865
21.4600000000000	-0.521422629437435
21.4700000000000	-0.521444061935925
21.4800000000000	-0.521465157992566
21.4900000000000	-0.521485915568739
21.5000000000000	-0.521506332725568
21.5100000000000	-0.521526407623481
21.5200000000000	-0.521546138521762
21.5300000000000	-0.521565523778074
21.5400000000000	-0.521584561847971
21.5500000000000	-0.521603251284385
21.5600000000000	-0.521621590737096
21.5700000000000	-0.521639578952185
21.5800000000000	-0.521657214771464
21.5900000000000	-0.521674497131896
21.6000000000000	-0.521691425064991
21.6100000000000	-0.521707997696184
21.6200000000000	-0.521724214244205
21.6300000000000	-0.521740074020419
21.6400000000000	-0.521755576428161
21.6500000000000	-0.521770720962047
21.6600000000000	-0.521785507207278
21.6700000000000	-0.521799934838918
21.6800000000000	-0.521814003621166
21.6900000000000	-0.521827713406603
21.7000000000000	-0.521841064135440
21.7100000000000	-0.521854055834736
21.7200000000000	-0.521866688617610
21.7300000000000	-0.521878962682438
21.7400000000000	-0.521890878312038
21.7500000000000	-0.521902435872842
21.7600000000000	-0.521913635814052
21.7700000000000	-0.521924478666782
21.7800000000000	-0.521934965043203
21.7900000000000	-0.521945095635656
21.8000000000000	-0.521954871215765
21.8100000000000	-0.521964292633540
21.8200000000000	-0.521973360816460
21.8300000000000	-0.521982076768561
21.8400000000000	-0.521990441569493
21.8500000000000	-0.521998456373590
21.8600000000000	-0.522006122408912
21.8700000000000	-0.522013440976289
21.8800000000000	-0.522020413448351
21.8900000000000	-0.522027041268550
21.9000000000000	-0.522033325950178
21.9100000000000	-0.522039269075369
21.9200000000000	-0.522044872294101
21.9300000000000	-0.522050137323189
21.9400000000000	-0.522055065945266
21.9500000000000	-0.522059660007768
21.9600000000000	-0.522063921421896
21.9700000000000	-0.522067852161590
21.9800000000000	-0.522071454262485
21.9900000000000	-0.522074729820870
22	-0.522077680992632
22.0100000000000	-0.522080309992202
22.0200000000000	-0.522082619091497
22.0300000000000	-0.522084610618854
22.0400000000000	-0.522086286957962
22.0500000000000	-0.522087650546793
22.0600000000000	-0.522088703876520
22.0700000000000	-0.522089449490446
22.0800000000000	-0.522089889982919
22.0900000000000	-0.522090027998246
22.1000000000000	-0.522089866229614
22.1100000000000	-0.522089407417994
22.1200000000000	-0.522088654351058
22.1300000000000	-0.522087609862086
22.1400000000000	-0.522086276828867
22.1500000000000	-0.522084658172620
22.1600000000000	-0.522082756856889
22.1700000000000	-0.522080575886449
22.1800000000000	-0.522078118306223
22.1900000000000	-0.522075387200175
22.2000000000000	-0.522072385690225
22.2100000000000	-0.522069116935153
22.2200000000000	-0.522065584129511
22.2300000000000	-0.522061790502527
22.2400000000000	-0.522057739317020
22.2500000000000	-0.522053433868315
22.2600000000000	-0.522048877483151
22.2700000000000	-0.522044073518605
22.2800000000000	-0.522039025361008
22.2900000000000	-0.522033736424868
22.3000000000000	-0.522028210151797
22.3100000000000	-0.522022450009435
22.3200000000000	-0.522016459490388
22.3300000000000	-0.522010242111157
22.3400000000000	-0.522003801411081
22.3500000000000	-0.521997140951282
22.3600000000000	-0.521990264313608
22.3700000000000	-0.521983175099588
22.3800000000000	-0.521975876929388
22.3900000000000	-0.521968373440774
22.4000000000000	-0.521960668288080
22.4100000000000	-0.521952765141174
22.4200000000000	-0.521944667684443
22.4300000000000	-0.521936379615773
22.4400000000000	-0.521927904645539
22.4500000000000	-0.521919246495601
22.4600000000000	-0.521910408898304
22.4700000000000	-0.521901395595489
22.4800000000000	-0.521892210337507
22.4900000000000	-0.521882856882239
22.5000000000000	-0.521873338994127
22.5100000000000	-0.521863660443208
22.5200000000000	-0.521853825004160
22.5300000000000	-0.521843836455352
22.5400000000000	-0.521833698577898
22.5500000000000	-0.521823415154732
22.5600000000000	-0.521812989969673
22.5700000000000	-0.521802426806513
22.5800000000000	-0.521791729448110
22.5900000000000	-0.521780901675479
22.6000000000000	-0.521769947266906
22.6100000000000	-0.521758869997062
22.6200000000000	-0.521747673636130
22.6300000000000	-0.521736361948938
22.6400000000000	-0.521724938694101
22.6500000000000	-0.521713407623177
22.6600000000000	-0.521701772479825
22.6700000000000	-0.521690036998977
22.6800000000000	-0.521678204906022
22.6900000000000	-0.521666279915994
22.7000000000000	-0.521654265732770
22.7100000000000	-0.521642166048285
22.7200000000000	-0.521629984541750
22.7300000000000	-0.521617724878881
22.7400000000000	-0.521605390711141
22.7500000000000	-0.521592985674992
22.7600000000000	-0.521580513391152
22.7700000000000	-0.521567977463871
22.7800000000000	-0.521555381480210
22.7900000000000	-0.521542729009334
22.8000000000000	-0.521530023601817
22.8100000000000	-0.521517268788957
22.8200000000000	-0.521504468082094
22.8300000000000	-0.521491624971956
22.8400000000000	-0.521478742927998
22.8500000000000	-0.521465825397763
22.8600000000000	-0.521452875806249
22.8700000000000	-0.521439897555292
22.8800000000000	-0.521426894022951
22.8900000000000	-0.521413868562920
22.9000000000000	-0.521400824503930
22.9100000000000	-0.521387765149182
22.9200000000000	-0.521374693775782
22.9300000000000	-0.521361613634186
22.9400000000000	-0.521348527947657
22.9500000000000	-0.521335439911744
22.9600000000000	-0.521322352693753
22.9700000000000	-0.521309269432247
22.9800000000000	-0.521296193236549
22.9900000000000	-0.521283127186256
23	-0.521270074330770
23.0100000000000	-0.521257037688835
23.0200000000000	-0.521244020248089
23.0300000000000	-0.521231024964625
23.0400000000000	-0.521218054762564
23.0500000000000	-0.521205112533643
23.0600000000000	-0.521192201136810
23.0700000000000	-0.521179323397834
23.0800000000000	-0.521166482108919
23.0900000000000	-0.521153680028344
23.1000000000000	-0.521140919880098
23.1100000000000	-0.521128204353541
23.1200000000000	-0.521115536103065
23.1300000000000	-0.521102917747771
23.1400000000000	-0.521090351871162
23.1500000000000	-0.521077841020836
23.1600000000000	-0.521065387708204
23.1700000000000	-0.521052994408208
23.1800000000000	-0.521040663559057
23.1900000000000	-0.521028397561972
23.2000000000000	-0.521016198780939
23.2100000000000	-0.521004069542481
23.2200000000000	-0.520992012135434
23.2300000000000	-0.520980028810735
23.2400000000000	-0.520968121781226
23.2500000000000	-0.520956293221463
23.2600000000000	-0.520944545267539
23.2700000000000	-0.520932880016918
23.2800000000000	-0.520921299528277
23.2900000000000	-0.520909805821362
23.3000000000000	-0.520898400876854
23.3100000000000	-0.520887086636245
23.3200000000000	-0.520875865001723
23.3300000000000	-0.520864737836068
23.3400000000000	-0.520853706962564
23.3500000000000	-0.520842774164915
23.3600000000000	-0.520831941187168
23.3700000000000	-0.520821209733659
23.3800000000000	-0.520810581468954
23.3900000000000	-0.520800058017814
23.4000000000000	-0.520789640965158
23.4100000000000	-0.520779331856043
23.4200000000000	-0.520769132195654
23.4300000000000	-0.520759043449297
23.4400000000000	-0.520749067042411
23.4500000000000	-0.520739204360581
23.4600000000000	-0.520729456749567
23.4700000000000	-0.520719825515336
23.4800000000000	-0.520710311924110
23.4900000000000	-0.520700917202418
23.5000000000000	-0.520691642537163
23.5100000000000	-0.520682489075684
23.5200000000000	-0.520673457925850
23.5300000000000	-0.520664550156140
23.5400000000000	-0.520655766795741
23.5500000000000	-0.520647108834663
23.5600000000000	-0.520638577223845
23.5700000000000	-0.520630172875284
23.5800000000000	-0.520621896662164
23.5900000000000	-0.520613749419000
23.6000000000000	-0.520605731941778
23.6100000000000	-0.520597844988122
23.6200000000000	-0.520590089277447
23.6300000000000	-0.520582465491137
23.6400000000000	-0.520574974272721
23.6500000000000	-0.520567616228063
23.6600000000000	-0.520560391925551
23.6700000000000	-0.520553301896301
23.6800000000000	-0.520546346634367
23.6900000000000	-0.520539526596952
23.7000000000000	-0.520532842204633
23.7100000000000	-0.520526293841590
23.7200000000000	-0.520519881855840
23.7300000000000	-0.520513606559482
23.7400000000000	-0.520507468228942
23.7500000000000	-0.520501467105233
23.7600000000000	-0.520495603394213
23.7700000000000	-0.520489877266851
23.7800000000000	-0.520484288859504
23.7900000000000	-0.520478838274195
23.8000000000000	-0.520473525578895
23.8100000000000	-0.520468350807818
23.8200000000000	-0.520463313961715
23.8300000000000	-0.520458415008176
23.8400000000000	-0.520453653881934
23.8500000000000	-0.520449030485180
23.8600000000000	-0.520444544687880
23.8700000000000	-0.520440196328095
23.8800000000000	-0.520435985212309
23.8900000000000	-0.520431911115756
23.9000000000000	-0.520427973782763
23.9100000000000	-0.520424172927082
23.9200000000000	-0.520420508232243
23.9300000000000	-0.520416979351893
23.9400000000000	-0.520413585910156
23.9500000000000	-0.520410327501987
23.9600000000000	-0.520407203693533
23.9700000000000	-0.520404214022493
23.9800000000000	-0.520401357998493
23.9900000000000	-0.520398635103447
24	-0.520396044791942
24.0100000000000	-0.520393586491607
24.0200000000000	-0.520391259603500
24.0300000000000	-0.520389063502486
24.0400000000000	-0.520386997537626
24.0500000000000	-0.520385061032566
24.0600000000000	-0.520383253285929
24.0700000000000	-0.520381573571708
24.0800000000000	-0.520380021139663
24.0900000000000	-0.520378595215720
24.1000000000000	-0.520377295002373
24.1100000000000	-0.520376119679084
24.1200000000000	-0.520375068402689
24.1300000000000	-0.520374140307807
24.1400000000000	-0.520373334507246
24.1500000000000	-0.520372650092413
24.1600000000000	-0.520372086133725
24.1700000000000	-0.520371641681024
24.1800000000000	-0.520371315763986
24.1900000000000	-0.520371107392542
24.2000000000000	-0.520371015557290
24.2100000000000	-0.520371039229913
24.2200000000000	-0.520371177363595
24.2300000000000	-0.520371428893444
24.2400000000000	-0.520371792736905
24.2500000000000	-0.520372267794186
24.2600000000000	-0.520372852948671
24.2700000000000	-0.520373547067344
24.2800000000000	-0.520374349001209
24.2900000000000	-0.520375257585708
24.3000000000000	-0.520376271641144
24.3100000000000	-0.520377389973100
24.3200000000000	-0.520378611372857
24.3300000000000	-0.520379934617817
24.3400000000000	-0.520381358471920
24.3500000000000	-0.520382881686059
24.3600000000000	-0.520384502998506
24.3700000000000	-0.520386221135323
24.3800000000000	-0.520388034810778
24.3900000000000	-0.520389942727763
24.4000000000000	-0.520391943578209
24.4100000000000	-0.520394036043495
24.4200000000000	-0.520396218794866
24.4300000000000	-0.520398490493837
24.4400000000000	-0.520400849792607
24.4500000000000	-0.520403295334468
24.4600000000000	-0.520405825754206
24.4700000000000	-0.520408439678513
24.4800000000000	-0.520411135726382
24.4900000000000	-0.520413912509516
24.5000000000000	-0.520416768632721
24.5100000000000	-0.520419702694310
24.5200000000000	-0.520422713286493
24.5300000000000	-0.520425798995771
24.5400000000000	-0.520428958403334
24.5500000000000	-0.520432190085437
24.5600000000000	-0.520435492613802
24.5700000000000	-0.520438864555987
24.5800000000000	-0.520442304475783
24.5900000000000	-0.520445810933579
24.6000000000000	-0.520449382486749
24.6100000000000	-0.520453017690021
24.6200000000000	-0.520456715095851
24.6300000000000	-0.520460473254788
24.6400000000000	-0.520464290715843
24.6500000000000	-0.520468166026849
24.6600000000000	-0.520472097734822
24.6700000000000	-0.520476084386320
24.6800000000000	-0.520480124527791
24.6900000000000	-0.520484216705928
24.7000000000000	-0.520488359468015
24.7100000000000	-0.520492551362269
24.7200000000000	-0.520496790938183
24.7300000000000	-0.520501076746861
24.7400000000000	-0.520505407341356
24.7500000000000	-0.520509781276995
24.7600000000000	-0.520514197111708
24.7700000000000	-0.520518653406351
24.7800000000000	-0.520523148725028
24.7900000000000	-0.520527681635402
24.8000000000000	-0.520532250709012
24.8100000000000	-0.520536854521577
24.8200000000000	-0.520541491653306
24.8300000000000	-0.520546160689193
24.8400000000000	-0.520550860219319
24.8500000000000	-0.520555588839143
24.8600000000000	-0.520560345149788
24.8700000000000	-0.520565127758334
24.8800000000000	-0.520569935278090
24.8900000000000	-0.520574766328880
24.9000000000000	-0.520579619537307
24.9100000000000	-0.520584493537030
24.9200000000000	-0.520589386969026
24.9300000000000	-0.520594298481847
24.9400000000000	-0.520599226731884
24.9500000000000	-0.520604170383610
24.9600000000000	-0.520609128109841
24.9700000000000	-0.520614098591964
24.9800000000000	-0.520619080520191
24.9900000000000	-0.520624072593784
25	-0.520629073521294

==> figures/data/f_compare/data1.txt <==
0	0
1	0
1.01	-0.001421709
1.02	-0.002841145
1.03	-0.00425831
1.04	-0.005673205
1.05	-0.007085831
1.06	-0.008496192
1.07	-0.009904288
1.08	-0.01131012
1.09	-0.012713692
1.1	-0.014115004
1.11	-0.015514058
1.12	-0.016910856
1.13	-0.018305399
1.14	-0.01969769
1.15	-0.02108773
1.16	-0.02247552
1.17	-0.023861062
1.18	-0.025244358
1.19	-0.02662541
1.2	-0.028004219
1.21	-0.029380787
1.22	-0.030755116
1.23	-0.032127207
1.24	-0.033497062
1.25	-0.034864683
1.26	-0.036230071
1.27	-0.037593228
1.28	-0.038954156
1.29	-0.040312856
1.3	-0.04166933
1.31	-0.04302358
1.32	-0.044375607
1.33	-0.045725413
1.34	-0.047073
1.35	-0.048418369
1.36	-0.049761523
1.37	-0.051102462
1.38	-0.052441188
1.39	-0.053777703
1.4	-0.055112009
1.41	-0.056444107
1.42	-0.057773999
1.43	-0.059101687
1.44	-0.060427171
1.45	-0.061750455
1.46	-0.063071539
1.47	-0.064390426
1.48	-0.065707116
1.49	-0.067021612
1.5	-0.068333915
1.51	-0.069644027
1.52	-0.070951949
1.53	-0.072257683
1.54	-0.07356123
1.55	-0.074862594
1.56	-0.076161774
1.57	-0.077458772
1.58	-0.078753591
1.59	-0.080046232
1.6	-0.081336696
1.61	-0.082624985
1.62	-0.083911101
1.63	-0.085195045
1.64	-0.08647682
1.65	-0.087756425
1.66	-0.089033865
1.67	-0.090309139
1.68	-0.091582249
1.69	-0.092853198
1.7	-0.094121986
1.71	-0.095388616
1.72	-0.096653088
1.73	-0.097915405
1.74	-0.099175569
1.75	-0.10043358
1.76	-0.10168944
1.77	-0.102943152
1.78	-0.104194716
1.79	-0.105444134
1.8	-0.106691409
1.81	-0.10793654
1.82	-0.109179531
1.83	-0.110420382
1.84	-0.111659096
1.85	-0.112895673
1.86	-0.114130116
1.87	-0.115362426
1.88	-0.116592604
1.89	-0.117820653
1.9	-0.119046574
1.91	-0.120270368
1.92	-0.121492037
1.93	-0.122711583
1.94	-0.123929006
1.95	-0.12514431
1.96	-0.126357495
1.97	-0.127568563
1.98	-0.128777516
1.99	-0.129984354
2	-0.131189081
2.01	-0.132391696
2.02	-0.133592203
2.03	-0.134790602
2.04	-0.135986895
2.05	-0.137181083
2.06	-0.138373169
2.07	-0.139563154
2.08	-0.140751039
2.09	-0.141936825
2.1	-0.143120515
2.11	-0.144302111
2.12	-0.145481613
2.13	-0.146659023
2.14	-0.147834342
2.15	-0.149007574
2.16	-0.150178717
2.17	-0.151347776
2.18	-0.15251475
2.19	-0.153679642
2.2	-0.154842453
2.21	-0.156003185
2.22	-0.157161839
2.23	-0.158318417
2.24	-0.15947292
2.25	-0.16062535
2.26	-0.161775708
2.27	-0.162923996
2.28	-0.164070216
2.29	-0.165214369
2.3	-0.166356457
2.31	-0.167496481
2.32	-0.168634442
2.33	-0.169770343
2.34	-0.170904185
2.35	-0.172035969
2.36	-0.173165697
2.37	-0.17429337
2.38	-0.17541899
2.39	-0.176542559
2.4	-0.177664078
2.41	-0.178783549
2.42	-0.179900972
2.43	-0.18101635
2.44	-0.182129685
2.45	-0.183240977
2.46	-0.184350228
2.47	-0.18545744
2.48	-0.186562615
2.49	-0.187665753
2.5	-0.188766856
2.51	-0.189865927
2.52	-0.190962966
2.53	-0.192057974
2.54	-0.193150954
2.55	-0.194241908
2.56	-0.195330835
2.57	-0.196417739
2.58	-0.19750262
2.59	-0.19858548
2.6	-0.19966632
2.61	-0.200745143
2.62	-0.201821949
2.63	-0.20289674
2.64	-0.203969518
2.65	-0.205040284
2.66	-0.206109039
2.67	-0.207175786
2.68	-0.208240525
2.69	-0.209303258
2.7	-0.210363987
2.71	-0.211422712
2.72	-0.212479437
2.73	-0.213534161
2.74	-0.214586887
2.75	-0.215637617
2.76	-0.21668635
2.77	-0.21773309
2.78	-0.218777838
2.79	-0.219820594
2.8	-0.220861361
2.81	-0.22190014
2.82	-0.222936933
2.83	-0.22397174
2.84	-0.225004564
2.85	-0.226035406
2.86	-0.227064268
2.87	-0.22809115
2.88	-0.229116055
2.89	-0.230138984
2.9	-0.231159938
2.91	-0.232178919
2.92	-0.233195928
2.93	-0.234210968
2.94	-0.235224038
2.95	-0.236235141
2.96	-0.237244279
2.97	-0.238251452
2.98	-0.239256663
2.99	-0.240259912
3	-0.241261201
3.01	-0.242260532
3.02	-0.243257905
3.03	-0.244253324
3.04	-0.245246788
3.05	-0.2462383
3.06	-0.24722786
3.07	-0.248215472
3.08	-0.249201134
3.09	-0.250184851
3.1	-0.251166621
3.11	-0.252146449
3.12	-0.253124333
3.13	-0.254100277
3.14	-0.255074282
3.15	-0.256046348
3.16	-0.257016478
3.17	-0.257984673
3.18	-0.258950934
3.19	-0.259915263
3.2	-0.260877661
3.21	-0.26183813
3.22	-0.262796671
3.23	-0.263753286
3.24	-0.264707976
3.25	-0.265660742
3.26	-0.266611586
3.27	-0.26756051
3.28	-0.268507514
3.29	-0.2694526
3.3	-0.27039577
3.31	-0.271337026
3.32	-0.272276367
3.33	-0.273213797
3.34	-0.274149316
3.35	-0.275082926
3.36	-0.276014628
3.37	-0.276944424
3.38	-0.277872315
3.39	-0.278798303
3.4	-0.279722388
3.41	-0.280644573
3.42	-0.281564859
3.43	-0.282483247
3.44	-0.283399739
3.45	-0.284314335
3.46	-0.285227038
3.47	-0.286137849
3.48	-0.28704677
3.49	-0.287953801
3.5	-0.288858944
3.51	-0.289762201
3.52	-0.290663573
3.53	-0.291563061
3.54	-0.292460667
3.55	-0.293356392
3.56	-0.294250238
3.57	-0.295142206
3.58	-0.296032297
3.59	-0.296920513
3.6	-0.297806855
3.61	-0.298691325
3.62	-0.299573924
3.63	-0.300454654
3.64	-0.301333515
3.65	-0.30221051
3.66	-0.303085639
3.67	-0.303958904
3.68	-0.304830307
3.69	-0.305699848
3.7	-0.30656753
3.71	-0.307433353
3.72	-0.308297319
3.73	-0.30915943
3.74	-0.310019687
3.75	-0.31087809
3.76	-0.311734642
3.77	-0.312589345
3.78	-0.313442198
3.79	-0.314293204
3.8	-0.315142364
3.81	-0.31598968
3.82	-0.316835153
3.83	-0.317678784
3.84	-0.318520574
3.85	-0.319360525
3.86	-0.320198639
3.87	-0.321034917
3.88	-0.321869359
3.89	-0.322701969
3.9	-0.323532746
3.91	-0.324361692
3.92	-0.325188809
3.93	-0.326014098
3.94	-0.32683756
3.95	-0.327659197
3.96	-0.32847901
3.97	-0.329297
3.98	-0.330113169
3.99	-0.330927519
4	-0.33174005
4.01	-0.332550764
4.02	-0.333359662
4.03	-0.334166746
4.04	-0.334972016
4.05	-0.335775475
4.06	-0.336577124
4.07	-0.337376964
4.08	-0.338174996
4.09	-0.338971222
4.1	-0.339765643
4.11	-0.34055826
4.12	-0.341349076
4.13	-0.34213809
4.14	-0.342925305
4.15	-0.343710722
4.16	-0.344494342
4.17	-0.345276166
4.18	-0.346056197
4.19	-0.346834434
4.2	-0.347610881
4.21	-0.348385537
4.22	-0.349158404
4.23	-0.349929484
4.24	-0.350698778
4.25	-0.351466287
4.26	-0.352232013
4.27	-0.352995956
4.28	-0.353758119
4.29	-0.354518503
4.3	-0.355277108
4.31	-0.356033937
4.32	-0.356788991
4.33	-0.35754227
4.34	-0.358293776
4.35	-0.359043512
4.36	-0.359791477
4.37	-0.360537673
4.38	-0.361282102
4.39	-0.362024764
4.4	-0.362765662
4.41	-0.363504797
4.42	-0.364242169
4.43	-0.36497778
4.44	-0.365711632
4.45	-0.366443726
4.46	-0.367174063
4.47	-0.367902644
4.48	-0.368629471
4.49	-0.369354545
4.5	-0.370077868
4.51	-0.37079944
4.52	-0.371519263
4.53	-0.372237338
4.54	-0.372953667
4.55	-0.373668251
4.56	-0.374381091
4.57	-0.375092189
4.58	-0.375801545
4.59	-0.376509162
4.6	-0.37721504
4.61	-0.377919181
4.62	-0.378621586
4.63	-0.379322256
4.64	-0.380021193
4.65	-0.380718398
4.66	-0.381413872
4.67	-0.382107616
4.68	-0.382799633
4.69	-0.383489922
4.7	-0.384178486
4.71	-0.384865325
4.72	-0.385550442
4.73	-0.386233837
4.74	-0.386915511
4.75	-0.387595467
4.76	-0.388273704
4.77	-0.388950225
4.78	-0.389625031
4.79	-0.390298122
4.8	-0.390969501
4.81	-0.391639168
4.82	-0.392307126
4.83	-0.392973374
4.84	-0.393637915
4.85	-0.394300749
4.86	-0.394961879
4.87	-0.395621305
4.88	-0.396279028
4.89	-0.39693505
4.9	-0.397589372
4.91	-0.398241995
4.92	-0.398892921
4.93	-0.399542151
4.94	-0.400189686
4.95	-0.400835528
4.96	-0.401479677
4.97	-0.402122135
4.98	-0.402762903
4.99	-0.403401983
5	-0.404039376
5.01	-0.404675082
5.02	-0.405309104
5.03	-0.405941442
5.04	-0.406572099
5.05	-0.407201074
5.06	-0.407828369
5.07	-0.408453986
5.08	-0.409077926
5.09	-0.40970019
5.1	-0.41032078
5.11	-0.410939696
5.12	-0.411556939
5.13	-0.412172512
5.14	-0.412786415
5.15	-0.41339865
5.16	-0.414009218
5.17	-0.41461812
5.18	-0.415225357
5.19	-0.41583093
5.2	-0.416434842
5.21	-0.417037092
5.22	-0.417637683
5.23	-0.418236616
5.24	-0.418833891
5.25	-0.41942951
5.26	-0.420023475
5.27	-0.420615786
5.28	-0.421206445
5.29	-0.421795452
5.3	-0.42238281
5.31	-0.42296852
5.32	-0.423552582
5.33	-0.424134998
5.34	-0.42471577
5.35	-0.425294897
5.36	-0.425872383
5.37	-0.426448227
5.38	-0.427022431
5.39	-0.427594997
5.4	-0.428165925
5.41	-0.428735217
5.42	-0.429302874
5.43	-0.429868897
5.44	-0.430433288
5.45	-0.430996047
5.46	-0.431557176
5.47	-0.432116676
5.48	-0.432674549
5.49	-0.433230795
5.5	-0.433785416
5.51	-0.434338412
5.52	-0.434889786
5.53	-0.435439539
5.54	-0.435987671
5.55	-0.436534184
5.56	-0.437079079
5.57	-0.437622357
5.58	-0.438164019
5.59	-0.438704068
5.6	-0.439242503
5.61	-0.439779326
5.62	-0.440314539
5.63	-0.440848142
5.64	-0.441380137
5.65	-0.441910524
5.66	-0.442439306
5.67	-0.442966483
5.68	-0.443492057
5.69	-0.444016028
5.7	-0.444538399
5.71	-0.445059169
5.72	-0.445578341
5.73	-0.446095915
5.74	-0.446611893
5.75	-0.447126276
5.76	-0.447639065
5.77	-0.448150261
5.78	-0.448659866
5.79	-0.44916788
5.8	-0.449674305
5.81	-0.450179143
5.82	-0.450682393
5.83	-0.451184058
5.84	-0.451684139
5.85	-0.452182636
5.86	-0.452679552
5.87	-0.453174886
5.88	-0.453668641
5.89	-0.454160817
5.9	-0.454651417
5.91	-0.45514044
5.92	-0.455627888
5.93	-0.456113762
5.94	-0.456598064
5.95	-0.457080795
5.96	-0.457561955
5.97	-0.458041546
5.98	-0.45851957
5.99	-0.458996026
6	-0.459470918
6.01	-0.459944245
6.02	-0.460416008
6.03	-0.46088621
6.04	-0.461354851
6.05	-0.461821932
6.06	-0.462287455
6.07	-0.46275142
6.08	-0.463213829
6.09	-0.463674684
6.1	-0.464133984
6.11	-0.464591732
6.12	-0.465047928
6.13	-0.465502574
6.14	-0.465955671
6.15	-0.466407219
6.16	-0.466857221
6.17	-0.467305677
6.18	-0.467752589
6.19	-0.468197957
6.2	-0.468641783
6.21	-0.469084068
6.22	-0.469524813
6.23	-0.469964019
6.24	-0.470401688
6.25	-0.47083782
6.26	-0.471272417
6.27	-0.471705479
6.28	-0.472137009
6.29	-0.472567006
6.3	-0.472995473
6.31	-0.473422411
6.32	-0.47384782
6.33	-0.474271701
6.34	-0.474694057
6.35	-0.475114887
6.36	-0.475534194
6.37	-0.475951978
6.38	-0.47636824
6.39	-0.476782982
6.4	-0.477196204
6.41	-0.477607909
6.42	-0.478018096
6.43	-0.478426768
6.44	-0.478833924
6.45	-0.479239567
6.46	-0.479643698
6.47	-0.480046317
6.48	-0.480447426
6.49	-0.480847026
6.5	-0.481245118
6.51	-0.481641703
6.52	-0.482036782
6.53	-0.482430357
6.54	-0.482822428
6.55	-0.483212997
6.56	-0.483602065
6.57	-0.483989632
6.58	-0.484375701
6.59	-0.484760272
6.6	-0.485143346
6.61	-0.485524924
6.62	-0.485905008
6.63	-0.486283599
6.64	-0.486660697
6.65	-0.487036304
6.66	-0.487410422
6.67	-0.48778305
6.68	-0.488154191
6.69	-0.488523845
6.7	-0.488892013
6.71	-0.489258697
6.72	-0.489623897
6.73	-0.489987616
6.74	-0.490349853
6.75	-0.49071061
6.76	-0.491069889
6.77	-0.491427689
6.78	-0.491784013
6.79	-0.492138861
6.8	-0.492492235
6.81	-0.492844136
6.82	-0.493194564
6.83	-0.493543521
6.84	-0.493891008
6.85	-0.494237026
6.86	-0.494581576
6.87	-0.494924659
6.88	-0.495266277
6.89	-0.49560643
6.9	-0.49594512
6.91	-0.496282347
6.92	-0.496618113
6.93	-0.496952419
6.94	-0.497285266
6.95	-0.497616655
6.96	-0.497946587
6.97	-0.498275063
6.98	-0.498602084
6.99	-0.498927652
7	-0.499251767
7.01	-0.49957443
7.02	-0.499895644
7.03	-0.500215408
7.04	-0.500533723
7.05	-0.500850592
7.06	-0.501166015
7.07	-0.501479992
7.08	-0.501792526
7.09	-0.502103617
7.1	-0.502413266
7.11	-0.502721475
7.12	-0.503028244
7.13	-0.503333575
7.14	-0.503637468
7.15	-0.503939925
7.16	-0.504240946
7.17	-0.504540534
7.18	-0.504838688
7.19	-0.505135411
7.2	-0.505430702
7.21	-0.505724563
7.22	-0.506016996
7.23	-0.506308001
7.24	-0.506597579
7.25	-0.506885732
7.26	-0.50717246
7.27	-0.507457765
7.28	-0.507741647
7.29	-0.508024108
7.3	-0.508305148
7.31	-0.50858477
7.32	-0.508862973
7.33	-0.509139759
7.34	-0.509415129
7.35	-0.509689084
7.36	-0.509961625
7.37	-0.510232754
7.38	-0.51050247
7.39	-0.510770776
7.4	-0.511037672
7.41	-0.51130316
7.42	-0.51156724
7.43	-0.511829913
7.44	-0.512091181
7.45	-0.512351045
7.46	-0.512609505
7.47	-0.512866563
7.48	-0.513122219
7.49	-0.513376476
7.5	-0.513629333
7.51	-0.513880792
7.52	-0.514130854
7.53	-0.51437952
7.54	-0.514626791
7.55	-0.514872668
7.56	-0.515117152
7.57	-0.515360245
7.58	-0.515601946
7.59	-0.515842258
7.6	-0.516081181
7.61	-0.516318716
7.62	-0.516554865
7.63	-0.516789628
7.64	-0.517023007
7.65	-0.517255002
7.66	-0.517485614
7.67	-0.517714845
7.68	-0.517942696
7.69	-0.518169167
7.7	-0.51839426
7.71	-0.518617975
7.72	-0.518840314
7.73	-0.519061278
7.74	-0.519280868
7.75	-0.519499084
7.76	-0.519715929
7.77	-0.519931402
7.78	-0.520145505
7.79	-0.520358239
7.8	-0.520569604
7.81	-0.520779603
7.82	-0.520988236
7.83	-0.521195504
7.84	-0.521401407
7.85	-0.521605948
7.86	-0.521809127
7.87	-0.522010945
7.88	-0.522211403
7.89	-0.522410502
7.9	-0.522608243
7.91	-0.522804627
7.92	-0.522999656
7.93	-0.523193329
7.94	-0.523385649
7.95	-0.523576616
7.96	-0.523766231
7.97	-0.523954496
7.98	-0.524141411
7.99	-0.524326977
8	-0.524511195
8.01	-0.524694066
8.02	-0.524875592
8.03	-0.525055773
8.04	-0.525234611
8.05	-0.525412105
8.06	-0.525588258
8.07	-0.52576307
8.08	-0.525936543
8.09	-0.526108677
8.1	-0.526279473
8.11	-0.526448933
8.12	-0.526617056
8.13	-0.526783845
8.14	-0.526949301
8.15	-0.527113424
8.16	-0.527276215
8.17	-0.527437675
8.18	-0.527597806
8.19	-0.527756608
8.2	-0.527914082
8.21	-0.52807023
8.22	-0.528225051
8.23	-0.528378548
8.24	-0.528530722
8.25	-0.528681572
8.26	-0.528831101
8.27	-0.528979309
8.28	-0.529126198
8.29	-0.529271767
8.3	-0.529416019
8.31	-0.529558954
8.32	-0.529700573
8.33	-0.529840877
8.34	-0.529979868
8.35	-0.530117545
8.36	-0.530253911
8.37	-0.530388966
8.38	-0.53052271
8.39	-0.530655146
8.4	-0.530786274
8.41	-0.530916095
8.42	-0.53104461
8.43	-0.53117182
8.44	-0.531297726
8.45	-0.531422328
8.46	-0.531545629
8.47	-0.531667628
8.48	-0.531788328
8.49	-0.531907728
8.5	-0.53202583
8.51	-0.532142634
8.52	-0.532258143
8.53	-0.532372356
8.54	-0.532485275
8.55	-0.5325969
8.56	-0.532707233
8.57	-0.532816275
8.58	-0.532924026
8.59	-0.533030488
8.6	-0.533135661
8.61	-0.533239547
8.62	-0.533342146
8.63	-0.533443459
8.64	-0.533543488
8.65	-0.533642233
8.66	-0.533739695
8.67	-0.533835875
8.68	-0.533930775
8.69	-0.534024395
8.7	-0.534116736
8.71	-0.534207799
8.72	-0.534297585
8.73	-0.534386094
8.74	-0.534473329
8.75	-0.53455929
8.76	-0.534643977
8.77	-0.534727393
8.78	-0.534809537
8.79	-0.53489041
8.8	-0.534970015
8.81	-0.535048351
8.82	-0.535125419
8.83	-0.535201221
8.84	-0.535275757
8.85	-0.535349029
8.86	-0.535421037
8.87	-0.535491782
8.88	-0.535561266
8.89	-0.535629489
8.9	-0.535696451
8.91	-0.535762155
8.92	-0.535826601
8.93	-0.53588979
8.94	-0.535951722
8.95	-0.5360124
8.96	-0.536071823
8.97	-0.536129993
8.98	-0.53618691
8.99	-0.536242577
9	-0.536296992
9.01	-0.536350158
9.02	-0.536402076
9.03	-0.536452745
9.04	-0.536502168
9.05	-0.536550345
9.06	-0.536597278
9.07	-0.536642966
9.08	-0.536687411
9.09	-0.536730614
9.1	-0.536772576
9.11	-0.536813298
9.12	-0.53685278
9.13	-0.536891024
9.14	-0.536928031
9.15	-0.536963801
9.16	-0.536998336
9.17	-0.537031635
9.18	-0.537063701
9.19	-0.537094535
9.2	-0.537124136
9.21	-0.537152506
9.22	-0.537179647
9.23	-0.537205558
9.24	-0.537230241
9.25	-0.537253696
9.26	-0.537275925
9.27	-0.537296929
9.28	-0.537316708
9.29	-0.537335264
9.3	-0.537352597
9.31	-0.537368708
9.32	-0.537383598
9.33	-0.537397268
9.34	-0.53740972
9.35	-0.537420953
9.36	-0.537430968
9.37	-0.537439768
9.38	-0.537447352
9.39	-0.537453721
9.4	-0.537458877
9.41	-0.537462821
9.42	-0.537465552
9.43	-0.537467073
9.44	-0.537467383
9.45	-0.537466485
9.46	-0.537464378
9.47	-0.537461065
9.48	-0.537456544
9.49	-0.537450819
9.5	-0.537443889
9.51	-0.537435755
9.52	-0.537426418
9.53	-0.53741588
9.54	-0.537404141
9.55	-0.537391202
9.56	-0.537377063
9.57	-0.537361727
9.58	-0.537345193
9.59	-0.537327462
9.6	-0.537308536
9.61	-0.537288415
9.62	-0.537267101
9.63	-0.537244594
9.64	-0.537220894
9.65	-0.537196004
9.66	-0.537169924
9.67	-0.537142654
9.68	-0.537114195
9.69	-0.53708455
9.7	-0.537053717
9.71	-0.537021699
9.72	-0.536988496
9.73	-0.536954109
9.74	-0.536918539
9.75	-0.536881787
9.76	-0.536843853
9.77	-0.536804739
9.78	-0.536764446
9.79	-0.536722974
9.8	-0.536680324
9.81	-0.536636497
9.82	-0.536591494
9.83	-0.536545316
9.84	-0.536497964
9.85	-0.536449438
9.86	-0.53639974
9.87	-0.53634887
9.88	-0.53629683
9.89	-0.53624362
9.9	-0.53618924
9.91	-0.536133693
9.92	-0.536076978
9.93	-0.536019097
9.94	-0.535960051
9.95	-0.53589984
9.96	-0.535838465
9.97	-0.535775927
9.98	-0.535712227
9.99	-0.535647366
10	-0.535581345
10.01	-0.535514164
10.02	-0.535445825
10.03	-0.535376328
10.04	-0.535305675
10.05	-0.535233865
10.06	-0.535160901
10.07	-0.535086782
10.08	-0.53501151
10.09	-0.534935085
10.1	-0.534857509
10.11	-0.534778782
10.12	-0.534698905
10.13	-0.534617879
10.14	-0.534535705
10.15	-0.534452384
10.16	-0.534367916
10.17	-0.534282303
10.18	-0.534195545
10.19	-0.534107643
10.2	-0.534018598
10.21	-0.533928411
10.22	-0.533837082
10.23	-0.533744613
10.24	-0.533651005
10.25	-0.533556258
10.26	-0.533460372
10.27	-0.53336335
10.28	-0.533265192
10.29	-0.533165898
10.3	-0.53306547
10.31	-0.532963908
10.32	-0.532861213
10.33	-0.532757387
10.34	-0.532652429
10.35	-0.532546341
10.36	-0.532439124
10.37	-0.532330778
10.38	-0.532221304
10.39	-0.532110704
10.4	-0.531998977
10.41	-0.531886126
10.42	-0.53177215
10.43	-0.53165705
10.44	-0.531540828
10.45	-0.531423484
10.46	-0.531305019
10.47	-0.531185434
10.48	-0.531064729
10.49	-0.530942907
10.5	-0.530819966
10.51	-0.530695909
10.52	-0.530570736
10.53	-0.530444447
10.54	-0.530317045
10.55	-0.530188528
10.56	-0.5300589
10.57	-0.529928159
10.58	-0.529796308
10.59	-0.529663346
10.6	-0.529529275
10.61	-0.529394096
10.62	-0.529257809
10.63	-0.529120416
10.64	-0.528981916
10.65	-0.528842311
10.66	-0.528701602
10.67	-0.528559789
10.68	-0.528416874
10.69	-0.528272857
10.7	-0.528127739
10.71	-0.52798152
10.72	-0.527834203
10.73	-0.527685787
10.74	-0.527536273
10.75	-0.527385662
10.76	-0.527233955
10.77	-0.527081153
10.78	-0.526927256
10.79	-0.526772266
10.8	-0.526616183
10.81	-0.526459008
10.82	-0.526300742
10.83	-0.526141386
10.84	-0.52598094
10.85	-0.525819405
10.86	-0.525656782
10.87	-0.525493073
10.88	-0.525328277
10.89	-0.525162395
10.9	-0.524995429
10.91	-0.52482738
10.92	-0.524658247
10.93	-0.524488032
10.94	-0.524316735
10.95	-0.524144358
10.96	-0.523970901
10.97	-0.523796365
10.98	-0.523620751
10.99	-0.52344406
11	-0.523266292
11	-0.523266292
11.01	-0.523088053
11.02	-0.522909947
11.03	-0.522731975
11.04	-0.522554136
11.05	-0.52237643
11.06	-0.522198857
11.07	-0.522021417
11.08	-0.52184411
11.09	-0.521666935
11.1	-0.521489893
11.11	-0.521312984
11.12	-0.521136207
11.13	-0.520959563
11.14	-0.520783051
11.15	-0.52060667
11.16	-0.520430422
11.17	-0.520254306
11.18	-0.520078322
11.19	-0.519902469
11.2	-0.519726749
11.21	-0.519551159
11.22	-0.519375701
11.23	-0.519200375
11.24	-0.519025179
11.25	-0.518850115
11.26	-0.518675182
11.27	-0.51850038
11.28	-0.518325709
11.29	-0.518151168
11.3	-0.517976759
11.31	-0.517802479
11.32	-0.51762833
11.33	-0.517454312
11.34	-0.517280424
11.35	-0.517106666
11.36	-0.516933038
11.37	-0.51675954
11.38	-0.516586172
11.39	-0.516412934
11.4	-0.516239825
11.41	-0.516066846
11.42	-0.515893997
11.43	-0.515721277
11.44	-0.515548686
11.45	-0.515376225
11.46	-0.515203892
11.47	-0.515031689
11.48	-0.514859614
11.49	-0.514687668
11.5	-0.514515851
11.51	-0.514344163
11.52	-0.514172603
11.53	-0.514001172
11.54	-0.513829869
11.55	-0.513658694
11.56	-0.513487647
11.57	-0.513316729
11.58	-0.513145938
11.59	-0.512975275
11.6	-0.51280474
11.61	-0.512634333
11.62	-0.512464053
11.63	-0.512293901
11.64	-0.512123876
11.65	-0.511953978
11.66	-0.511784208
11.67	-0.511614564
11.68	-0.511445048
11.69	-0.511275658
11.7	-0.511106396
11.71	-0.51093726
11.72	-0.510768251
11.73	-0.510599368
11.74	-0.510430611
11.75	-0.510261981
11.76	-0.510093477
11.77	-0.5099251
11.78	-0.509756848
11.79	-0.509588723
11.8	-0.509420723
11.81	-0.509252849
11.82	-0.5090851
11.83	-0.508917478
11.84	-0.50874998
11.85	-0.508582608
11.86	-0.508415362
11.87	-0.508248241
11.88	-0.508081244
11.89	-0.507914373
11.9	-0.507747627
11.91	-0.507581005
11.92	-0.507414508
11.93	-0.507248136
11.94	-0.507081889
11.95	-0.506915766
11.96	-0.506749767
11.97	-0.506583892
11.98	-0.506418142
11.99	-0.506252516
12	-0.506087014
12.01	-0.505921635
12.02	-0.505756381
12.03	-0.50559125
12.04	-0.505426243
12.05	-0.505261359
12.06	-0.505096599
12.07	-0.504931962
12.08	-0.504767448
12.09	-0.504603058
12.1	-0.50443879
12.11	-0.504274646
12.12	-0.504110625
12.13	-0.503946726
12.14	-0.50378295
12.15	-0.503619296
12.16	-0.503455765
12.17	-0.503292357
12.18	-0.503129071
12.19	-0.502965907
12.2	-0.502802865
12.21	-0.502639945
12.22	-0.502477147
12.23	-0.502314471
12.24	-0.502151917
12.25	-0.501989485
12.26	-0.501827174
12.27	-0.501664985
12.28	-0.501502917
12.29	-0.50134097
12.3	-0.501179145
12.31	-0.501017441
12.32	-0.500855858
12.33	-0.500694396
12.34	-0.500533054
12.35	-0.500371834
12.36	-0.500210734
12.37	-0.500049755
12.38	-0.499888896
12.39	-0.499728158
12.4	-0.49956754
12.41	-0.499407042
12.42	-0.499246665
12.43	-0.499086407
12.44	-0.49892627
12.45	-0.498766252
12.46	-0.498606354
12.47	-0.498446576
12.48	-0.498286917
12.49	-0.498127378
12.5	-0.497967959
12.51	-0.497808659
12.52	-0.497649478
12.53	-0.497490416
12.54	-0.497331473
12.55	-0.497172649
12.56	-0.497013945
12.57	-0.496855359
12.58	-0.496696891
12.59	-0.496538543
12.6	-0.496380313
12.61	-0.496222201
12.62	-0.496064208
12.63	-0.495906333
12.64	-0.495748576
12.65	-0.495590937
12.66	-0.495433416
12.67	-0.495276013
12.68	-0.495118728
12.69	-0.494961561
12.7	-0.494804512
12.71	-0.49464758
12.72	-0.494490765
12.73	-0.494334068
12.74	-0.494177488
12.75	-0.494021026
12.76	-0.49386468
12.77	-0.493708452
12.78	-0.49355234
12.79	-0.493396346
12.8	-0.493240468
12.81	-0.493084707
12.82	-0.492929062
12.83	-0.492773534
12.84	-0.492618123
12.85	-0.492462828
12.86	-0.492307649
12.87	-0.492152586
12.88	-0.491997639
12.89	-0.491842809
12.9	-0.491688094
12.91	-0.491533495
12.92	-0.491379012
12.93	-0.491224644
12.94	-0.491070392
12.95	-0.490916255
12.96	-0.490762234
12.97	-0.490608328
12.98	-0.490454538
12.99	-0.490300862
13	-0.490147302
13.01	-0.489993856
13.02	-0.489840526
13.03	-0.48968731
13.04	-0.489534209
13.05	-0.489381222
13.06	-0.48922835
13.07	-0.489075593
13.08	-0.48892295
13.09	-0.488770421
13.1	-0.488618006
13.11	-0.488465705
13.12	-0.488313519
13.13	-0.488161446
13.14	-0.488009487
13.15	-0.487857642
13.16	-0.487705911
13.17	-0.487554293
13.18	-0.487402789
13.19	-0.487251398
13.2	-0.48710012
13.21	-0.486948956
13.22	-0.486797905
13.23	-0.486646967
13.24	-0.486496142
13.25	-0.486345429
13.26	-0.48619483
13.27	-0.486044343
13.28	-0.48589397
13.29	-0.485743708
13.3	-0.485593559
13.31	-0.485443523
13.32	-0.485293599
13.33	-0.485143787
13.34	-0.484994087
13.35	-0.484844499
13.36	-0.484695024
13.37	-0.48454566
13.38	-0.484396408
13.39	-0.484247268
13.4	-0.484098239
13.41	-0.483949322
13.42	-0.483800517
13.43	-0.483651822
13.44	-0.48350324
13.45	-0.483354768
13.46	-0.483206408
13.47	-0.483058158
13.48	-0.48291002
13.49	-0.482761992
13.5	-0.482614076
13.51	-0.48246627
13.52	-0.482318574
13.53	-0.48217099
13.54	-0.482023515
13.55	-0.481876152
13.56	-0.481728898
13.57	-0.481581755
13.58	-0.481434722
13.59	-0.481287799
13.6	-0.481140985
13.61	-0.480994282
13.62	-0.480847689
13.63	-0.480701205
13.64	-0.480554831
13.65	-0.480408567
13.66	-0.480262412
13.67	-0.480116367
13.68	-0.479970431
13.69	-0.479824604
13.7	-0.479678886
13.71	-0.479533278
13.72	-0.479387778
13.73	-0.479242387
13.74	-0.479097106
13.75	-0.478951932
13.76	-0.478806868
13.77	-0.478661912
13.78	-0.478517065
13.79	-0.478372326
13.8	-0.478227696
13.81	-0.478083174
13.82	-0.47793876
13.83	-0.477794454
13.84	-0.477650256
13.85	-0.477506166
13.86	-0.477362184
13.87	-0.47721831
13.88	-0.477074543
13.89	-0.476930884
13.9	-0.476787333
13.91	-0.476643889
13.92	-0.476500552
13.93	-0.476357323
13.94	-0.476214201
13.95	-0.476071186
13.96	-0.475928278
13.97	-0.475785478
13.98	-0.475642784
13.99	-0.475500197
14	-0.475357716
14.01	-0.475215343
14.02	-0.475073075
14.03	-0.474930915
14.04	-0.474788861
14.05	-0.474646913
14.06	-0.474505071
14.07	-0.474363336
14.08	-0.474221707
14.09	-0.474080184
14.1	-0.473938766
14.11	-0.473797455
14.12	-0.473656249
14.13	-0.473515149
14.14	-0.473374155
14.15	-0.473233266
14.16	-0.473092483
14.17	-0.472951805
14.18	-0.472811233
14.19	-0.472670765
14.2	-0.472530403
14.21	-0.472390146
14.22	-0.472249994
14.23	-0.472109947
14.24	-0.471970005
14.25	-0.471830167
14.26	-0.471690434
14.27	-0.471550806
14.28	-0.471411282
14.29	-0.471271863
14.3	-0.471132548
14.31	-0.470993337
14.32	-0.470854231
14.33	-0.470715229
14.34	-0.470576331
14.35	-0.470437536
14.36	-0.470298846
14.37	-0.47016026
14.38	-0.470021777
14.39	-0.469883398
14.4	-0.469745122
14.41	-0.46960695
14.42	-0.469468882
14.43	-0.469330917
14.44	-0.469193055
14.45	-0.469055296
14.46	-0.468917641
14.47	-0.468780088
14.48	-0.468642639
14.49	-0.468505292
14.5	-0.468368048
14.51	-0.468230907
14.52	-0.468093869
14.53	-0.467956933
14.54	-0.4678201
14.55	-0.467683369
14.56	-0.46754674
14.57	-0.467410214
14.58	-0.46727379
14.59	-0.467137468
14.6	-0.467001249
14.61	-0.466865131
14.62	-0.466729115
14.63	-0.466593201
14.64	-0.466457388
14.65	-0.466321678
14.66	-0.466186069
14.67	-0.466050561
14.68	-0.465915155
14.69	-0.46577985
14.7	-0.465644647
14.71	-0.465509544
14.72	-0.465374543
14.73	-0.465239643
14.74	-0.465104844
14.75	-0.464970146
14.76	-0.464835549
14.77	-0.464701052
14.78	-0.464566656
14.79	-0.464432361
14.8	-0.464298167
14.81	-0.464164072
14.82	-0.464030078
14.83	-0.463896185
14.84	-0.463762392
14.85	-0.463628698
14.86	-0.463495105
14.87	-0.463361612
14.88	-0.463228219
14.89	-0.463094926
14.9	-0.462961733
14.91	-0.462828639
14.92	-0.462695645
14.93	-0.46256275
14.94	-0.462429955
14.95	-0.462297259
14.96	-0.462164663
14.97	-0.462032166
14.98	-0.461899768
14.99	-0.461767469
15	-0.46163527
15.01	-0.461503169
15.02	-0.461371167
15.03	-0.461239264
15.04	-0.46110746
15.05	-0.460975754
15.06	-0.460844147
15.07	-0.460712639
15.08	-0.460581229
15.09	-0.460449917
15.1	-0.460318704
15.11	-0.460187589
15.12	-0.460056572
15.13	-0.459925653
15.14	-0.459794832
15.15	-0.459664109
15.16	-0.459533484
15.17	-0.459402957
15.18	-0.459272527
15.19	-0.459142195
15.2	-0.459011961
15.21	-0.458881824
15.22	-0.458751785
15.23	-0.458621842
15.24	-0.458491998
15.25	-0.45836225
15.26	-0.4582326
15.27	-0.458103046
15.28	-0.45797359
15.29	-0.45784423
15.3	-0.457714968
15.31	-0.457585802
15.32	-0.457456732
15.33	-0.45732776
15.34	-0.457198884
15.35	-0.457070104
15.36	-0.456941421
15.37	-0.456812834
15.38	-0.456684344
15.39	-0.456555949
15.4	-0.456427651
15.41	-0.456299449
15.42	-0.456171343
15.43	-0.456043332
15.44	-0.455915418
15.45	-0.455787599
15.46	-0.455659876
15.47	-0.455532249
15.48	-0.455404717
15.49	-0.455277281
15.5	-0.45514994
15.51	-0.455022694
15.52	-0.454895544
15.53	-0.454768488
15.54	-0.454641528
15.55	-0.454514663
15.56	-0.454387893
15.57	-0.454261218
15.58	-0.454134638
15.59	-0.454008152
15.6	-0.453881761
15.61	-0.453755465
15.62	-0.453629263
15.63	-0.453503156
15.64	-0.453377143
15.65	-0.453251224
15.66	-0.4531254
15.67	-0.45299967
15.68	-0.452874034
15.69	-0.452748492
15.7	-0.452623045
15.71	-0.452497691
15.72	-0.45237243
15.73	-0.452247264
15.74	-0.452122191
15.75	-0.451997212
15.76	-0.451872327
15.77	-0.451747535
15.78	-0.451622836
15.79	-0.451498231
15.8	-0.451373719
15.81	-0.451249301
15.82	-0.451124975
15.83	-0.451000743
15.84	-0.450876603
15.85	-0.450752557
15.86	-0.450628603
15.87	-0.450504742
15.88	-0.450380974
15.89	-0.450257298
15.9	-0.450133715
15.91	-0.450010225
15.92	-0.449886827
15.93	-0.449763521
15.94	-0.449640308
15.95	-0.449517187
15.96	-0.449394158
15.97	-0.449271222
15.98	-0.449148377
15.99	-0.449025624
16	-0.448902963
16.01	-0.448780394
16.02	-0.448657917
16.03	-0.448535531
16.04	-0.448413237
16.05	-0.448291035
16.06	-0.448168924
16.07	-0.448046905
16.08	-0.447924976
16.09	-0.447803139
16.1	-0.447681394
16.11	-0.447559739
16.12	-0.447438176
16.13	-0.447316703
16.14	-0.447195322
16.15	-0.447074031
16.16	-0.446952831
16.17	-0.446831722
16.18	-0.446710704
16.19	-0.446589776
16.2	-0.446468939
16.21	-0.446348192
16.22	-0.446227535
16.23	-0.446106969
16.24	-0.445986493
16.25	-0.445866107
16.26	-0.445745812
16.27	-0.445625606
16.28	-0.445505491
16.29	-0.445385465
16.3	-0.445265529
16.31	-0.445145684
16.32	-0.445025927
16.33	-0.444906261
16.34	-0.444786684
16.35	-0.444667196
16.36	-0.444547798
16.37	-0.444428489
16.38	-0.44430927
16.39	-0.44419014
16.4	-0.444071099
16.41	-0.443952147
16.42	-0.443833285
16.43	-0.443714511
16.44	-0.443595826
16.45	-0.44347723
16.46	-0.443358723
16.47	-0.443240304
16.48	-0.443121975
16.49	-0.443003733
16.5	-0.442885581
16.51	-0.442767516
16.52	-0.44264954
16.53	-0.442531653
16.54	-0.442413853
16.55	-0.442296142
16.56	-0.442178519
16.57	-0.442060984
16.58	-0.441943537
16.59	-0.441826178
16.6	-0.441708907
16.61	-0.441591724
16.62	-0.441474628
16.63	-0.44135762
16.64	-0.4412407
16.65	-0.441123867
16.66	-0.441007121
16.67	-0.440890463
16.68	-0.440773893
16.69	-0.440657409
16.7	-0.440541013
16.71	-0.440424704
16.72	-0.440308482
16.73	-0.440192347
16.74	-0.440076299
16.75	-0.439960338
16.76	-0.439844463
16.77	-0.439728676
16.78	-0.439612975
16.79	-0.43949736
16.8	-0.439381833
16.81	-0.439266391
16.82	-0.439151036
16.83	-0.439035768
16.84	-0.438920586
16.85	-0.43880549
16.86	-0.43869048
16.87	-0.438575556
16.88	-0.438460718
16.89	-0.438345967
16.9	-0.438231301
16.91	-0.438116721
16.92	-0.438002227
16.93	-0.437887818
16.94	-0.437773495
16.95	-0.437659258
16.96	-0.437545106
16.97	-0.43743104
16.98	-0.437317059
16.99	-0.437203164
17	-0.437089353
17.01	-0.436975628
17.02	-0.436861988
17.03	-0.436748433
17.04	-0.436634963
17.05	-0.436521579
17.06	-0.436408279
17.07	-0.436295063
17.08	-0.436181933
17.09	-0.436068887
17.1	-0.435955926
17.11	-0.435843049
17.12	-0.435730257
17.13	-0.43561755
17.14	-0.435504926
17.15	-0.435392387
17.16	-0.435279933
17.17	-0.435167562
17.18	-0.435055276
17.19	-0.434943073
17.2	-0.434830955
17.21	-0.434718921
17.22	-0.43460697
17.23	-0.434495103
17.24	-0.43438332
17.25	-0.434271621
17.26	-0.434160005
17.27	-0.434048473
17.28	-0.433937025
17.29	-0.43382566
17.3	-0.433714378
17.31	-0.433603179
17.32	-0.433492064
17.33	-0.433381032
17.34	-0.433270083
17.35	-0.433159217
17.36	-0.433048434
17.37	-0.432937734
17.38	-0.432827117
17.39	-0.432716583
17.4	-0.432606131
17.41	-0.432495762
17.42	-0.432385476
17.43	-0.432275273
17.44	-0.432165151
17.45	-0.432055113
17.46	-0.431945156
17.47	-0.431835282
17.48	-0.43172549
17.49	-0.431615781
17.5	-0.431506153
17.51	-0.431396608
17.52	-0.431287145
17.53	-0.431177763
17.54	-0.431068464
17.55	-0.430959246
17.56	-0.43085011
17.57	-0.430741056
17.58	-0.430632083
17.59	-0.430523192
17.6	-0.430414383
17.61	-0.430305655
17.62	-0.430197008
17.63	-0.430088443
17.64	-0.429979959
17.65	-0.429871556
17.66	-0.429763234
17.67	-0.429654993
17.68	-0.429546834
17.69	-0.429438755
17.7	-0.429330758
17.71	-0.429222841
17.72	-0.429115005
17.73	-0.429007249
17.74	-0.428899575
17.75	-0.428791981
17.76	-0.428684467
17.77	-0.428577034
17.78	-0.428469682
17.79	-0.428362409
17.8	-0.428255218
17.81	-0.428148106
17.82	-0.428041074
17.83	-0.427934123
17.84	-0.427827252
17.85	-0.427720461
17.86	-0.427613749
17.87	-0.427507118
17.88	-0.427400566
17.89	-0.427294094
17.9	-0.427187702
17.91	-0.42708139
17.92	-0.426975157
17.93	-0.426869003
17.94	-0.42676293
17.95	-0.426656935
17.96	-0.42655102
17.97	-0.426445184
17.98	-0.426339427
17.99	-0.42623375
18	-0.426128152
18.01	-0.426022632
18.02	-0.425917192
18.03	-0.425811831
18.04	-0.425706548
18.05	-0.425601345
18.06	-0.42549622
18.07	-0.425391173
18.08	-0.425286206
18.09	-0.425181317
18.1	-0.425076506
18.11	-0.424971774
18.12	-0.424867121
18.13	-0.424762546
18.14	-0.424658049
18.15	-0.42455363
18.16	-0.424449289
18.17	-0.424345027
18.18	-0.424240842
18.19	-0.424136736
18.2	-0.424032708
18.21	-0.423928757
18.22	-0.423824884
18.23	-0.423721089
18.24	-0.423617372
18.25	-0.423513732
18.26	-0.42341017
18.27	-0.423306686
18.28	-0.423203279
18.29	-0.423099949
18.3	-0.422996697
18.31	-0.422893522
18.32	-0.422790424
18.33	-0.422687403
18.34	-0.42258446
18.35	-0.422481593
18.36	-0.422378804
18.37	-0.422276092
18.38	-0.422173456
18.39	-0.422070897
18.4	-0.421968415
18.41	-0.42186601
18.42	-0.421763682
18.43	-0.42166143
18.44	-0.421559254
18.45	-0.421457155
18.46	-0.421355133
18.47	-0.421253187
18.48	-0.421151317
18.49	-0.421049524
18.5	-0.420947806
18.51	-0.420846165
18.52	-0.4207446
18.53	-0.420643111
18.54	-0.420541698
18.55	-0.420440361
18.56	-0.4203391
18.57	-0.420237914
18.58	-0.420136804
18.59	-0.42003577
18.6	-0.419934812
18.61	-0.419833929
18.62	-0.419733122
18.63	-0.41963239
18.64	-0.419531734
18.65	-0.419431153
18.66	-0.419330647
18.67	-0.419230216
18.68	-0.419129861
18.69	-0.419029581
18.7	-0.418929376
18.71	-0.418829246
18.72	-0.41872919
18.73	-0.41862921
18.74	-0.418529305
18.75	-0.418429474
18.76	-0.418329718
18.77	-0.418230037
18.78	-0.41813043
18.79	-0.418030898
18.8	-0.417931441
18.81	-0.417832058
18.82	-0.417732749
18.83	-0.417633515
18.84	-0.417534355
18.85	-0.417435269
18.86	-0.417336258
18.87	-0.41723732
18.88	-0.417138457
18.89	-0.417039667
18.9	-0.416940952
18.91	-0.41684231
18.92	-0.416743743
18.93	-0.416645249
18.94	-0.416546829
18.95	-0.416448482
18.96	-0.416350209
18.97	-0.41625201
18.98	-0.416153884
18.99	-0.416055832
19	-0.415957853
19.01	-0.415859947
19.02	-0.415762115
19.03	-0.415664356
19.04	-0.41556667
19.05	-0.415469058
19.06	-0.415371518
19.07	-0.415274051
19.08	-0.415176658
19.09	-0.415079337
19.1	-0.414982089
19.11	-0.414884914
19.12	-0.414787812
19.13	-0.414690782
19.14	-0.414593825
19.15	-0.41449694
19.16	-0.414400129
19.17	-0.414303389
19.18	-0.414206722
19.19	-0.414110128
19.2	-0.414013605
19.21	-0.413917155
19.22	-0.413820777
19.23	-0.413724472
19.24	-0.413628238
19.25	-0.413532076
19.26	-0.413435987
19.27	-0.413339969
19.28	-0.413244023
19.29	-0.41314815
19.3	-0.413052347
19.31	-0.412956617
19.32	-0.412860958
19.33	-0.412765371
19.34	-0.412669855
19.35	-0.412574411
19.36	-0.412479039
19.37	-0.412383737
19.38	-0.412288508
19.39	-0.412193349
19.4	-0.412098262
19.41	-0.412003245
19.42	-0.4119083
19.43	-0.411813426
19.44	-0.411718623
19.45	-0.411623891
19.46	-0.41152923
19.47	-0.41143464
19.48	-0.411340121
19.49	-0.411245672
19.5	-0.411151294
19.51	-0.411056987
19.52	-0.41096275
19.53	-0.410868584
19.54	-0.410774489
19.55	-0.410680463
19.56	-0.410586509
19.57	-0.410492624
19.58	-0.41039881
19.59	-0.410305066
19.6	-0.410211392
19.61	-0.410117789
19.62	-0.410024255
19.63	-0.409930792
19.64	-0.409837398
19.65	-0.409744074
19.66	-0.40965082
19.67	-0.409557637
19.68	-0.409464522
19.69	-0.409371478
19.7	-0.409278503
19.71	-0.409185598
19.72	-0.409092762
19.73	-0.408999996
19.74	-0.408907299
19.75	-0.408814672
19.76	-0.408722114
19.77	-0.408629625
19.78	-0.408537205
19.79	-0.408444855
19.8	-0.408352574
19.81	-0.408260362
19.82	-0.408168219
19.83	-0.408076145
19.84	-0.40798414
19.85	-0.407892203
19.86	-0.407800336
19.87	-0.407708537
19.88	-0.407616807
19.89	-0.407525146
19.9	-0.407433553
19.91	-0.407342029
19.92	-0.407250574
19.93	-0.407159187
19.94	-0.407067868
19.95	-0.406976618
19.96	-0.406885436
19.97	-0.406794322
19.98	-0.406703276
19.99	-0.406612299
20	-0.40652139
20.01	-0.406430549
20.02	-0.406339775
20.03	-0.40624907
20.04	-0.406158433
20.05	-0.406067863
20.06	-0.405977362
20.07	-0.405886928
20.08	-0.405796561
20.09	-0.405706263
20.1	-0.405616032
20.11	-0.405525868
20.12	-0.405435772
20.13	-0.405345744
20.14	-0.405255783
20.15	-0.405165889
20.16	-0.405076063
20.17	-0.404986303
20.18	-0.404896611
20.19	-0.404806987
20.2	-0.404717429
20.21	-0.404627938
20.22	-0.404538514
20.23	-0.404449158
20.24	-0.404359868
20.25	-0.404270645
20.26	-0.404181488
20.27	-0.404092399
20.28	-0.404003376
20.29	-0.40391442
20.3	-0.40382553
20.31	-0.403736707
20.32	-0.403647951
20.33	-0.403559261
20.34	-0.403470637
20.35	-0.40338208
20.36	-0.403293589
20.37	-0.403205164
20.38	-0.403116805
20.39	-0.403028513
20.4	-0.402940286
20.41	-0.402852126
20.42	-0.402764032
20.43	-0.402676003
20.44	-0.402588041
20.45	-0.402500144
20.46	-0.402412313
20.47	-0.402324548
20.48	-0.402236849
20.49	-0.402149215
20.5	-0.402061647
20.51	-0.401974145
20.52	-0.401886708
20.53	-0.401799336
20.54	-0.40171203
20.55	-0.401624789
20.56	-0.401537614
20.57	-0.401450503
20.58	-0.401363458
20.59	-0.401276478
20.6	-0.401189564
20.61	-0.401102714
20.62	-0.401015929
20.63	-0.40092921
20.64	-0.400842555
20.65	-0.400755965
20.66	-0.40066944
20.67	-0.400582979
20.68	-0.400496584
20.69	-0.400410253
20.7	-0.400323987
20.71	-0.400237785
20.72	-0.400151648
20.73	-0.400065575
20.74	-0.399979567
20.75	-0.399893623
20.76	-0.399807744
20.77	-0.399721928
20.78	-0.399636177
20.79	-0.399550491
20.8	-0.399464868
20.81	-0.399379309
20.82	-0.399293815
20.83	-0.399208384
20.84	-0.399123018
20.85	-0.399037715
20.86	-0.398952477
20.87	-0.398867302
20.88	-0.39878219
20.89	-0.398697143
20.9	-0.398612159
20.91	-0.398527239
20.92	-0.398442382
20.93	-0.398357589
20.94	-0.39827286
20.95	-0.398188193
20.96	-0.398103591
20.97	-0.398019051
20.98	-0.397934575
20.99	-0.397850162
21	-0.397765812
21.01	-0.397681526
21.02	-0.397597302
21.03	-0.397513142
21.04	-0.397429044
21.05	-0.39734501
21.06	-0.397261038
21.07	-0.39717713
21.08	-0.397093284
21.09	-0.397009501
21.1	-0.39692578
21.11	-0.396842123
21.12	-0.396758528
21.13	-0.396674995
21.14	-0.396591525
21.15	-0.396508118
21.16	-0.396424773
21.17	-0.39634149
21.18	-0.39625827
21.19	-0.396175112
21.2	-0.396092016
21.21	-0.396008982
21.22	-0.395926011
21.23	-0.395843102
21.24	-0.395760254
21.25	-0.395677469
21.26	-0.395594746
21.27	-0.395512085
21.28	-0.395429485
21.29	-0.395346948
21.3	-0.395264472
21.31	-0.395182058
21.32	-0.395099706
21.33	-0.395017415
21.34	-0.394935186
21.35	-0.394853018
21.36	-0.394770912
21.37	-0.394688868
21.38	-0.394606885
21.39	-0.394524963
21.4	-0.394443103
21.41	-0.394361303
21.42	-0.394279566
21.43	-0.394197889
21.44	-0.394116273
21.45	-0.394034719
21.46	-0.393953225
21.47	-0.393871793
21.48	-0.393790422
21.49	-0.393709111
21.5	-0.393627861
21.51	-0.393546673
21.52	-0.393465545
21.53	-0.393384477
21.54	-0.393303471
21.55	-0.393222525
21.56	-0.393141639
21.57	-0.393060815
21.58	-0.39298005
21.59	-0.392899346
21.6	-0.392818703
21.61	-0.39273812
21.62	-0.392657597
21.63	-0.392577135
21.64	-0.392496732
21.65	-0.39241639
21.66	-0.392336109
21.67	-0.392255887
21.68	-0.392175725
21.69	-0.392095623
21.7	-0.392015582
21.71	-0.3919356
21.72	-0.391855678
21.73	-0.391775816
21.74	-0.391696013
21.75	-0.391616271
21.76	-0.391536588
21.77	-0.391456965
21.78	-0.391377401
21.79	-0.391297897
21.8	-0.391218452
21.81	-0.391139067
21.82	-0.391059742
21.83	-0.390980475
21.84	-0.390901268
21.85	-0.390822121
21.86	-0.390743032
21.87	-0.390664003
21.88	-0.390585033
21.89	-0.390506122
21.9	-0.39042727
21.91	-0.390348478
21.92	-0.390269744
21.93	-0.390191069
21.94	-0.390112453
21.95	-0.390033896
21.96	-0.389955398
21.97	-0.389876958
21.98	-0.389798577
21.99	-0.389720255
22	-0.389641992
22.01	-0.389563787
22.02	-0.38948564
22.03	-0.389407553
22.04	-0.389329523
22.05	-0.389251552
22.06	-0.38917364
22.07	-0.389095785
22.08	-0.389017989
22.09	-0.388940252
22.1	-0.388862572
22.11	-0.388784951
22.12	-0.388707387
22.13	-0.388629882
22.14	-0.388552435
22.15	-0.388475046
22.16	-0.388397714
22.17	-0.388320441
22.18	-0.388243225
22.19	-0.388166068
22.2	-0.388088968
22.21	-0.388011925
22.22	-0.387934941
22.23	-0.387858014
22.24	-0.387781144
22.25	-0.387704332
22.26	-0.387627578
22.27	-0.387550881
22.28	-0.387474242
22.29	-0.38739766
22.3	-0.387321135
22.31	-0.387244668
22.32	-0.387168257
22.33	-0.387091904
22.34	-0.387015608
22.35	-0.38693937
22.36	-0.386863188
22.37	-0.386787063
22.38	-0.386710996
22.39	-0.386634985
22.4	-0.386559031
22.41	-0.386483134
22.42	-0.386407294
22.43	-0.386331511
22.44	-0.386255784
22.45	-0.386180114
22.46	-0.386104501
22.47	-0.386028944
22.48	-0.385953444
22.49	-0.385878001
22.5	-0.385802614
22.51	-0.385727283
22.52	-0.385652009
22.53	-0.385576791
22.54	-0.385501629
22.55	-0.385426524
22.56	-0.385351475
22.57	-0.385276482
22.58	-0.385201545
22.59	-0.385126664
22.6	-0.38505184
22.61	-0.384977071
22.62	-0.384902359
22.63	-0.384827702
22.64	-0.384753101
22.65	-0.384678556
22.66	-0.384604067
22.67	-0.384529633
22.68	-0.384455256
22.69	-0.384380934
22.7	-0.384306667
22.71	-0.384232457
22.72	-0.384158301
22.73	-0.384084202
22.74	-0.384010158
22.75	-0.383936169
22.76	-0.383862235
22.77	-0.383788357
22.78	-0.383714535
22.79	-0.383640767
22.8	-0.383567055
22.81	-0.383493398
22.82	-0.383419796
22.83	-0.383346249
22.84	-0.383272757
22.85	-0.38319932
22.86	-0.383125939
22.87	-0.383052612
22.88	-0.38297934
22.89	-0.382906123
22.9	-0.382832961
22.91	-0.382759853
22.92	-0.3826868
22.93	-0.382613802
22.94	-0.382540859
22.95	-0.38246797
22.96	-0.382395136
22.97	-0.382322356
22.98	-0.382249631
22.99	-0.38217696
23	-0.382104343
23.01	-0.382031781
23.02	-0.381959274
23.03	-0.38188682
23.04	-0.381814421
23.05	-0.381742076
23.06	-0.381669785
23.07	-0.381597548
23.08	-0.381525366
23.09	-0.381453237
23.1	-0.381381162
23.11	-0.381309142
23.12	-0.381237175
23.13	-0.381165262
23.14	-0.381093403
23.15	-0.381021598
23.16	-0.380949846
23.17	-0.380878149
23.18	-0.380806505
23.19	-0.380734914
23.2	-0.380663377
23.21	-0.380591894
23.22	-0.380520464
23.23	-0.380449088
23.24	-0.380377765
23.25	-0.380306495
23.26	-0.380235279
23.27	-0.380164117
23.28	-0.380093007
23.29	-0.380021951
23.3	-0.379950948
23.31	-0.379879998
23.32	-0.379809101
23.33	-0.379738257
23.34	-0.379667466
23.35	-0.379596728
23.36	-0.379526044
23.37	-0.379455412
23.38	-0.379384833
23.39	-0.379314307
23.4	-0.379243833
23.41	-0.379173413
23.42	-0.379103045
23.43	-0.37903273
23.44	-0.378962467
23.45	-0.378892257
23.46	-0.3788221
23.47	-0.378751995
23.48	-0.378681942
23.49	-0.378611942
23.5	-0.378541995
23.51	-0.3784721
23.52	-0.378402257
23.53	-0.378332466
23.54	-0.378262728
23.55	-0.378193042
23.56	-0.378123408
23.57	-0.378053826
23.58	-0.377984296
23.59	-0.377914818
23.6	-0.377845393
23.61	-0.377776019
23.62	-0.377706697
23.63	-0.377637427
23.64	-0.377568209
23.65	-0.377499043
23.66	-0.377429929
23.67	-0.377360866
23.68	-0.377291855
23.69	-0.377222896
23.7	-0.377153988
23.71	-0.377085132
23.72	-0.377016328
23.73	-0.376947574
23.74	-0.376878873
23.75	-0.376810223
23.76	-0.376741624
23.77	-0.376673077
23.78	-0.376604581
23.79	-0.376536136
23.8	-0.376467742
23.81	-0.3763994
23.82	-0.376331109
23.83	-0.376262869
23.84	-0.37619468
23.85	-0.376126542
23.86	-0.376058455
23.87	-0.375990419
23.88	-0.375922434
23.89	-0.3758545
23.9	-0.375786616
23.91	-0.375718784
23.92	-0.375651002
23.93	-0.375583271
23.94	-0.375515591
23.95	-0.375447961
23.96	-0.375380383
23.97	-0.375312854
23.98	-0.375245376
23.99	-0.375177949
24	-0.375110572
24.01	-0.375043246
24.02	-0.37497597
24.03	-0.374908744
24.04	-0.374841569
24.05	-0.374774444
24.06	-0.37470737
24.07	-0.374640345
24.08	-0.374573371
24.09	-0.374506446
24.1	-0.374439572
24.11	-0.374372748
24.12	-0.374305974
24.13	-0.37423925
24.14	-0.374172576
24.15	-0.374105952
24.16	-0.374039378
24.17	-0.373972853
24.18	-0.373906379
24.19	-0.373839954
24.2	-0.373773579
24.21	-0.373707253
24.22	-0.373640978
24.23	-0.373574751
24.24	-0.373508575
24.25	-0.373442448
24.26	-0.37337637
24.27	-0.373310342
24.28	-0.373244363
24.29	-0.373178434
24.3	-0.373112554
24.31	-0.373046724
24.32	-0.372980942
24.33	-0.37291521
24.34	-0.372849527
24.35	-0.372783894
24.36	-0.372718309
24.37	-0.372652774
24.38	-0.372587287
24.39	-0.37252185
24.4	-0.372456462
24.41	-0.372391122
24.42	-0.372325832
24.43	-0.37226059
24.44	-0.372195397
24.45	-0.372130253
24.46	-0.372065158
24.47	-0.372000112
24.48	-0.371935114
24.49	-0.371870165
24.5	-0.371805264
24.51	-0.371740412
24.52	-0.371675609
24.53	-0.371610854
24.54	-0.371546148
24.55	-0.37148149
24.56	-0.37141688
24.57	-0.371352319
24.58	-0.371287806
24.59	-0.371223342
24.6	-0.371158925
24.61	-0.371094557
24.62	-0.371030237
24.63	-0.370965966
24.64	-0.370901742
24.65	-0.370837567
24.66	-0.370773439
24.67	-0.37070936
24.68	-0.370645328
24.69	-0.370581345
24.7	-0.370517409
24.71	-0.370453521
24.72	-0.370389681
24.73	-0.370325889
24.74	-0.370262144
24.75	-0.370198448
24.76	-0.370134799
24.77	-0.370071197
24.78	-0.370007644
24.79	-0.369944137
24.8	-0.369880679
24.81	-0.369817268
24.82	-0.369753904
24.83	-0.369690588
24.84	-0.369627319
24.85	-0.369564097
24.86	-0.369500923
24.87	-0.369437796
24.88	-0.369374717
24.89	-0.369311685
24.9	-0.369248699
24.91	-0.369185761
24.92	-0.36912287
24.93	-0.369060027
24.94	-0.36899723
24.95	-0.36893448
24.96	-0.368871777
24.97	-0.368809121
24.98	-0.368746513
24.99	-0.36868395
25	-0.368621435
25.01	-0.368558967
25.02	-0.368496545
25.03	-0.36843417
25.04	-0.368371842
25.05	-0.36830956
25.06	-0.368247325
25.07	-0.368185137
25.08	-0.368122995
25.09	-0.3680609
25.1	-0.367998851
25.11	-0.367936849
25.12	-0.367874893
25.13	-0.367812983
25.14	-0.36775112
25.15	-0.367689303
25.16	-0.367627533
25.17	-0.367565808
25.18	-0.36750413
25.19	-0.367442498
25.2	-0.367380912
25.21	-0.367319372
25.22	-0.367257879
25.23	-0.367196431
25.24	-0.367135029
25.25	-0.367073674
25.26	-0.367012364
25.27	-0.3669511
25.28	-0.366889882
25.29	-0.36682871
25.3	-0.366767584
25.31	-0.366706503
25.32	-0.366645468
25.33	-0.366584479
25.34	-0.366523535
25.35	-0.366462638
25.36	-0.366401785
25.37	-0.366340979
25.38	-0.366280217
25.39	-0.366219502
25.4	-0.366158831
25.41	-0.366098206
25.42	-0.366037627
25.43	-0.365977093
25.44	-0.365916604
25.45	-0.36585616
25.46	-0.365795762
25.47	-0.365735409
25.48	-0.365675101
25.49	-0.365614838
25.5	-0.365554621
25.51	-0.365494448
25.52	-0.365434321
25.53	-0.365374238
25.54	-0.365314201
25.55	-0.365254208
25.56	-0.365194261
25.57	-0.365134358
25.58	-0.3650745
25.59	-0.365014687
25.6	-0.364954918
25.61	-0.364895195
25.62	-0.364835516
25.63	-0.364775882
25.64	-0.364716292
25.65	-0.364656747
25.66	-0.364597247
25.67	-0.364537791
25.68	-0.36447838
25.69	-0.364419013
25.7	-0.36435969
25.71	-0.364300412
25.72	-0.364241179
25.73	-0.364181989
25.74	-0.364122845
25.75	-0.364063744
25.76	-0.364004687
25.77	-0.363945675
25.78	-0.363886707
25.79	-0.363827783
25.8	-0.363768903
25.81	-0.363710068
25.82	-0.363651276
25.83	-0.363592528
25.84	-0.363533825
25.85	-0.363475165
25.86	-0.363416549
25.87	-0.363357977
25.88	-0.363299449
25.89	-0.363240965
25.9	-0.363182524
25.91	-0.363124128
25.92	-0.363065775
25.93	-0.363007465
25.94	-0.3629492
25.95	-0.362890977
25.96	-0.362832799
25.97	-0.362774664
25.98	-0.362716573
25.99	-0.362658525
26	-0.36260052
26.01	-0.362542559
26.02	-0.362484642
26.03	-0.362426767
26.04	-0.362368936
26.05	-0.362311149
26.06	-0.362253404
26.07	-0.362195703
26.08	-0.362138045
26.09	-0.36208043
26.1	-0.362022859
26.11	-0.36196533
26.12	-0.361907844
26.13	-0.361850402
26.14	-0.361793002
26.15	-0.361735646
26.16	-0.361678332
26.17	-0.361621062
26.18	-0.361563834
26.19	-0.361506649
26.2	-0.361449507
26.21	-0.361392407
26.22	-0.361335351
26.23	-0.361278337
26.24	-0.361221366
26.25	-0.361164437
26.26	-0.361107551
26.27	-0.361050708
26.28	-0.360993907
26.29	-0.360937149
26.3	-0.360880433
26.31	-0.36082376
26.32	-0.360767129
26.33	-0.36071054
26.34	-0.360653994
26.35	-0.36059749
26.36	-0.360541029
26.37	-0.360484609
26.38	-0.360428232
26.39	-0.360371898
26.4	-0.360315605
26.41	-0.360259354
26.42	-0.360203146
26.43	-0.36014698
26.44	-0.360090855
26.45	-0.360034773
26.46	-0.359978733
26.47	-0.359922735
26.48	-0.359866778
26.49	-0.359810864
26.5	-0.359754991
26.51	-0.35969916
26.52	-0.359643371
26.53	-0.359587624
26.54	-0.359531919
26.55	-0.359476255
26.56	-0.359420633
26.57	-0.359365052
26.58	-0.359309513
26.59	-0.359254016
26.6	-0.35919856
26.61	-0.359143146
26.62	-0.359087773
26.63	-0.359032442
26.64	-0.358977152
26.65	-0.358921903
26.66	-0.358866696
26.67	-0.35881153
26.68	-0.358756406
26.69	-0.358701323
26.7	-0.358646281
26.71	-0.35859128
26.72	-0.35853632
26.73	-0.358481402
26.74	-0.358426524
26.75	-0.358371688
26.76	-0.358316893
26.77	-0.358262139
26.78	-0.358207425
26.79	-0.358152753
26.8	-0.358098122
26.81	-0.358043531
26.82	-0.357988982
26.83	-0.357934473
26.84	-0.357880005
26.85	-0.357825578
26.86	-0.357771191
26.87	-0.357716846
26.88	-0.357662541
26.89	-0.357608276
26.9	-0.357554053
26.91	-0.35749987
26.92	-0.357445727
26.93	-0.357391625
26.94	-0.357337563
26.95	-0.357283542
26.96	-0.357229562
26.97	-0.357175622
26.98	-0.357121722
26.99	-0.357067862
27	-0.357014043
27.01	-0.356960264
27.02	-0.356906526
27.03	-0.356852827
27.04	-0.356799169
27.05	-0.356745551
27.06	-0.356691973
27.07	-0.356638435
27.08	-0.356584938
27.09	-0.35653148
27.1	-0.356478062
27.11	-0.356424685
27.12	-0.356371347
27.13	-0.356318049
27.14	-0.356264791
27.15	-0.356211574
27.16	-0.356158395
27.17	-0.356105257
27.18	-0.356052159
27.19	-0.3559991
27.2	-0.355946081
27.21	-0.355893101
27.22	-0.355840162
27.23	-0.355787262
27.24	-0.355734401
27.25	-0.35568158
27.26	-0.355628799
27.27	-0.355576057
27.28	-0.355523355
27.29	-0.355470692
27.3	-0.355418068
27.31	-0.355365484
27.32	-0.355312939
27.33	-0.355260434
27.34	-0.355207968
27.35	-0.355155541
27.36	-0.355103154
27.37	-0.355050805
27.38	-0.354998496
27.39	-0.354946226
27.4	-0.354893995
27.41	-0.354841803
27.42	-0.354789651
27.43	-0.354737537
27.44	-0.354685462
27.45	-0.354633427
27.46	-0.35458143
27.47	-0.354529472
27.48	-0.354477554
27.49	-0.354425674
27.5	-0.354373832
27.51	-0.35432203
27.52	-0.354270266
27.53	-0.354218542
27.54	-0.354166856
27.55	-0.354115208
27.56	-0.354063599
27.57	-0.354012029
27.58	-0.353960498
27.59	-0.353909005
27.6	-0.35385755
27.61	-0.353806135
27.62	-0.353754757
27.63	-0.353703418
27.64	-0.353652118
27.65	-0.353600856
27.66	-0.353549632
27.67	-0.353498447
27.68	-0.3534473
27.69	-0.353396191
27.7	-0.353345121
27.71	-0.353294088
27.72	-0.353243094
27.73	-0.353192138
27.74	-0.353141221
27.75	-0.353090341
27.76	-0.3530395
27.77	-0.352988696
27.78	-0.352937931
27.79	-0.352887203
27.8	-0.352836514
27.81	-0.352785863
27.82	-0.352735249
27.83	-0.352684673
27.84	-0.352634135
27.85	-0.352583636
27.86	-0.352533173
27.87	-0.352482749
27.88	-0.352432362
27.89	-0.352382013
27.9	-0.352331702
27.91	-0.352281429
27.92	-0.352231193
27.93	-0.352180994
27.94	-0.352130834
27.95	-0.35208071
27.96	-0.352030625
27.97	-0.351980577
27.98	-0.351930566
27.99	-0.351880593
28	-0.351830657
28.01	-0.351780758
28.02	-0.351730897
28.03	-0.351681073
28.04	-0.351631287
28.05	-0.351581538
28.06	-0.351531826
28.07	-0.351482151
28.08	-0.351432513
28.09	-0.351382913
28.1	-0.35133335
28.11	-0.351283823
28.12	-0.351234334
28.13	-0.351184882
28.14	-0.351135467
28.15	-0.351086089
28.16	-0.351036748
28.17	-0.350987444
28.18	-0.350938177
28.19	-0.350888946
28.2	-0.350839753
28.21	-0.350790596
28.22	-0.350741476
28.23	-0.350692393
28.24	-0.350643347
28.25	-0.350594337
28.26	-0.350545364
28.27	-0.350496428
28.28	-0.350447529
28.29	-0.350398666
28.3	-0.350349839
28.31	-0.350301049
28.32	-0.350252296
28.33	-0.350203579
28.34	-0.350154899
28.35	-0.350106255
28.36	-0.350057647
28.37	-0.350009076
28.38	-0.349960541
28.39	-0.349912043
28.4	-0.34986358
28.41	-0.349815155
28.42	-0.349766765
28.43	-0.349718412
28.44	-0.349670094
28.45	-0.349621813
28.46	-0.349573568
28.47	-0.34952536
28.48	-0.349477187
28.49	-0.34942905
28.5	-0.34938095
28.51	-0.349332885
28.52	-0.349284857
28.53	-0.349236864
28.54	-0.349188907
28.55	-0.349140987
28.56	-0.349093102
28.57	-0.349045253
28.58	-0.348997439
28.59	-0.348949662
28.6	-0.34890192
28.61	-0.348854214
28.62	-0.348806544
28.63	-0.348758909
28.64	-0.348711311
28.65	-0.348663747
28.66	-0.34861622
28.67	-0.348568728
28.68	-0.348521271
28.69	-0.34847385
28.7	-0.348426465
28.71	-0.348379115
28.72	-0.3483318
28.73	-0.348284521
28.74	-0.348237277
28.75	-0.348190069
28.76	-0.348142896
28.77	-0.348095758
28.78	-0.348048656
28.79	-0.348001588
28.8	-0.347954556
28.81	-0.34790756
28.82	-0.347860598
28.83	-0.347813672
28.84	-0.34776678
28.85	-0.347719924
28.86	-0.347673103
28.87	-0.347626317
28.88	-0.347579566
28.89	-0.34753285
28.9	-0.347486169
28.91	-0.347439523
28.92	-0.347392912
28.93	-0.347346336
28.94	-0.347299794
28.95	-0.347253288
28.96	-0.347206816
28.97	-0.347160379
28.98	-0.347113977
28.99	-0.347067609
29	-0.347021277
29.01	-0.346974978
29.02	-0.346928715
29.03	-0.346882486
29.04	-0.346836292
29.05	-0.346790133
29.06	-0.346744008
29.07	-0.346697917
29.08	-0.346651861
29.09	-0.34660584
29.1	-0.346559852
29.11	-0.3465139
29.12	-0.346467982
29.13	-0.346422098
29.14	-0.346376248
29.15	-0.346330433
29.16	-0.346284652
29.17	-0.346238906
29.18	-0.346193193
29.19	-0.346147515
29.2	-0.346101871
29.21	-0.346056261
29.22	-0.346010686
29.23	-0.345965144
29.24	-0.345919637
29.25	-0.345874164
29.26	-0.345828724
29.27	-0.345783319
29.28	-0.345737948
29.29	-0.34569261
29.3	-0.345647307
29.31	-0.345602037
29.32	-0.345556802
29.33	-0.3455116
29.34	-0.345466432
29.35	-0.345421298
29.36	-0.345376198
29.37	-0.345331131
29.38	-0.345286099
29.39	-0.3452411
29.4	-0.345196134
29.41	-0.345151202
29.42	-0.345106304
29.43	-0.34506144
29.44	-0.345016609
29.45	-0.344971812
29.46	-0.344927048
29.47	-0.344882318
29.48	-0.344837621
29.49	-0.344792958
29.5	-0.344748328
29.51	-0.344703731
29.52	-0.344659168
29.53	-0.344614638
29.54	-0.344570142
29.55	-0.344525679
29.56	-0.344481249
29.57	-0.344436853
29.58	-0.344392489
29.59	-0.344348159
29.6	-0.344303862
29.61	-0.344259599
29.62	-0.344215368
29.63	-0.34417117
29.64	-0.344127006
29.65	-0.344082875
29.66	-0.344038776
29.67	-0.343994711
29.68	-0.343950679
29.69	-0.343906679
29.7	-0.343862713
29.71	-0.34381878
29.72	-0.343774879
29.73	-0.343731011
29.74	-0.343687176
29.75	-0.343643374
29.76	-0.343599605
29.77	-0.343555868
29.78	-0.343512165
29.79	-0.343468494
29.8	-0.343424855
29.81	-0.34338125
29.82	-0.343337677
29.83	-0.343294136
29.84	-0.343250628
29.85	-0.343207153
29.86	-0.34316371
29.87	-0.3431203
29.88	-0.343076922
29.89	-0.343033577
29.9	-0.342990264
29.91	-0.342946984
29.92	-0.342903736
29.93	-0.34286052
29.94	-0.342817337
29.95	-0.342774186
29.96	-0.342731068
29.97	-0.342687981
29.98	-0.342644927
29.99	-0.342601906
30	-0.342558916
30.01	-0.342515959
30.02	-0.342473033
30.03	-0.34243014
30.04	-0.342387279
30.05	-0.34234445
30.06	-0.342301653
30.07	-0.342258888
30.08	-0.342216156
30.09	-0.342173455
30.1	-0.342130786
30.11	-0.342088149
30.12	-0.342045544
30.13	-0.342002971
30.14	-0.34196043
30.15	-0.34191792
30.16	-0.341875443
30.17	-0.341832997
30.18	-0.341790583
30.19	-0.341748201
30.2	-0.34170585
30.21	-0.341663531
30.22	-0.341621244
30.23	-0.341578989
30.24	-0.341536765
30.25	-0.341494573
30.26	-0.341452412
30.27	-0.341410283
30.28	-0.341368185
30.29	-0.341326119
30.3	-0.341284085
30.31	-0.341242082
30.32	-0.34120011
30.33	-0.34115817
30.34	-0.341116261
30.35	-0.341074384
30.36	-0.341032538
30.37	-0.340990723
30.38	-0.340948939
30.39	-0.340907187
30.4	-0.340865466
30.41	-0.340823777
30.42	-0.340782118
30.43	-0.340740491
30.44	-0.340698895
30.45	-0.34065733
30.46	-0.340615796
30.47	-0.340574293
30.48	-0.340532822
30.49	-0.340491381
30.5	-0.340449971
30.51	-0.340408593
30.52	-0.340367245
30.53	-0.340325928
30.54	-0.340284642
30.55	-0.340243388
30.56	-0.340202164
30.57	-0.340160971
30.58	-0.340119808
30.59	-0.340078677
30.6	-0.340037576
30.61	-0.339996506
30.62	-0.339955467
30.63	-0.339914459
30.64	-0.339873481
30.65	-0.339832534
30.66	-0.339791617
30.67	-0.339750732
30.68	-0.339709877
30.69	-0.339669052
30.7	-0.339628258
30.71	-0.339587494
30.72	-0.339546761
30.73	-0.339506059
30.74	-0.339465387
30.75	-0.339424745
30.76	-0.339384134
30.77	-0.339343554
30.78	-0.339303003
30.79	-0.339262483
30.8	-0.339221994
30.81	-0.339181534
30.82	-0.339141105
30.83	-0.339100707
30.84	-0.339060338
30.85	-0.33902
30.86	-0.338979692
30.87	-0.338939414
30.88	-0.338899166
30.89	-0.338858948
30.9	-0.338818761
30.91	-0.338778603
30.92	-0.338738476
30.93	-0.338698378
30.94	-0.338658311
30.95	-0.338618274
30.96	-0.338578266
30.97	-0.338538289
30.98	-0.338498341
30.99	-0.338458424
31	-0.338418536
31.01	-0.338378678
31.02	-0.33833885
31.03	-0.338299052
31.04	-0.338259284
31.05	-0.338219545
31.06	-0.338179836
31.07	-0.338140157
31.08	-0.338100507
31.09	-0.338060888
31.1	-0.338021298
31.11	-0.337981737
31.12	-0.337942206
31.13	-0.337902705
31.14	-0.337863233
31.15	-0.337823791
31.16	-0.337784379
31.17	-0.337744995
31.18	-0.337705642
31.19	-0.337666318
31.2	-0.337627023
31.21	-0.337587758
31.22	-0.337548522
31.23	-0.337509315
31.24	-0.337470138
31.25	-0.33743099
31.26	-0.337391872
31.27	-0.337352782
31.28	-0.337313722
31.29	-0.337274692
31.3	-0.33723569
31.31	-0.337196718
31.32	-0.337157775
31.33	-0.337118861
31.34	-0.337079976
31.35	-0.33704112
31.36	-0.337002293
31.37	-0.336963496
31.38	-0.336924727
31.39	-0.336885987
31.4	-0.336847277
31.41	-0.336808595
31.42	-0.336769943
31.43	-0.336731319
31.44	-0.336692724
31.45	-0.336654158
31.46	-0.336615621
31.47	-0.336577113
31.48	-0.336538634
31.49	-0.336500183
31.5	-0.336461762
31.51	-0.336423369
31.52	-0.336385005
31.53	-0.336346669
31.54	-0.336308362
31.55	-0.336270084
31.56	-0.336231835
31.57	-0.336193614
31.58	-0.336155422
31.59	-0.336117258
31.6	-0.336079123
31.61	-0.336041016
31.62	-0.336002938
31.63	-0.335964889
31.64	-0.335926868
31.65	-0.335888875
31.66	-0.335850911
31.67	-0.335812976
31.68	-0.335775068
31.69	-0.335737189
31.7	-0.335699339
31.71	-0.335661517
31.72	-0.335623723
31.73	-0.335585957
31.74	-0.33554822
31.75	-0.335510511
31.76	-0.33547283
31.77	-0.335435177
31.78	-0.335397553
31.79	-0.335359957
31.8	-0.335322389
31.81	-0.335284849
31.82	-0.335247337
31.83	-0.335209853
31.84	-0.335172397
31.85	-0.335134969
31.86	-0.33509757
31.87	-0.335060198
31.88	-0.335022854
31.89	-0.334985539
31.9	-0.334948251
31.91	-0.334910991
31.92	-0.334873759
31.93	-0.334836555
31.94	-0.334799378
31.95	-0.33476223
31.96	-0.334725109
31.97	-0.334688016
31.98	-0.334650951
31.99	-0.334613914
32	-0.334576904
32.01	-0.334539922
32.02	-0.334502968
32.03	-0.334466042
32.04	-0.334429143
32.05	-0.334392271
32.06	-0.334355428
32.07	-0.334318612
32.08	-0.334281823
32.09	-0.334245062
32.1	-0.334208328
32.11	-0.334171622
32.12	-0.334134944
32.13	-0.334098293
32.14	-0.334061669
32.15	-0.334025073
32.16	-0.333988504
32.17	-0.333951963
32.18	-0.333915449
32.19	-0.333878962
32.2	-0.333842503
32.21	-0.33380607
32.22	-0.333769666
32.23	-0.333733288
32.24	-0.333696938
32.25	-0.333660615
32.26	-0.333624319
32.27	-0.33358805
32.28	-0.333551808
32.29	-0.333515594
32.3	-0.333479406
32.31	-0.333443246
32.32	-0.333407113
32.33	-0.333371007
32.34	-0.333334927
32.35	-0.333298875
32.36	-0.33326285
32.37	-0.333226852
32.38	-0.333190881
32.39	-0.333154936
32.4	-0.333119019
32.41	-0.333083128
32.42	-0.333047265
32.43	-0.333011428
32.44	-0.332975618
32.45	-0.332939835
32.46	-0.332904079
32.47	-0.332868349
32.48	-0.332832646
32.49	-0.33279697
32.5	-0.332761321
32.51	-0.332725698
32.52	-0.332690102
32.53	-0.332654532
32.54	-0.33261899
32.55	-0.332583473
32.56	-0.332547984
32.57	-0.332512521
32.58	-0.332477084
32.59	-0.332441674
32.6	-0.332406291
32.61	-0.332370934
32.62	-0.332335603
32.63	-0.332300299
32.64	-0.332265022
32.65	-0.332229771
32.66	-0.332194546
32.67	-0.332159347
32.68	-0.332124175
32.69	-0.33208903
32.7	-0.33205391
32.71	-0.332018817
32.72	-0.33198375
32.73	-0.33194871
32.74	-0.331913695
32.75	-0.331878707
32.76	-0.331843745
32.77	-0.331808809
32.78	-0.3317739
32.79	-0.331739016
32.8	-0.331704159
32.81	-0.331669327
32.82	-0.331634522
32.83	-0.331599743
32.84	-0.33156499
32.85	-0.331530263
32.86	-0.331495561
32.87	-0.331460886
32.88	-0.331426237
32.89	-0.331391614
32.9	-0.331357017
32.91	-0.331322445
32.92	-0.3312879
32.93	-0.33125338
32.94	-0.331218886
32.95	-0.331184418
32.96	-0.331149976
32.97	-0.331115559
32.98	-0.331081169
32.99	-0.331046804
33	-0.331012465
33.01	-0.330978151
33.02	-0.330943863
33.03	-0.330909601
33.04	-0.330875365
33.05	-0.330841154
33.06	-0.330806968
33.07	-0.330772809
33.08	-0.330738675
33.09	-0.330704566
33.1	-0.330670483
33.11	-0.330636426
33.12	-0.330602394
33.13	-0.330568387
33.14	-0.330534406
33.15	-0.330500451
33.16	-0.33046652
33.17	-0.330432616
33.18	-0.330398736
33.19	-0.330364882
33.2	-0.330331053
33.21	-0.33029725
33.22	-0.330263472
33.23	-0.330229719
33.24	-0.330195992
33.25	-0.330162289
33.26	-0.330128612
33.27	-0.330094961
33.28	-0.330061334
33.29	-0.330027733
33.3	-0.329994156
33.31	-0.329960605
33.32	-0.329927079
33.33	-0.329893578
33.34	-0.329860102
33.35	-0.329826651
33.36	-0.329793226
33.37	-0.329759825
33.38	-0.329726449
33.39	-0.329693098
33.4	-0.329659773
33.41	-0.329626472
33.42	-0.329593196
33.43	-0.329559945
33.44	-0.329526719
33.45	-0.329493517
33.46	-0.329460341
33.47	-0.32942719
33.48	-0.329394063
33.49	-0.329360961
33.5	-0.329327884
33.51	-0.329294831
33.52	-0.329261804
33.53	-0.329228801
33.54	-0.329195823
33.55	-0.329162869
33.56	-0.32912994
33.57	-0.329097036
33.58	-0.329064157
33.59	-0.329031302
33.6	-0.328998471
33.61	-0.328965665
33.62	-0.328932884
33.63	-0.328900128
33.64	-0.328867395
33.65	-0.328834688
33.66	-0.328802005
33.67	-0.328769346
33.68	-0.328736712
33.69	-0.328704102
33.7	-0.328671516
33.71	-0.328638955
33.72	-0.328606419
33.73	-0.328573907
33.74	-0.328541419
33.75	-0.328508955
33.76	-0.328476516
33.77	-0.328444101
33.78	-0.32841171
33.79	-0.328379343
33.8	-0.328347001
33.81	-0.328314683
33.82	-0.328282389
33.83	-0.32825012
33.84	-0.328217874
33.85	-0.328185653
33.86	-0.328153455
33.87	-0.328121282
33.88	-0.328089133
33.89	-0.328057008
33.9	-0.328024907
33.91	-0.32799283
33.92	-0.327960777
33.93	-0.327928748
33.94	-0.327896743
33.95	-0.327864762
33.96	-0.327832805
33.97	-0.327800872
33.98	-0.327768963
33.99	-0.327737078
34	-0.327705216
34.01	-0.327673378
34.02	-0.327641565
34.03	-0.327609775
34.04	-0.327578009
34.05	-0.327546266
34.06	-0.327514548
34.07	-0.327482853
34.08	-0.327451182
34.09	-0.327419534
34.1	-0.32738791
34.11	-0.32735631
34.12	-0.327324734
34.13	-0.327293181
34.14	-0.327261652
34.15	-0.327230146
34.16	-0.327198664
34.17	-0.327167206
34.18	-0.327135771
34.19	-0.32710436
34.2	-0.327072972
34.21	-0.327041608
34.22	-0.327010267
34.23	-0.32697895
34.24	-0.326947656
34.25	-0.326916385
34.26	-0.326885138
34.27	-0.326853914
34.28	-0.326822714
34.29	-0.326791537
34.3	-0.326760384
34.31	-0.326729253
34.32	-0.326698146
34.33	-0.326667063
34.34	-0.326636002
34.35	-0.326604965
34.36	-0.326573951
34.37	-0.32654296
34.38	-0.326511993
34.39	-0.326481048
34.4	-0.326450127
34.41	-0.326419229
34.42	-0.326388354
34.43	-0.326357503
34.44	-0.326326674
34.45	-0.326295868
34.46	-0.326265086
34.47	-0.326234326
34.48	-0.32620359
34.49	-0.326172876
34.5	-0.326142186
34.51	-0.326111518
34.52	-0.326080874
34.53	-0.326050252
34.54	-0.326019654
34.55	-0.325989078
34.56	-0.325958525
34.57	-0.325927995
34.58	-0.325897488
34.59	-0.325867004
34.6	-0.325836542
34.61	-0.325806103
34.62	-0.325775687
34.63	-0.325745294
34.64	-0.325714924
34.65	-0.325684576
34.66	-0.325654251
34.67	-0.325623949
34.68	-0.32559367
34.69	-0.325563413
34.7	-0.325533179
34.71	-0.325502967
34.72	-0.325472778
34.73	-0.325442612
34.74	-0.325412468
34.75	-0.325382347
34.76	-0.325352248
34.77	-0.325322172
34.78	-0.325292118
34.79	-0.325262087
34.8	-0.325232079
34.81	-0.325202092
34.82	-0.325172129
34.83	-0.325142187
34.84	-0.325112269
34.85	-0.325082372
34.86	-0.325052498
34.87	-0.325022646
34.88	-0.324992817
34.89	-0.32496301
34.9	-0.324933225
34.91	-0.324903463
34.92	-0.324873723
34.93	-0.324844005
34.94	-0.324814309
34.95	-0.324784636
34.96	-0.324754984
34.97	-0.324725355
34.98	-0.324695749
34.99	-0.324666164
35	-0.324636601
35.01	-0.324607061
35.02	-0.324577543
35.03	-0.324548047
35.04	-0.324518573
35.05	-0.32448912
35.06	-0.324459691
35.07	-0.324430283
35.08	-0.324400897
35.09	-0.324371533
35.1	-0.324342191
35.11	-0.324312871
35.12	-0.324283573
35.13	-0.324254297
35.14	-0.324225043
35.15	-0.32419581
35.16	-0.3241666
35.17	-0.324137411
35.18	-0.324108245
35.19	-0.3240791
35.2	-0.324049977
35.21	-0.324020876
35.22	-0.323991796
35.23	-0.323962739
35.24	-0.323933703
35.25	-0.323904688
35.26	-0.323875696
35.27	-0.323846725
35.28	-0.323817776
35.29	-0.323788849
35.3	-0.323759943
35.31	-0.323731059
35.32	-0.323702197
35.33	-0.323673356
35.34	-0.323644536
35.35	-0.323615739
35.36	-0.323586963
35.37	-0.323558208
35.38	-0.323529475
35.39	-0.323500763
35.4	-0.323472073
35.41	-0.323443405
35.42	-0.323414758
35.43	-0.323386132
35.44	-0.323357528
35.45	-0.323328945
35.46	-0.323300383
35.47	-0.323271843
35.48	-0.323243325
35.49	-0.323214827
35.5	-0.323186351
35.51	-0.323157897
35.52	-0.323129463
35.53	-0.323101051
35.54	-0.32307266
35.55	-0.323044291
35.56	-0.323015942
35.57	-0.322987615
35.58	-0.322959309
35.59	-0.322931025
35.6	-0.322902761
35.61	-0.322874519
35.62	-0.322846297
35.63	-0.322818097
35.64	-0.322789918
35.65	-0.32276176
35.66	-0.322733624
35.67	-0.322705508
35.68	-0.322677413
35.69	-0.322649339
35.7	-0.322621287
35.71	-0.322593255
35.72	-0.322565244
35.73	-0.322537255
35.74	-0.322509286
35.75	-0.322481338
35.76	-0.322453411
35.77	-0.322425505
35.78	-0.32239762
35.79	-0.322369756
35.8	-0.322341913
35.81	-0.32231409
35.82	-0.322286288
35.83	-0.322258507
35.84	-0.322230747
35.85	-0.322203008
35.86	-0.32217529
35.87	-0.322147592
35.88	-0.322119915
35.89	-0.322092258
35.9	-0.322064623
35.91	-0.322037008
35.92	-0.322009414
35.93	-0.32198184
35.94	-0.321954287
35.95	-0.321926755
35.96	-0.321899243
35.97	-0.321871752
35.98	-0.321844281
35.99	-0.321816831
36	-0.321789402


==> figures/data/f_compare/data2.txt <==
0	0
1	0.00249489581402029
1.00000000000011	0.00249489581405360
1.00000000000023	0.00249489581416462
1.00000000000217	0.00249489581587437
1.00000000001186	0.00249489582440088
1.00000000006028	0.00249489586703344
1.00000000030242	0.00249489608024067
1.00000000054456	0.00249489629343680
1.00000000175524	0.00249489735943964
1.00000000296593	0.00249489842544248
1.00000000901938	0.00249490375539008
1.00000003928660	0.00249493040374027
1.00000006955383	0.00249495704974789
1.00000022088996	0.00249509024479178
1.00000037222608	0.00249522338154895
1.00000112890673	0.00249588819174473
1.00000188558737	0.00249655154804795
1.00000566899058	0.00249984664256742
1.00002458600664	0.00251579292878112
1.00004350302271	0.00253088752851793
1.00011977229910	0.00258405378950055
1.00019604157549	0.00262654259368667
1.00032335237485	0.00267931136898048
1.00049664912533	0.00272530445075692
1.00049664912545	0.00272530445077912
1.00066994587593	0.00275218742105121
1.00099549817858	0.00277288271440801
1.00139799805814	0.00275972402570268
1.00180049793769	0.00271345432788506
1.00220299781724	0.00264216529360928
1.00260549769679	0.00255388415515423
1.00313109429416	0.00242531897486353
1.00380484405933	0.00225641067334026
1.00464754252230	0.00205974018818722
1.00593004124024	0.00181489805731738
1.00721253995817	0.00163829592692011
1.00821865400330	0.00154048648352001
1.00922476804842	0.00146629003937582
1.01023088209355	0.00140158252351918
1.01147136622405	0.00131789758281986
1.01333188201444	0.00115962725312224
1.01519239780483	0.000950025775414698
1.01666666666667	0.000750718227882086
1.01814093552850	0.000535833918702267
1.01961520439033	0.000322109779449242
1.02174964189383	4.21950865581167e-05
1.02388407939733	-0.000199474766604535
1.02544387278705	-0.000370127038001877
1.02700366617677	-0.000552866304326383
1.02943365575894	-0.000873954297264667
1.03186364534110	-0.00122498928411541
1.03333333333333	-0.00143890806225677
1.03539140495385	-0.00172221814874751
1.03798070626217	-0.00204193219899840
1.04057000757049	-0.00233473415685581
1.04315930887881	-0.00263319367446169
1.04574861018714	-0.00296225235452696
1.04833791149546	-0.00331729171755835
1.05000000000000	-0.00354635278912441
1.05262718398022	-0.00388819574071442
1.05525436796044	-0.00420280014376551
1.05788155194066	-0.00451215500517632
1.06050873592088	-0.00484403937032751
1.06313591990110	-0.00520247251131756
1.06576310388132	-0.00556351538977262
1.06666666666667	-0.00568284825778753
1.06845457576632	-0.00590775307660607
1.07076732164858	-0.00618638961317752
1.07308006753084	-0.00646751664543643
1.07625578635517	-0.00688105487276491
1.07943150517949	-0.00731860595733491
1.08260722400382	-0.00774426373424397
1.08333333333333	-0.00783647238643548
1.08464333933155	-0.00799724791099576
1.08674464122949	-0.00825270766133812
1.08948246149756	-0.00859880830805793
1.09293330248353	-0.00906358657652429
1.09565009807638	-0.00943473293365527
1.09836689366924	-0.00978720848134329
1.10000000000000	-0.00998694651652143
1.10196859647016	-0.0102231188904567
1.10450254692606	-0.0105369029506752
1.10804876652373	-0.0110020634820962
1.11088228859864	-0.0113774413332823
1.11371581067356	-0.0117328470882749
1.11666666666667	-0.0120813242250384
1.11961752265978	-0.0124315196680935
1.12335109765475	-0.0129004550131984
1.12633348326596	-0.0132814997734765
1.12931586887717	-0.0136439149463041
1.13229825448838	-0.0139868865038362
1.13333333333333	-0.0141050111013175
1.13578987216068	-0.0143939193245013
1.13981542129747	-0.0148909321522950
1.14293710922931	-0.0152747506127315
1.14697076258282	-0.0157430040542306
1.15000000000000	-0.0160869897739280
1.15302923741718	-0.0164441154847872
1.15605847483437	-0.0168129669852746
1.15908771225155	-0.0171771545555921
1.16350712025644	-0.0176875921700181
1.16666666666667	-0.0180503923294273
1.17112770520944	-0.0185829050977304
1.17558874375222	-0.0191185834190921
1.18004978229500	-0.0196336211498671
1.18333333333333	-0.0200115691653902
1.18818610141466	-0.0205920450310815
1.19303886949599	-0.0211762454181585
1.19918882930664	-0.0218976461359210
1.20000000000000	-0.0219930054002393
1.20405585346679	-0.0224798360586032
1.20900130012274	-0.0230822217956561
1.21498405828401	-0.0238016383624973
1.21666666666667	-0.0240039163627637
1.22175117679599	-0.0246264467587964
1.22683568692532	-0.0252545691904971
1.23333333333333	-0.0260471535999507
1.23983097974135	-0.0268466141313262
1.24632862614936	-0.0276516591560416
1.25000000000000	-0.0281020468968274
1.25605004908577	-0.0288459101036920
1.26463073534171	-0.0299047493033333
1.26666666666667	-0.0301544198824000
1.27200673690779	-0.0308076786235734
1.28194236435477	-0.0320225831025256
1.28333333333333	-0.0321920031169765
1.28825733397086	-0.0327891255836821
1.29863084925436	-0.0340416053817794
1.30000000000000	-0.0342061703729024
1.30493509062455	-0.0347973313824468
1.31666666666667	-0.0361972005573974
1.33333333333333	-0.0381700683864172
1.35000000000000	-0.0401378677833963
1.36666666666667	-0.0421123751723984
1.38333333333333	-0.0440917921550266
1.40000000000000	-0.0460808639203114
1.41666666666667	-0.0480761671767749
1.43333333333333	-0.0500704919194350
1.45000000000000	-0.0520599228997720
1.46666666666667	-0.0540387780551432
1.48333333333333	-0.0560071431866038
1.50000000000000	-0.0579663149042342
1.51666666666667	-0.0599185768813126
1.53333333333333	-0.0618694594752278
1.55000000000000	-0.0638196029712268
1.56666666666667	-0.0657716051551571
1.58333333333333	-0.0677243006018402
1.60000000000000	-0.0696758893657890
1.61666666666667	-0.0716245328583998
1.63333333333333	-0.0735676969090549
1.65000000000000	-0.0755049181866641
1.66666666666667	-0.0774359257523505
1.68333333333333	-0.0793616076517290
1.70000000000000	-0.0812832194338475
1.71666666666667	-0.0832029599818096
1.73333333333333	-0.0851198918923768
1.75000000000000	-0.0870360571807893
1.76666666666667	-0.0889495961824860
1.78333333333333	-0.0908602479769427
1.80000000000000	-0.0927673057796730
1.81666666666667	-0.0946696407463754
1.83333333333333	-0.0965675888661921
1.85000000000000	-0.0984609370208001
1.86666666666667	-0.100350260489246
1.88333333333333	-0.102236324942173
1.90000000000000	-0.104118975063022
1.91666666666667	-0.105999043890692
1.93333333333333	-0.107875889896830
1.95000000000000	-0.109749483810195
1.96666666666667	-0.111619739280128
1.98333333333333	-0.113485869964930
1.99999999999989	-0.115348163251178
2	-0.115348163251189
2.00000000000023	-0.115348163251217
2.00581178377016	-0.115995717230377
2.01162356754008	-0.116634818547690
2.01666666666667	-0.117189710411714
2.02694943945368	-0.118338161430015
2.03333333333333	-0.119050610374893
2.04538514598690	-0.120383946736896
2.05000000000000	-0.120895062579468
2.06410956255537	-0.122461130988161
2.06487669378875	-0.122546182406358
2.06564382502214	-0.122631171529636
2.06666666666667	-0.122744417123527
2.07178087488929	-0.123310157696355
2.08333333333333	-0.124586989640080
2.09488579177738	-0.125862974286090
2.10000000000000	-0.126427393191514
2.11666666666667	-0.128264371093628
2.13333333333333	-0.130097042393890
2.15000000000000	-0.131926299418600
2.16666666666667	-0.133751406094168
2.18333333333333	-0.135572286655999
2.20000000000000	-0.137389316959630
2.21666666666667	-0.139202127776111
2.23333333333333	-0.141011562483290
2.25000000000000	-0.142817000433682
2.26666666666667	-0.144618807590469
2.28333333333333	-0.146417177481750
2.30000000000000	-0.148211657716746
2.31666666666667	-0.150002783852776
2.33333333333333	-0.151789037347322
2.35000000000000	-0.153572151461312
2.36666666666667	-0.155350756312300
2.38333333333333	-0.157125283220078
2.38833333333333	-0.157656672831574
2.39333333333333	-0.158188221556949
2.40000000000000	-0.158896997688801
2.41666666666667	-0.160663332061711
2.43333333333333	-0.162425655698539
2.43833333333333	-0.162954259761738
2.44333333333333	-0.163482463604836
2.45000000000000	-0.164185898387637
2.46666666666667	-0.165941371995582
2.48333333333333	-0.167692599466857
2.48833333333333	-0.168217944246041
2.49333333333333	-0.168742262482269
2.49533333333333	-0.168951785102678
2.49733333333333	-0.169161340006718
2.50000000000000	-0.169441028957340
2.50364915847199	-0.169823646257977
2.50729831694397	-0.170205570397380
2.51666666666667	-0.171185314597122
2.53333333333333	-0.172924890534243
2.55000000000000	-0.174659035020813
2.56666666666667	-0.176392361985606
2.58333333333333	-0.178117137445100
2.60000000000000	-0.179842652746048
2.61666666666667	-0.181559804933978
2.63333333333333	-0.183276555256784
2.65000000000000	-0.184986780940627
2.66666666666667	-0.186694519854647
2.68333333333333	-0.188397510280980
2.70000000000000	-0.190096538454609
2.70500000000000	-0.190605748071165
2.71000000000000	-0.191114462174202
2.71666666666667	-0.191792372052468
2.73333333333333	-0.193483145406315
2.75000000000000	-0.195168905145349
2.75150000000000	-0.195320548557354
2.75300000000000	-0.195472237291877
2.75982805492064	-0.196162451095594
2.76666666666667	-0.196852617990095
2.78019104053026	-0.198215083723502
2.78333333333333	-0.198531140656288
2.79540302928704	-0.199744559948739
2.80000000000000	-0.200206462648944
2.81666666666667	-0.201876222858283
2.83333333333333	-0.203542012240759
2.85000000000000	-0.205204093703987
2.86666666666667	-0.206861808039838
2.88333333333333	-0.208515403209936
2.90000000000000	-0.210164973521010
2.91666666666667	-0.211809860907075
2.93333333333333	-0.213451514473251
2.95000000000000	-0.215087712913525
2.96666666666667	-0.216720527425296
2.98333333333333	-0.218348811148894
3	-0.219974702452863
3.01666666666667	-0.221593980097079
3.03333333333333	-0.223210485736136
3.05000000000000	-0.224822800792324
3.06666666666667	-0.226429661462257
3.08333333333333	-0.228032385752852
3.10000000000000	-0.229632117930317
3.11666666666667	-0.231226529531425
3.13333333333333	-0.232818226469944
3.15000000000000	-0.234404570533281
3.16666666666667	-0.235987163285895
3.18333333333333	-0.237565658846256
3.20000000000000	-0.239138895688301
3.21666666666667	-0.240708384064392
3.23333333333333	-0.242274166588324
3.25000000000000	-0.243833519420705
3.26666666666667	-0.245390221410846
3.28333333333333	-0.246941089406139
3.30000000000000	-0.248488989275936
3.31666666666667	-0.250032505693787
3.33333333333333	-0.251570533312945
3.35000000000000	-0.253106151733218
3.36666666666667	-0.254635691708072
3.38333333333333	-0.256162222457512
3.40000000000000	-0.257683664207586
3.41666666666667	-0.259201430152684
3.43333333333333	-0.260714891670760
3.45000000000000	-0.262223331829276
3.46666666666667	-0.263728176326622
3.48333333333333	-0.265228201070195
3.50000000000000	-0.266723765858579
3.51666666666667	-0.268214145357343
3.53333333333333	-0.269701480560813
3.55000000000000	-0.271183462749519
3.56666666666667	-0.272661846623790
3.58333333333333	-0.274133913828811
3.60000000000000	-0.275604171895538
3.61666666666667	-0.277068306678396
3.63333333333333	-0.278529391108706
3.65000000000000	-0.279985596412136
3.66666666666667	-0.281437579895866
3.68333333333333	-0.282884951435453
3.70000000000000	-0.284326774521726
3.70150000000000	-0.284456395438470
3.70300000000000	-0.284586001784620
3.71050000000000	-0.285233985313854
3.71666666666667	-0.285766150882938
3.73333333333333	-0.287199874694882
3.75000000000000	-0.288628624375725
3.76666666666667	-0.290053596132295
3.78333333333333	-0.291472596697856
3.78833333333333	-0.291897169315580
3.79333333333334	-0.292322379081461
3.80000000000000	-0.292889759501802
3.81213157864202	-0.293916585779003
3.81666666666667	-0.294299620048033
3.83059481625436	-0.295477080501455
3.83333333333333	-0.295708256956267
3.84702591872820	-0.296860567298501
3.85000000000000	-0.297110152805219
3.85979894663594	-0.297933450921817
3.86666666666667	-0.298509900543931
3.88333333333333	-0.299902557545151
3.90000000000000	-0.301291225316425
3.91666666666667	-0.302676250555678
3.93333333333333	-0.304056154834331
3.95000000000000	-0.305432131126865
3.96666666666667	-0.306803212615536
3.98333333333333	-0.308170342123065
4	-0.309533018536973
4.01666666666667	-0.310891041171868
4.03333333333333	-0.312245396098926
4.05000000000000	-0.313594016605406
4.06666666666667	-0.314940009898229
4.08333333333333	-0.316280255304530
4.10000000000000	-0.317616835521922
4.11666666666667	-0.318949838747262
4.13333333333333	-0.320275799899217
4.15000000000000	-0.321596376464989
4.16666666666667	-0.322915995922535
4.18333333333333	-0.324227306642744
4.20000000000000	-0.325537653400965
4.21666666666667	-0.326841119841209
4.23333333333333	-0.328141484381889
4.25000000000000	-0.329436792438304
4.26666666666667	-0.330728217423693
4.28333333333333	-0.332015374122246
4.30000000000000	-0.333297911463898
4.31666666666667	-0.334577114306039
4.33333333333333	-0.335849091514406
4.35000000000000	-0.337115689194706
4.36666666666667	-0.338381428523282
4.38333333333333	-0.339636176510361
4.40000000000000	-0.340892354549111
4.41666666666667	-0.342142088894931
4.43333333333333	-0.343387242063958
4.45000000000000	-0.344629380526640
4.46666666666667	-0.345866011698315
4.47166666666666	-0.346236920736692
4.47666666666667	-0.346606275277706
4.48333333333333	-0.347098213372304
4.50000000000000	-0.348326630866996
4.51666666666667	-0.349547801683869
4.53333333333333	-0.350766078027270
4.55000000000000	-0.351979635736355
4.56666666666667	-0.353187834153540
4.58333333333333	-0.354392760830852
4.60000000000000	-0.355592090053841
4.61666666666667	-0.356788188088852
4.63333333333333	-0.357979255979385
4.65000000000000	-0.359166126784205
4.66666666666667	-0.360348779238234
4.68333333333333	-0.361526719710231
4.70000000000000	-0.362700672986849
4.71666666666667	-0.363869963984942
4.73333333333333	-0.365035064895647
4.75000000000000	-0.366196184691986
4.76666666666667	-0.367351773388708
4.78333333333333	-0.368501924492115
4.80000000000000	-0.369647155829872
4.81666666666667	-0.370789778037117
4.83333333333333	-0.371923295856880
4.85000000000000	-0.373057925191550
4.86666666666667	-0.374184926462529
4.88333333333333	-0.375309043060557
4.90000000000000	-0.376429124879379
4.91666666666667	-0.377543790929213
4.93333333333333	-0.378655610149337
4.95000000000000	-0.379759827979098
4.96666666666667	-0.380860090296514
4.98333333333333	-0.381957500593505
5	-0.383048695710259
5.01666666666667	-0.384136608067187
5.03333333333333	-0.385219552700256
5.05000000000000	-0.386298338885510
5.06666666666667	-0.387372967546307
5.08333333333333	-0.388443627132229
5.10000000000000	-0.389508449650094
5.11666666666667	-0.390567190031360
5.13333333333333	-0.391622965598432
5.15000000000000	-0.392671461597055
5.16666666666667	-0.393719367174522
5.18333333333333	-0.394761996366022
5.20000000000000	-0.395799981743339
5.21666666666667	-0.396835153654085
5.23333333333333	-0.397863341259230
5.25000000000000	-0.398886653054337
5.26666666666667	-0.399905922607030
5.28333333333333	-0.400918711073428
5.30000000000000	-0.401929869762929
5.31666666666667	-0.402937770649187
5.33333333333333	-0.403940787114743
5.35000000000000	-0.404938631377921
5.36666666666667	-0.405934535217123
5.38333333333333	-0.406922152521760
5.40000000000000	-0.407904459568992
5.41666666666667	-0.408885148902227
5.43333333333333	-0.409858426503318
5.45000000000000	-0.410829671549001
5.46666666666667	-0.411795426108408
5.48333333333333	-0.412758764404142
5.50000000000000	-0.413715425625127
5.51666666666667	-0.414668838785226
5.53333333333333	-0.415620319634069
5.55000000000000	-0.416564340915110
5.56666666666667	-0.417504726521506
5.58333333333333	-0.418437993844106
5.60000000000000	-0.419370264373115
5.61666666666667	-0.420295749882482
5.63333333333333	-0.421218594843920
5.65000000000000	-0.422136662323436
5.65500000000000	-0.422411777784704
5.66000000000000	-0.422685249130600
5.66666666666667	-0.423049829422439
5.67333333333333	-0.423414532815986
5.68333333333333	-0.423958952941383
5.70000000000000	-0.424861776671137
5.71666666666667	-0.425760587483837
5.73333333333333	-0.426655740599125
5.75000000000000	-0.427546120288136
5.76666666666667	-0.428430875173486
5.78333333333333	-0.429311730952314
5.80000000000000	-0.430190911428230
5.81666666666667	-0.431064062391895
5.83333333333333	-0.431934742824175
5.85000000000000	-0.432800371226727
5.86666666666667	-0.433661931163359
5.88333333333333	-0.434520543657363
5.90000000000000	-0.435371359142256
5.91666666666667	-0.436216512213006
5.93333333333333	-0.437062153523443
5.95000000000000	-0.437894374457176
5.96666666666667	-0.438728478713996
5.98333333333333	-0.439561110597736
6	-0.440384595521742
6.01666666666667	-0.441209503500128
6.03333333333333	-0.442027133932299
6.05000000000000	-0.442838860493278
6.06666666666667	-0.443646732974018
6.08333333333333	-0.444447768863798
6.10000000000000	-0.445248904165768
6.11666666666667	-0.446043753585229
6.13333333333333	-0.446835628552483
6.15000000000000	-0.447623634790956
6.16666666666667	-0.448406850749206
6.18333333333333	-0.449184579013845
6.20000000000000	-0.449957594500872
6.21666666666667	-0.450728187054050
6.23333333333333	-0.451493495148758
6.25000000000000	-0.452254847212008
6.26666666666667	-0.453012165561317
6.28333333333333	-0.453765712502863
6.30000000000000	-0.454513494700098
6.31666666666667	-0.455255664327586
6.33333333333333	-0.455997968611765
6.35000000000000	-0.456731702485746
6.36666666666667	-0.457464456103324
6.38333333333333	-0.458191881448655
6.40000000000000	-0.458915154806222
6.41666666666667	-0.459636049500162
6.43333333333333	-0.460351107250773
6.45000000000000	-0.461060407067410
6.46666666666667	-0.461765510008877
6.48333333333333	-0.462467799652944
6.50000000000000	-0.463164844168340
6.51666666666667	-0.463858730147160
6.53333333333333	-0.464548295244494
6.55000000000000	-0.465233935247744
6.56666666666667	-0.465916818775630
6.58333333333333	-0.466592627006524
6.58833333333333	-0.466792745936084
6.59333333333333	-0.466994654227321
6.60000000000000	-0.467265333465139
6.61666666666667	-0.467930034135222
6.63333333333333	-0.468592422714464
6.65000000000000	-0.469253182875673
6.66666666666667	-0.469905712236313
6.68333333333333	-0.470558206896898
6.70000000000000	-0.471201686602452
6.71666666666667	-0.471843974576697
6.73333333333333	-0.472484666512052
6.75000000000000	-0.473116448011374
6.76666666666667	-0.473750725728034
6.78333333333333	-0.474375516844411
6.80000000000000	-0.474999923381247
6.80500000000000	-0.475187146530337
6.81000000000000	-0.475371936991792
6.81666666666667	-0.475617934763334
6.83333333333333	-0.476233313623004
6.85000000000000	-0.476842501887764
6.86666666666667	-0.477448568025618
6.88333333333333	-0.478047544081583
6.90000000000000	-0.478643459247757
6.91666666666667	-0.479240584905860
6.93333333333333	-0.479828907844132
6.95000000000000	-0.480416896851549
6.96666666666667	-0.480994280223412
6.98333333333333	-0.481573617117209
7	-0.482146470419548
7.01666666666667	-0.482715404697554
7.03333333333333	-0.483282347459085
7.05000000000000	-0.483843233668363
7.06666666666667	-0.484402734716266
7.08333333333333	-0.484957569877997
7.10000000000000	-0.485509553401831
7.11666666666667	-0.486054801858310
7.13333333333333	-0.486594345801283
7.15000000000000	-0.487134869210720
7.16666666666667	-0.487666382056046
7.18333333333333	-0.488198126003991
7.20000000000000	-0.488724200184687
7.21666666666667	-0.489247067500681
7.23333333333333	-0.489767673359653
7.25000000000000	-0.490279984134034
7.26666666666667	-0.490789192597080
7.28333333333333	-0.491297270874369
7.30000000000000	-0.491797752513823
7.31666666666667	-0.492298168662908
7.33333333333333	-0.492792654764179
7.35000000000000	-0.493284478921163
7.36666666666667	-0.493773512769097
7.38333333333333	-0.494254619150064
7.40000000000000	-0.494732233846518
7.41666666666667	-0.495209257961782
7.43333333333333	-0.495678438257391
7.45000000000000	-0.496147829633020
7.46666666666667	-0.496611345167258
7.48333333333333	-0.497072215687744
7.50000000000000	-0.497530398653362
7.50500000000000	-0.497666617432879
7.51000000000000	-0.497801171239504
7.51666666666667	-0.497981262035485
7.53333333333333	-0.498429611920465
7.55000000000000	-0.498870902121001
7.56666666666667	-0.499310569188549
7.58333333333333	-0.499746223017694
7.60000000000000	-0.500177265313984
7.61666666666667	-0.500605532087312
7.63333333333333	-0.501027379052865
7.65000000000000	-0.501446869522587
7.66666666666667	-0.501866645477556
7.68333333333333	-0.502279638947295
7.70000000000000	-0.502692491280338
7.71666666666667	-0.503100113251542
7.73333333333333	-0.503504580919462
7.75000000000000	-0.503902359564373
7.76666666666667	-0.504295574674829
7.77166666666667	-0.504413953433275
7.77666666666666	-0.504531583815465
7.78333333333333	-0.504687251638536
7.78833333333333	-0.504803691533601
7.79333333333334	-0.504920065833647
7.80000000000000	-0.505074410732509
7.81666666666667	-0.505456787756076
7.83333333333333	-0.505835036379237
7.85000000000000	-0.506211653290395
7.86666666666667	-0.506583311196091
7.88333333333333	-0.506949667484480
7.90000000000000	-0.507313376691554
7.91666666666667	-0.507677196065803
7.93333333333333	-0.508034596694218
7.95000000000000	-0.508391809082759
7.96666666666667	-0.508743564965442
7.97166666666666	-0.508848111658217
7.97666666666667	-0.508951859177459
7.98333333333333	-0.509090326932893
8	-0.509434066080428
8.01666666666667	-0.509771959877298
8.03333333333333	-0.510108504537948
8.05000000000000	-0.510441076975815
8.06666666666667	-0.510769187037907
8.08333333333333	-0.511097346749173
8.10000000000000	-0.511419048896922
8.11666666666667	-0.511738614491197
8.13333333333333	-0.512057324233717
8.13483333333333	-0.512085388112388
8.13633333333333	-0.512113153204558
8.14330283032633	-0.512243107672583
8.15000000000000	-0.512368690597109
8.16318955285926	-0.512612677946317
8.16666666666667	-0.512675561100279
8.17662256733071	-0.512857701450620
8.18333333333333	-0.512981228634801
8.20000000000000	-0.513277978749227
8.21666666666667	-0.513573976756004
8.23333333333333	-0.513869118182808
8.25000000000000	-0.514156010907596
8.26666666666667	-0.514444872311298
8.28333333333333	-0.514727706750989
8.30000000000000	-0.515008902967862
8.31666666666667	-0.515287580814222
8.33333333333333	-0.515561393127151
8.35000000000000	-0.515835190894670
8.36666666666667	-0.516097966546480
8.38333333333333	-0.516359187487764
8.40000000000000	-0.516619980819738
8.41666666666667	-0.516872509991007
8.43333333333333	-0.517127239716964
8.45000000000000	-0.517375510367629
8.46666666666667	-0.517622686124913
8.48333333333333	-0.517866549759294
8.50000000000000	-0.518104542934433
8.51666666666667	-0.518337834252963
8.53333333333333	-0.518571748745994
8.55000000000000	-0.518798380784935
8.56666666666667	-0.519024694017856
8.58333333333333	-0.519246903473680
8.60000000000000	-0.519465832206728
8.61666666666667	-0.519679883014168
8.63333333333333	-0.519889666063023
8.65000000000000	-0.520099868255058
8.66666666666667	-0.520303283450319
8.68333333333333	-0.520506573338059
8.70000000000000	-0.520705665555360
8.71666666666667	-0.520901844789518
8.73333333333333	-0.521092739196505
8.75000000000000	-0.521279015847459
8.76666666666667	-0.521466427384021
8.78333333333333	-0.521646656956892
8.80000000000000	-0.521826791239943
8.81666666666667	-0.522003115900410
8.83333333333333	-0.522176078175918
8.85000000000000	-0.522344260463808
8.86666666666667	-0.522508333049310
8.88333333333333	-0.522667664764276
8.90000000000000	-0.522823390031391
8.91666666666667	-0.522982716938442
8.93333333333333	-0.523132130019927
8.95000000000000	-0.523282343138570
8.96666666666667	-0.523430172833500
8.98333333333333	-0.523571304758630
9	-0.523713933063263
9.01666666666667	-0.523850730397862
9.03333333333333	-0.523986545062077
9.05000000000000	-0.524116360203336
9.06666666666667	-0.524241801682973
9.08333333333333	-0.524369231426808
9.10000000000000	-0.524488705920040
9.11666666666667	-0.524608908372315
9.13333333333333	-0.524724969644075
9.15000000000000	-0.524837897150382
9.16666666666667	-0.524946298806139
9.18333333333333	-0.525050364470436
9.20000000000000	-0.525150353594261
9.21666666666667	-0.525246552374126
9.23333333333333	-0.525346740002641
9.25000000000000	-0.525437191185751
9.26666666666667	-0.525528106230572
9.28333333333333	-0.525617164018727
9.30000000000000	-0.525699716486366
9.31666666666667	-0.525783959797632
9.33333333333333	-0.525862323332726
9.35000000000000	-0.525940297644195
9.36666666666667	-0.526014839871891
9.38333333333333	-0.526084565680235
9.40000000000000	-0.526148887355599
9.41666666666667	-0.526215477446856
9.43333333333333	-0.526274774177710
9.45000000000000	-0.526334246115134
9.46666666666667	-0.526390337381955
9.48333333333333	-0.526443133512705
9.50000000000000	-0.526491731122059
9.51666666666667	-0.526536322633447
9.53333333333333	-0.526581694857309
9.55000000000000	-0.526620869389888
9.56666666666667	-0.526660233105436
9.58333333333333	-0.526696025774764
9.60000000000000	-0.526729262841663
9.61666666666667	-0.526757658392452
9.63333333333333	-0.526781678741728
9.65000000000000	-0.526807592854017
9.66666666666667	-0.526826238515693
9.68333333333333	-0.526846026268280
9.70000000000000	-0.526859906724492
9.71666666666667	-0.526869810765301
9.73333333333333	-0.526881841453053
9.75000000000000	-0.526885292641555
9.76666666666667	-0.526889115097384
9.78333333333333	-0.526889797508789
9.80000000000000	-0.526892646710542
9.80500000000000	-0.526894693393742
9.81000000000000	-0.526891272225039
9.81666666666667	-0.526887049815933
9.83333333333333	-0.526913868526613
9.85000000000000	-0.526955491460168
9.86666666666667	-0.526980732348892
9.88333333333333	-0.526993814402638
9.90000000000000	-0.527001851679182
9.91666666666667	-0.527001104110519
9.93333333333333	-0.526983802257908
9.95000000000000	-0.526940695101535
9.96666666666667	-0.526876654581698
9.98333333333333	-0.526804580616769
10	-0.526719994187191
10.0166666666667	-0.526620455829058
10.0333333333333	-0.526510292396670
10.0500000000000	-0.526393477342807
10.0666666666667	-0.526269721794631
10.0833333333333	-0.526131547244585
10.1000000000000	-0.525988868813199
10.1166666666667	-0.525836215245890
10.1333333333333	-0.525671152404067
10.1500000000000	-0.525494115284569
10.1666666666667	-0.525303795688908
10.1833333333333	-0.525100736704598
10.2000000000000	-0.524886809587488
10.2166666666667	-0.524662152362115
10.2333333333333	-0.524427735682431
10.2500000000000	-0.524185410149064
10.2666666666667	-0.523925417801735
10.2833333333333	-0.523654834579002
10.3000000000000	-0.523387682942711
10.3166666666667	-0.523112318993657
10.3333333333333	-0.522827045606533
10.3500000000000	-0.522531238263457
10.3666666666667	-0.522225854193398
10.3833333333333	-0.521904239439192
10.4000000000000	-0.521571601349125
10.4166666666667	-0.521239861492440
10.4333333333333	-0.520900034737520
10.4500000000000	-0.520551884019677
10.4666666666667	-0.520196527287703
10.4833333333333	-0.519834413244352
10.5000000000000	-0.519464165750494
10.5166666666667	-0.519080804829408
10.5333333333333	-0.518688400737533
10.5500000000000	-0.518296097669846
10.5666666666667	-0.517897007772461
10.5833333333333	-0.517488449417120
10.6000000000000	-0.517072221522841
10.6166666666667	-0.516649600849117
10.6333333333333	-0.516220838540737
10.6500000000000	-0.515785588621909
10.6666666666667	-0.515342839430605
10.6833333333333	-0.514894392389731
10.7000000000000	-0.514439271723877
10.7166666666667	-0.513978903602941
10.7333333333333	-0.513512872162003
10.7500000000000	-0.513039820881234
10.7666666666667	-0.512559895379694
10.7833333333333	-0.512075411350632
10.8000000000000	-0.511585146602933
10.8166666666667	-0.511088687835432
10.8333333333333	-0.510586458234896
10.8500000000000	-0.510079026409083
10.8666666666667	-0.509566639403047
10.8833333333333	-0.509042388828662
10.9000000000000	-0.508511004626400
10.9166666666667	-0.507983683994795
10.9333333333333	-0.507451618015048
10.9500000000000	-0.506913769905554
10.9666666666667	-0.506371538154282
10.9833333333333	-0.505825284769140
11	-0.505274386800964
11.0166666666667	-0.504713439855087
11.0333333333333	-0.504146215200757
11.0500000000000	-0.503581954281607
11.0666666666667	-0.503014998317497
11.0833333333333	-0.502441913184260
11.1000000000000	-0.501864465969509
11.1166666666667	-0.501284009484709
11.1333333333333	-0.500700582271224
11.1500000000000	-0.500112768568911
11.1666666666667	-0.499520450622049
11.1833333333333	-0.498924627705000
11.2000000000000	-0.498317814852683
11.2166666666667	-0.497705665518544
11.2333333333333	-0.497098190712297
11.2500000000000	-0.496489848542053
11.2666666666667	-0.495877212033735
11.2833333333333	-0.495262359468712
11.3000000000000	-0.494645059162802
11.3166666666667	-0.494023883956851
11.3333333333333	-0.493391532487231
11.3500000000000	-0.492763040176908
11.3666666666667	-0.492133751604712
11.3833333333333	-0.491502187018988
11.4000000000000	-0.490867187313254
11.4166666666667	-0.490228781292645
11.4333333333333	-0.489588813049663
11.4500000000000	-0.488942743325865
11.4666666666667	-0.488292327296069
11.4833333333333	-0.487645249448837
11.5000000000000	-0.486997180795412
11.5166666666667	-0.486345736927218
11.5333333333333	-0.485692062519760
11.5500000000000	-0.485037005009853
11.5666666666667	-0.484380410939933
11.5833333333333	-0.483721669741233
11.6000000000000	-0.483060499178128
11.6166666666667	-0.482397160384812
11.6333333333333	-0.481725258378934
11.6500000000000	-0.481050241621706
11.6666666666667	-0.480381502464378
11.6833333333333	-0.479712949632427
11.7000000000000	-0.479042251876971
11.7166666666667	-0.478370280423868
11.7333333333333	-0.477696661324450
11.7500000000000	-0.477022339854344
11.7666666666667	-0.476342937394969
11.7833333333333	-0.475660218056034
11.8000000000000	-0.474981705818084
11.8166666666667	-0.474303257575504
11.8333333333333	-0.473622728683520
11.8500000000000	-0.472940689607293
11.8666666666667	-0.472257939016163
11.8833333333333	-0.471574874504604
11.9000000000000	-0.470891532545381
11.9166666666667	-0.470206770024284
11.9333333333333	-0.469520649319233
11.9500000000000	-0.468828721753189
11.9666666666667	-0.468135251718965
11.9833333333333	-0.467447551491690
12	-0.466760680355655
12.0166666666667	-0.466072300802239
12.0333333333333	-0.465382666223096
12.0500000000000	-0.464692972254754
12.0666666666667	-0.464003544392588
12.0833333333333	-0.463313597155457
12.1000000000000	-0.462623109415444
12.1166666666667	-0.461932307957663
12.1333333333333	-0.461241456333433
12.1500000000000	-0.460545354863845
12.1666666666667	-0.459853679368183
12.1833333333333	-0.459162863587892
12.2000000000000	-0.458471553572237
12.2166666666667	-0.457778735406084
12.2333333333333	-0.457087944047618
12.2500000000000	-0.456397527283398
12.2666666666667	-0.455706151444801
12.2833333333333	-0.455014306895080
12.3000000000000	-0.454323699288028
12.3166666666667	-0.453633662021807
12.3333333333333	-0.452935866724485
12.3500000000000	-0.452236392933647
12.3666666666667	-0.451546552057025
12.3833333333333	-0.450858273994359
12.4000000000000	-0.450169789906019
12.4166666666667	-0.449481616951364
12.4333333333333	-0.448792825397487
12.4500000000000	-0.448101301924597
12.4666666666667	-0.447409887501726
12.4833333333333	-0.446723876484312
12.5000000000000	-0.446038274774807
12.5166666666667	-0.445352071994509
12.5333333333333	-0.444665619610707
12.5500000000000	-0.443981902984864
12.5666666666667	-0.443298830648559
12.5833333333333	-0.442615882643649
12.6000000000000	-0.441933363892505
12.6166666666667	-0.441252023473876
12.6333333333333	-0.440571834092529
12.6500000000000	-0.439886808721723
12.6666666666667	-0.439207569413291
12.6833333333333	-0.438530147427946
12.7000000000000	-0.437852894458357
12.7166666666667	-0.437174470836371
12.7333333333333	-0.436499654267714
12.7500000000000	-0.435826197742839
12.7666666666667	-0.435153027025370
12.7833333333333	-0.434480428241618
12.8000000000000	-0.433809126712403
12.8166666666667	-0.433139233828034
12.8333333333333	-0.432465149755562
12.8500000000000	-0.431790757888312
12.8666666666667	-0.431123975991676
12.8833333333333	-0.430458842003600
12.9000000000000	-0.429794211030204
12.9166666666667	-0.429131072371031
12.9333333333333	-0.428469237600032
12.9500000000000	-0.427805573711521
12.9666666666667	-0.427142022413257
12.9833333333333	-0.426484018643780
13	-0.425827689879627
13.0166666666667	-0.425164734191541
13.0333333333333	-0.424501758822032
13.0500000000000	-0.423849168752488
13.0666666666667	-0.423198818022885
13.0833333333333	-0.422548934066952
13.1000000000000	-0.421899873892390
13.1166666666667	-0.421252573621134
13.1333333333333	-0.420607030067549
13.1500000000000	-0.419959025107602
13.1666666666667	-0.419315999533010
13.1833333333333	-0.418674965525834
13.2000000000000	-0.418028179620866
13.2166666666667	-0.417381619680057
13.2333333333333	-0.416740675493038
13.2500000000000	-0.416106512662567
13.2666666666667	-0.415473400309918
13.2833333333333	-0.414842329058718
13.3000000000000	-0.414211019370159
13.3166666666667	-0.413581724086742
13.3333333333333	-0.412951387059141
13.3500000000000	-0.412321658655790
13.3666666666667	-0.411697763484575
13.3833333333333	-0.411076114045006
13.4000000000000	-0.410454999488613
13.4166666666667	-0.409835648232565
13.4333333333333	-0.409218670919370
13.4500000000000	-0.408603595828144
13.4666666666667	-0.407989867004921
13.4833333333333	-0.407377466549408
13.5000000000000	-0.406766689953081
13.5166666666667	-0.406153557569228
13.5333333333333	-0.405541240724905
13.5500000000000	-0.404935974824611
13.5666666666667	-0.404334032555226
13.5833333333333	-0.403731790306583
13.6000000000000	-0.403131027653469
13.6166666666667	-0.402533082257445
13.6333333333333	-0.401937129871910
13.6500000000000	-0.401341274275763
13.6666666666667	-0.400748393327621
13.6833333333333	-0.400157238863536
13.7000000000000	-0.399563894356036
13.7166666666667	-0.398971568924478
13.7333333333333	-0.398385997715667
13.7500000000000	-0.397803699580351
13.7666666666667	-0.397221780233803
13.7833333333333	-0.396641508015372
13.8000000000000	-0.396063828186877
13.8166666666667	-0.395488263248872
13.8333333333333	-0.394914462188772
13.8500000000000	-0.394341514225427
13.8666666666667	-0.393770474030059
13.8833333333333	-0.393200779663239
13.9000000000000	-0.392633406774762
13.9166666666667	-0.392069233156850
13.9333333333333	-0.391506063544073
13.9500000000000	-0.390940887815144
13.9666666666667	-0.390377300816058
13.9833333333333	-0.389820423943027
14	-0.389266365801938
14.0166666666667	-0.388713322792905
14.0333333333333	-0.388160858572573
14.0500000000000	-0.387611120779691
14.0666666666667	-0.387063584885500
14.0833333333333	-0.386518642473693
14.1000000000000	-0.385975831269386
14.1166666666667	-0.385434209815727
14.1333333333333	-0.384894338553538
14.1500000000000	-0.384352282142919
14.1666666666667	-0.383816511746338
14.1833333333333	-0.383283460339412
14.2000000000000	-0.382751795115405
14.2166666666667	-0.382222352510958
14.2333333333333	-0.381695004203630
14.2500000000000	-0.381169655436003
14.2666666666667	-0.380646275791030
14.2833333333333	-0.380123340592919
14.3000000000000	-0.379603541886620
14.3166666666667	-0.379086195647360
14.3333333333333	-0.378567096712201
14.3500000000000	-0.378048972339573
14.3666666666667	-0.377537314168552
14.3833333333333	-0.377028958488895
14.4000000000000	-0.376521000516183
14.4166666666667	-0.376014726652241
14.4333333333333	-0.375511336822576
14.4500000000000	-0.375010481119215
14.4666666666667	-0.374511171564240
14.4833333333333	-0.374013340217266
14.5000000000000	-0.373517688536823
14.5166666666667	-0.373022746373763
14.5333333333333	-0.372529103738001
14.5500000000000	-0.372039694197224
14.5666666666667	-0.371552337884484
14.5833333333333	-0.371062537275263
14.6000000000000	-0.370573910833788
14.6166666666667	-0.370091830483388
14.6333333333333	-0.369613474752289
14.6500000000000	-0.369135845976326
14.6666666666667	-0.368659760430706
14.6833333333333	-0.368186721545655
14.7000000000000	-0.367714211328096
14.7166666666667	-0.367242536806733
14.7333333333333	-0.366774852300561
14.7500000000000	-0.366309558697875
14.7666666666667	-0.365842097067109
14.7833333333333	-0.365375638553145
14.8000000000000	-0.364915685884049
14.8166666666667	-0.364458474883717
14.8333333333333	-0.364002779525507
14.8500000000000	-0.363548963658306
14.8666666666667	-0.363097445316268
14.8833333333333	-0.362648017960815
14.9000000000000	-0.362199212023445
14.9166666666667	-0.361753289368660
14.9333333333333	-0.361309672610782
14.9500000000000	-0.360864853265375
14.9666666666667	-0.360421164677011
14.9833333333333	-0.359983291612614
15	-0.359548285767380
15.0166666666667	-0.359114163711249
15.0333333333333	-0.358681790588100
15.0500000000000	-0.358251939230714
15.0666666666667	-0.357824345930119
15.0833333333333	-0.357398211542509
15.1000000000000	-0.356973407823524
15.1166666666667	-0.356551005012412
15.1333333333333	-0.356130893841300
15.1500000000000	-0.355712441850165
15.1666666666667	-0.355295647865306
15.1833333333333	-0.354881147993064
15.2000000000000	-0.354465803082699
15.2166666666667	-0.354051672095967
15.2333333333333	-0.353642879368365
15.2500000000000	-0.353236735259044
15.2666666666667	-0.352831786209762
15.2833333333333	-0.352427818134654
15.3000000000000	-0.352026119300791
15.3166666666667	-0.351626518933584
15.3333333333333	-0.351229366448080
15.3500000000000	-0.350833891660740
15.3666666666667	-0.350440393134016
15.3833333333333	-0.350048710764217
15.4000000000000	-0.349656545631494
15.4166666666667	-0.349268529050656
15.4333333333333	-0.348882841945852
15.4500000000000	-0.348494755798090
15.4666666666667	-0.348107724628377
15.4833333333333	-0.347726911385449
15.5000000000000	-0.347348827282096
15.5166666666667	-0.346972000428847
15.5333333333333	-0.346597092739204
15.5500000000000	-0.346223800149237
15.5666666666667	-0.345852913736650
15.5833333333333	-0.345482335105890
15.6000000000000	-0.345112640240941
15.6166666666667	-0.344746837874971
15.6333333333333	-0.344383207662724
15.6500000000000	-0.344017421873494
15.6666666666667	-0.343656584118968
15.6833333333333	-0.343298557951022
15.7000000000000	-0.342936642193464
15.7166666666667	-0.342575532556788
15.7333333333333	-0.342222303919709
15.7500000000000	-0.341872071733201
15.7666666666667	-0.341523084187240
15.7833333333333	-0.341175603368482
15.8000000000000	-0.340829159379813
15.8166666666667	-0.340484648348455
15.8333333333333	-0.340140704618513
15.8500000000000	-0.339798033092814
15.8666666666667	-0.339459273188636
15.8833333333333	-0.339122274541587
15.9000000000000	-0.338782590925985
15.9166666666667	-0.338447910858863
15.9333333333333	-0.338116431246699
15.9500000000000	-0.337786231938797
15.9666666666667	-0.337457821740361
15.9833333333333	-0.337131344180691
16	-0.336806688839436
16.0166666666667	-0.336483497572698
16.0333333333333	-0.336162388036837
16.0500000000000	-0.335842284301291
16.0666666666667	-0.335523564589346
16.0833333333333	-0.335205206868344
16.1000000000000	-0.334888310285936
16.1166666666667	-0.334575353872479
16.1333333333333	-0.334263962986792
16.1500000000000	-0.333949830929725
16.1666666666667	-0.333640589465795
16.1833333333333	-0.333334474623814
16.2000000000000	-0.333029609146535
16.2166666666667	-0.332726321018367
16.2333333333333	-0.332424737538856
16.2500000000000	-0.332125468181799
16.2666666666667	-0.331826150115044
16.2833333333333	-0.331527628662298
16.3000000000000	-0.331232653898866
16.3166666666667	-0.330939679848474
16.3333333333333	-0.330644946870995
16.3500000000000	-0.330350916617511
16.3666666666667	-0.330062116557506
16.3833333333333	-0.329776041798985
16.4000000000000	-0.329490321735793
16.4166666666667	-0.329205780903674
16.4333333333333	-0.328923402415515
16.4500000000000	-0.328643014419006
16.4666666666667	-0.328363998160680
16.4833333333333	-0.328085791097676
16.5000000000000	-0.327809816844787
16.5166666666667	-0.327534173771393
16.5333333333333	-0.327259312947381
16.5500000000000	-0.326987765584447
16.5666666666667	-0.326718032168205
16.5833333333333	-0.326446649843370
16.6000000000000	-0.326176016045948
16.6166666666667	-0.325910364286419
16.6333333333333	-0.325647188407802
16.6500000000000	-0.325384407567692
16.6666666666667	-0.325122781797427
16.6833333333333	-0.324863159181371
16.7000000000000	-0.324605373173464
16.7166666666667	-0.324348856255258
16.7333333333333	-0.324093205422721
16.7500000000000	-0.323839417766419
16.7666666666667	-0.323586947718008
16.7833333333333	-0.323336013442899
16.8000000000000	-0.323086739129141
16.8166666666667	-0.322838893291660
16.8333333333333	-0.322590374464227
16.8500000000000	-0.322342736119713
16.8666666666667	-0.322099019103644
16.8833333333333	-0.321856980853175
16.9000000000000	-0.321612264017102
16.9166666666667	-0.321371659880076
16.9333333333333	-0.321133935792556
16.9500000000000	-0.320892117594274
16.9666666666667	-0.320656233561589
16.9833333333333	-0.320422051745217
17	-0.320189254695946
17.0166666666667	-0.319957699589346
17.0333333333333	-0.319726985673002
17.0500000000000	-0.319498500699322
17.0666666666667	-0.319271235522434
17.0833333333333	-0.319043063301627
17.1000000000000	-0.318815807639583
17.1166666666667	-0.318592635251019
17.1333333333333	-0.318371111953847
17.1500000000000	-0.318146319911355
17.1666666666667	-0.317926712624039
17.1833333333333	-0.317709002517463
17.2000000000000	-0.317492533994923
17.2166666666667	-0.317277075726768
17.2333333333333	-0.317062918741645
17.2500000000000	-0.316849847868811
17.2666666666667	-0.316638621310533
17.2833333333333	-0.316427457264340
17.3000000000000	-0.316217895095955
17.3166666666667	-0.316010091879260
17.3333333333333	-0.315804393987862
17.3500000000000	-0.315599358597801
17.3666666666667	-0.315394838197880
17.3833333333333	-0.315192152052884
17.4000000000000	-0.314988394148125
17.4166666666667	-0.314788067575561
17.4333333333333	-0.314589159941558
17.4500000000000	-0.314387651927284
17.4666666666667	-0.314186845604536
17.4833333333333	-0.313989700196166
17.5000000000000	-0.313795935940447
17.5166666666667	-0.313603139199414
17.5333333333333	-0.313410919132973
17.5500000000000	-0.313219679093818
17.5666666666667	-0.313029537457948
17.5833333333333	-0.312840893021177
17.6000000000000	-0.312652916340850
17.6166666666667	-0.312466488781604
17.6333333333333	-0.312281127133135
17.6500000000000	-0.312094816271719
17.6666666666667	-0.311912167569073
17.6833333333333	-0.311730866603305
17.7000000000000	-0.311546478173258
17.7166666666667	-0.311362702091561
17.7333333333333	-0.311184678439963
17.7500000000000	-0.311008079972702
17.7666666666667	-0.310832044778608
17.7833333333333	-0.310656956858835
17.8000000000000	-0.310482879823448
17.8166666666667	-0.310310124680330
17.8333333333333	-0.310138049686853
17.8500000000000	-0.309966527797695
17.8666666666667	-0.309796934221607
17.8833333333333	-0.309628503381726
17.9000000000000	-0.309458824081976
17.9166666666667	-0.309292464260524
17.9333333333333	-0.309127477589732
17.9500000000000	-0.308959602972320
17.9666666666667	-0.308792243548844
17.9833333333333	-0.308629582247155
18	-0.308468726007966
18.0166666666667	-0.308308237509652
18.0333333333333	-0.308149251115747
18.0500000000000	-0.307991525843288
18.0666666666667	-0.307834810419988
18.0833333333333	-0.307678373056292
18.1000000000000	-0.307523423159345
18.1166666666667	-0.307368789615348
18.1333333333333	-0.307214400028155
18.1500000000000	-0.307060290716765
18.1666666666667	-0.306906939324880
18.1833333333333	-0.306754468543485
18.2000000000000	-0.306606260575165
18.2166666666667	-0.306458112382008
18.2333333333333	-0.306310408388011
18.2500000000000	-0.306164341378562
18.2666666666667	-0.306019642589195
18.2833333333333	-0.305875478688511
18.3000000000000	-0.305731865241915
18.3166666666667	-0.305589350495900
18.3333333333333	-0.305447811142845
18.3500000000000	-0.305307660257298
18.3666666666667	-0.305167119442495
18.3833333333333	-0.305026873622455
18.4000000000000	-0.304887705425089
18.4166666666667	-0.304749371211943
18.4333333333333	-0.304611267032501
18.4500000000000	-0.304476164926620
18.4666666666667	-0.304342176534889
18.4833333333333	-0.304205226285620
18.5000000000000	-0.304068749657066
18.5166666666667	-0.303937488117800
18.5333333333333	-0.303807054088345
18.5500000000000	-0.303677190373985
18.5666666666667	-0.303548062938991
18.5833333333333	-0.303420495222456
18.6000000000000	-0.303293144582573
18.6166666666667	-0.303165281712170
18.6333333333333	-0.303038277327311
18.6500000000000	-0.302912145729162
18.6666666666667	-0.302786268375832
18.6833333333333	-0.302660514416037
18.7000000000000	-0.302538743913233
18.7166666666667	-0.302417437320640
18.7333333333333	-0.302296535306823
18.7500000000000	-0.302176764630718
18.7666666666667	-0.302058046039744
18.7833333333333	-0.301940052888849
18.8000000000000	-0.301822411807901
18.8166666666667	-0.301705548340958
18.8333333333333	-0.301589662979501
18.8500000000000	-0.301474981368710
18.8666666666667	-0.301359902790294
18.8833333333333	-0.301245026199187
18.9000000000000	-0.301131031123109
18.9166666666667	-0.301017691243838
18.9333333333333	-0.300904473274005
18.9500000000000	-0.300794063663279
18.9666666666667	-0.300684662003325
18.9833333333333	-0.300572282542488
19	-0.300460252112361
19.0166666666667	-0.300353141451709
19.0333333333333	-0.300246762633188
19.0500000000000	-0.300140717647252
19.0666666666667	-0.300035465397613
19.0833333333333	-0.299931159056488
19.1000000000000	-0.299827297783456
19.1166666666667	-0.299724547994235
19.1333333333333	-0.299621832413582
19.1500000000000	-0.299519628487777
19.1666666666667	-0.299417671102653
19.1833333333333	-0.299317261767029
19.2000000000000	-0.299218199185430
19.2166666666667	-0.299119129792774
19.2333333333333	-0.299018793883199
19.2500000000000	-0.298919130845349
19.2666666666667	-0.298820132839261
19.2833333333333	-0.298721299323995
19.3000000000000	-0.298622581205549
19.3166666666667	-0.298524417844287
19.3333333333333	-0.298431132719584
19.3500000000000	-0.298337277488531
19.3666666666667	-0.298243909338314
19.3833333333333	-0.298151585925532
19.4000000000000	-0.298060173770914
19.4166666666667	-0.297968746277055
19.4333333333333	-0.297876845495343
19.4500000000000	-0.297786929946686
19.4666666666667	-0.297698270715668
19.4833333333333	-0.297607736441147
19.5000000000000	-0.297517126695956
19.5166666666667	-0.297426791817984
19.5333333333333	-0.297337074723453
19.5500000000000	-0.297238342294931
19.5666666666667	-0.297158565920008
19.5833333333333	-0.297078760165792
19.6000000000000	-0.296991957599069
19.6166666666667	-0.296904174949653
19.6333333333333	-0.296821761912314
19.6500000000000	-0.296743245377568
19.6666666666667	-0.296661832357492
19.6833333333333	-0.296577855431673
19.7000000000000	-0.296496759165571
19.7166666666667	-0.296418541249488
19.7333333333333	-0.296338279494440
19.7500000000000	-0.296256481428697
19.7666666666667	-0.296174720649306
19.7833333333333	-0.296094340355607
19.8000000000000	-0.296014933163097
19.8166666666667	-0.295939643026799
19.8333333333333	-0.295862151557474
19.8500000000000	-0.295785662793341
19.8666666666667	-0.295711663657189
19.8833333333333	-0.295638557536726
19.9000000000000	-0.295564679098792
19.9166666666667	-0.295491460287345
19.9333333333333	-0.295418049886953
19.9500000000000	-0.295345913384815
19.9666666666667	-0.295274727142553
19.9833333333333	-0.295202049567844
20	-0.295129252244530
20.0166666666667	-0.295056802050958
20.0333333333333	-0.294984770615275
20.0500000000000	-0.294912972173589
20.0666666666667	-0.294841520164529
20.0833333333333	-0.294774665786290
20.1000000000000	-0.294706130189509
20.1166666666667	-0.294638214324822
20.1333333333333	-0.294572179450359
20.1500000000000	-0.294507584404735
20.1666666666667	-0.294441262330336
20.1833333333333	-0.294374349578297
20.2000000000000	-0.294309884210564
20.2166666666667	-0.294246673940113
20.2333333333333	-0.294181275163757
20.2500000000000	-0.294115310248483
20.2666666666667	-0.294049779004729
20.2833333333333	-0.293984982515305
20.3000000000000	-0.293920497880223
20.3166666666667	-0.293837420701432
20.3333333333333	-0.293785968785043
20.3500000000000	-0.293734552878627
20.3666666666667	-0.293668849299961
20.3833333333333	-0.293599801259575
20.4000000000000	-0.293540101048839
20.4166666666667	-0.293486077789523
20.4333333333333	-0.293427399973595
20.4500000000000	-0.293366392551059
20.4666666666667	-0.293308098225026
20.4833333333333	-0.293253319873371
20.5000000000000	-0.293199362221452
20.5166666666667	-0.293143014050012
20.5333333333333	-0.293085745180760
20.5500000000000	-0.293030380653836
20.5666666666667	-0.292976541962131
20.5833333333333	-0.292922793176337
20.6000000000000	-0.292868297036247
20.6166666666667	-0.292815044170491
20.6333333333333	-0.292761819406889
20.6500000000000	-0.292708468343805
20.6666666666667	-0.292655169253236
20.6833333333333	-0.292601984329910
20.7000000000000	-0.292550797954594
20.7166666666667	-0.292499920374045
20.7333333333333	-0.292446352686709
20.7500000000000	-0.292392800775798
20.7666666666667	-0.292339611085329
20.7833333333333	-0.292286729541758
20.8000000000000	-0.292238326239042
20.8166666666667	-0.292189155488820
20.8333333333333	-0.292140380189826
20.8500000000000	-0.292092930257515
20.8666666666667	-0.292045362535165
20.8833333333333	-0.291997422728979
20.9000000000000	-0.291949090184007
20.9166666666667	-0.291900873806017
20.9333333333333	-0.291852968353706
20.9500000000000	-0.291807503795249
20.9666666666667	-0.291762256666189
20.9833333333333	-0.291713757820977
21	-0.291665448259781
21.0166666666667	-0.291616125378802
21.0333333333333	-0.291574567967723
21.0500000000000	-0.291532835578046
21.0666666666667	-0.291488561204301
21.0833333333333	-0.291444049688661
21.1000000000000	-0.291401238172784
21.1166666666667	-0.291359606289404
21.1333333333333	-0.291317270311170
21.1500000000000	-0.291273755805399
21.1666666666667	-0.291230366211964
21.1833333333333	-0.291187785385327
21.2000000000000	-0.291147681282572
21.2166666666667	-0.291107440279170
21.2333333333333	-0.291063798459729
21.2500000000000	-0.291020410088050
21.2666666666667	-0.290977770649903
21.2833333333333	-0.290939541861374
21.3000000000000	-0.290900277681910
21.3166666666667	-0.290861045826579
21.3333333333333	-0.290822972527510
21.3500000000000	-0.290785514937780
21.3666666666667	-0.290748041086464
21.3833333333333	-0.290710680664824
21.4000000000000	-0.290672749003573
21.4166666666667	-0.290634959699421
21.4333333333333	-0.290597508331425
21.4500000000000	-0.290561616654211
21.4666666666667	-0.290525748627679
21.4833333333333	-0.290487613647988
21.5000000000000	-0.290449565915985
21.5166666666667	-0.290411750726000
21.5333333333333	-0.290373901014868
21.5500000000000	-0.290331926896004
21.5666666666667	-0.290300208462013
21.5833333333333	-0.290268662458071
21.6000000000000	-0.290233977171617
21.6166666666667	-0.290198548649390
21.6333333333333	-0.290165665378445
21.6500000000000	-0.290134685973598
21.6666666666667	-0.290102091067773
21.6833333333333	-0.290068225975498
21.7000000000000	-0.290035954588264
21.7166666666667	-0.290005202504340
21.7333333333333	-0.289972785028042
21.7500000000000	-0.289939301693271
21.7666666666667	-0.289905892024089
21.7833333333333	-0.289873091045328
21.8000000000000	-0.289840339321074
21.8166666666667	-0.289807172956530
21.8333333333333	-0.289777249018908
21.8500000000000	-0.289747393803824
21.8666666666667	-0.289717854040572
21.8833333333333	-0.289688783633146
21.9000000000000	-0.289659770111816
21.9166666666667	-0.289630364725341
21.9333333333333	-0.289601227152930
21.9500000000000	-0.289573223559469
21.9666666666667	-0.289544974755690
21.9833333333333	-0.289515046179567
22	-0.289485232952019
22.0166666666667	-0.289455701008962
22.0333333333333	-0.289426042254576
22.0500000000000	-0.289396109246171
22.0666666666667	-0.289366268574220
22.0833333333333	-0.289340543247035
22.1000000000000	-0.289313545831177
22.1166666666667	-0.289286630219132
22.1333333333333	-0.289260818991299
22.1500000000000	-0.289235584429537
22.1666666666667	-0.289209969982052
22.1833333333333	-0.289184323567437
22.2000000000000	-0.289158797110078
22.2166666666667	-0.289134204667973
22.2333333333333	-0.289108994077009
22.2500000000000	-0.289083102009635
22.2666666666667	-0.289056920113084
22.2833333333333	-0.289030946581753
22.3000000000000	-0.289005051413505
22.3166666666667	-0.288978873160262
22.3333333333333	-0.288955423172327
22.3500000000000	-0.288932086225724
22.3666666666667	-0.288908953820366
22.3833333333333	-0.288885984607906
22.4000000000000	-0.288863288186553
22.4166666666667	-0.288840597824025
22.4333333333333	-0.288818072519287
22.4500000000000	-0.288795857807173
22.4666666666667	-0.288773696936606
22.4833333333333	-0.288751842684892
22.5000000000000	-0.288729452280229
22.5166666666667	-0.288707136341365
22.5333333333333	-0.288684630464997
22.5500000000000	-0.288661797784551
22.5666666666667	-0.288638812036235
22.5833333333333	-0.288618165875471
22.6000000000000	-0.288597793393058
22.6166666666667	-0.288574055995317
22.6333333333333	-0.288550138083576
22.6500000000000	-0.288524965500481
22.6666666666667	-0.288507205360244
22.6833333333333	-0.288489172982137
22.7000000000000	-0.288468547519388
22.7166666666667	-0.288448057911278
22.7333333333333	-0.288428122228851
22.7500000000000	-0.288408848326199
22.7666666666667	-0.288388973663800
22.7833333333333	-0.288368253859855
22.8000000000000	-0.288347440565101
22.8166666666667	-0.288326913343628
22.8333333333333	-0.288309139436688
22.8500000000000	-0.288291352553011
22.8666666666667	-0.288272583682753
22.8833333333333	-0.288254143743688
22.9000000000000	-0.288236672220998
22.9166666666667	-0.288219419632907
22.9333333333333	-0.288201822234208
22.9500000000000	-0.288184070003444
22.9666666666667	-0.288166904289783
22.9833333333333	-0.288149974977453
23	-0.288132645448908
23.0166666666667	-0.288114929657080
23.0333333333333	-0.288096892741208
23.0500000000000	-0.288078777276868
23.0666666666667	-0.288060608441015
23.0833333333333	-0.288044517425773
23.1000000000000	-0.288028534939599
23.1166666666667	-0.288009310958615
23.1333333333333	-0.287989951126633
23.1500000000000	-0.287970902955842
23.1666666666667	-0.287956013681645
23.1833333333333	-0.287940320089197
23.2000000000000	-0.287924559086178
23.2166666666667	-0.287909622630106
23.2333333333333	-0.287895156019891
23.2500000000000	-0.287880052112011
23.2666666666667	-0.287865166280321
23.2833333333333	-0.287850003089740
23.3000000000000	-0.287835329369213
23.3166666666667	-0.287820354870877
23.3333333333333	-0.287805977580258
23.3500000000000	-0.287791594802939
23.3666666666667	-0.287775818963587
23.3833333333333	-0.287759948926569
23.4000000000000	-0.287743916104255
23.4166666666667	-0.287727621888517
23.4333333333333	-0.287711177303329
23.4500000000000	-0.287697987529967
23.4666666666667	-0.287684661403764
23.4833333333333	-0.287671276145235
23.5000000000000	-0.287658354563142
23.5166666666667	-0.287645423137001
23.5333333333333	-0.287632370502727
23.5500000000000	-0.287619387034255
23.5666666666667	-0.287606469101492
23.5833333333333	-0.287594094617505
23.6000000000000	-0.287581396510284
23.6166666666667	-0.287567675755823
23.6333333333333	-0.287554047978189
23.6500000000000	-0.287540497831795
23.6666666666667	-0.287526589058607
23.6833333333333	-0.287512239990739
23.7000000000000	-0.287500578937172
23.7166666666667	-0.287489327591539
23.7333333333333	-0.287477210674925
23.7500000000000	-0.287465097530548
23.7666666666667	-0.287453690101841
23.7833333333333	-0.287442554941553
23.8000000000000	-0.287431169084629
23.8166666666667	-0.287419469959654
23.8333333333333	-0.287408048610149
23.8500000000000	-0.287396581365940
23.8666666666667	-0.287385279259539
23.8833333333333	-0.287373781317751
23.9000000000000	-0.287361629329319
23.9166666666667	-0.287349125609271
23.9333333333333	-0.287336651762449
23.9500000000000	-0.287326415533401
23.9666666666667	-0.287316167466156
23.9833333333333	-0.287302517705751
24	-0.287288654552870
24.0166666666667	-0.287275162161510
24.0333333333333	-0.287265829144989
24.0500000000000	-0.287255464869290
24.0666666666667	-0.287244908043416
24.0833333333333	-0.287235174742950
24.1000000000000	-0.287225777854916
24.1166666666667	-0.287215952801240
24.1333333333333	-0.287206532819806
24.1500000000000	-0.287196177070148
24.1666666666667	-0.287185553991043
24.1833333333333	-0.287175114511490
24.2000000000000	-0.287166091292240
24.2166666666667	-0.287156883972411
24.2333333333333	-0.287145211768386
24.2500000000000	-0.287133396564687
24.2666666666667	-0.287121649404820
24.2833333333333	-0.287109716187639
24.3000000000000	-0.287097613225401
24.3166666666667	-0.287089665486401
24.3333333333333	-0.287080158435726
24.3500000000000	-0.287070976507919
24.3666666666667	-0.287062776198077
24.3833333333333	-0.287055511586509
24.4000000000000	-0.287046399861612
24.4166666666667	-0.287036320636852
24.4333333333333	-0.287026802279505
24.4500000000000	-0.287019358748658
24.4666666666667	-0.287011594107067
24.4833333333333	-0.287000850635738
24.5000000000000	-0.286989908584989
24.5166666666667	-0.286979376378665
24.5333333333333	-0.286968775651553
24.5500000000000	-0.286953101304360
24.5666666666667	-0.286948010505150
24.5833333333333	-0.286942976599897
24.6000000000000	-0.286934338370032
24.6166666666667	-0.286924530390720
24.6333333333333	-0.286917213462978
24.6500000000000	-0.286911709376769
24.6666666666667	-0.286904415035266
24.6833333333333	-0.286895330981191
24.7000000000000	-0.286887673840652
24.7166666666667	-0.286881579312348
24.7333333333333	-0.286875188724484
24.7500000000000	-0.286867941885471
24.7666666666667	-0.286860501128078
24.7833333333333	-0.286853592458192
24.8000000000000	-0.286846967468341
24.8166666666667	-0.286840247912007
24.8333333333333	-0.286834443162742
24.8500000000000	-0.286827679549739
24.8666666666667	-0.286821079709299
24.8833333333333	-0.286814612892922
24.9000000000000	-0.286807944605588
24.9166666666667	-0.286801229707229
24.9333333333333	-0.286794755063657
24.9500000000000	-0.286787997207305
24.9666666666667	-0.286781765315391
24.9833333333333	-0.286774889505248
25	-0.286767335094168
25.0166666666667	-0.286759305800893
25.0333333333333	-0.286751229660531
25.0500000000000	-0.286743123556948
25.0666666666667	-0.286734689365853
25.0833333333333	-0.286728815358950
25.1000000000000	-0.286722868923461
25.1166666666667	-0.286716955297411
25.1333333333333	-0.286711093529224
25.1500000000000	-0.286705369368040
25.1666666666667	-0.286699442049826
25.1833333333333	-0.286694177938557
25.2000000000000	-0.286688206329727
25.2166666666667	-0.286682053958470
25.2333333333333	-0.286675250758900
25.2500000000000	-0.286668440803389
25.2666666666667	-0.286661143345213
25.2833333333333	-0.286653315257035
25.3000000000000	-0.286645332881202
25.3166666666667	-0.286637367193449
25.3333333333333	-0.286632501108702
25.3500000000000	-0.286627004826229
25.3666666666667	-0.286621433867046
25.3833333333333	-0.286616420309416
25.4000000000000	-0.286611494695949
25.4166666666667	-0.286605891313807
25.4333333333333	-0.286600209424770
25.4500000000000	-0.286595486540941
25.4666666666667	-0.286590501951173
25.4833333333333	-0.286583694629522
25.5000000000000	-0.286576726846854
25.5166666666667	-0.286569823583288
25.5333333333333	-0.286562646508914
25.5500000000000	-0.286555086293200
25.5666666666667	-0.286547293885375
25.5833333333333	-0.286543419116636
25.6000000000000	-0.286538177704321
25.6166666666667	-0.286532852101873
25.6333333333333	-0.286528546430981
25.6500000000000	-0.286524602084021
25.6666666666667	-0.286520001662327
25.6833333333333	-0.286515607344112
25.7000000000000	-0.286510803038076
25.7166666666667	-0.286506066470121
25.7333333333333	-0.286500616689828
25.7500000000000	-0.286494966872580
25.7666666666667	-0.286488797979195
25.7833333333333	-0.286482202618260
25.8000000000000	-0.286475486247512
25.8166666666667	-0.286468708044391
25.8333333333333	-0.286464955694343
25.8500000000000	-0.286460671551475
25.8666666666667	-0.286456360557397
25.8833333333333	-0.286452852382929
25.9000000000000	-0.286449201219824
25.9166666666667	-0.286445236604538
25.9333333333333	-0.286441136796822
25.9500000000000	-0.286436923332872
25.9666666666667	-0.286433367176930
25.9833333333333	-0.286429555952039
26	-0.286424644371697
26.0166666666667	-0.286419719046566
26.0333333333333	-0.286415012557745
26.0500000000000	-0.286409917229152
26.0666666666667	-0.286404139917817
26.0833333333333	-0.286400319683522
26.1000000000000	-0.286396869101058
26.1166666666667	-0.286390210974796
26.1333333333333	-0.286383117946820
26.1500000000000	-0.286376128397503
26.1666666666667	-0.286373271786689
26.1833333333333	-0.286369502746481
26.2000000000000	-0.286365468906902
26.2166666666667	-0.286362057185979
26.2333333333333	-0.286359307890932
26.2500000000000	-0.286355153190548
26.2666666666667	-0.286350255663304
26.2833333333333	-0.286345634765939
26.3000000000000	-0.286341197644702
26.3166666666667	-0.286336157320122
26.3333333333333	-0.286332676982176
26.3500000000000	-0.286329408957614
26.3666666666667	-0.286323174607794
26.3833333333333	-0.286316653483282
26.4000000000000	-0.286310077525387
26.4166666666667	-0.286293928938908
26.4333333333333	-0.286296418440146
26.4500000000000	-0.286298437533084
26.4666666666667	-0.286292421687329
26.4833333333333	-0.286284622329031
26.5000000000000	-0.286281622031476
26.5166666666667	-0.286281717921033
26.5333333333333	-0.286279170740900
26.5500000000000	-0.286273181108859
26.5666666666667	-0.286267640465071
26.5833333333333	-0.286266039088973
26.6000000000000	-0.286264567068056
26.6166666666667	-0.286258591227606
26.6333333333333	-0.286251685995165
26.6500000000000	-0.286245721397904
26.6666666666667	-0.286235546616520
26.6833333333333	-0.286235881848479
26.7000000000000	-0.286235388133832
26.7166666666667	-0.286231122618391
26.7333333333333	-0.286226269973278
26.7500000000000	-0.286224190938889
26.7666666666667	-0.286223535164387
26.7833333333333	-0.286220996584174
26.8000000000000	-0.286217550294948
26.8166666666667	-0.286214663242851
26.8333333333333	-0.286212902187588
26.8500000000000	-0.286210796159075
26.8666666666667	-0.286207024739998
26.8833333333333	-0.286202724311041
26.9000000000000	-0.286198658320519
26.9166666666667	-0.286194623535929
26.9333333333333	-0.286190055279728
26.9500000000000	-0.286187757242157
26.9666666666667	-0.286185778234388
26.9833333333333	-0.286183132594997
27	-0.286180319666918
27.0166666666667	-0.286177674822286
27.0333333333333	-0.286175523928128
27.0500000000000	-0.286173060478034
27.0666666666667	-0.286170086476423
27.0833333333333	-0.286167620886740
27.1000000000000	-0.286165127935423
27.1166666666667	-0.286161132207285
27.1333333333333	-0.286156891661343
27.1500000000000	-0.286152462856687
27.1666666666667	-0.286147769071266
27.1833333333333	-0.286142817327018
27.2000000000000	-0.286140916728800
27.2166666666667	-0.286138770775896
27.2333333333333	-0.286136489039579
27.2500000000000	-0.286134521730003
27.2666666666667	-0.286132518698040
27.2833333333333	-0.286130083579467
27.3000000000000	-0.286127837961186
27.3166666666667	-0.286125019271616
27.3333333333333	-0.286122777284664
27.3500000000000	-0.286120736416917
27.3666666666667	-0.286117054206153
27.3833333333333	-0.286112966332175
27.4000000000000	-0.286108682814379
27.4166666666667	-0.286104192934999
27.4333333333333	-0.286099423461156
27.4500000000000	-0.286097628573040
27.4666666666667	-0.286095504059108
27.4833333333333	-0.286093395075282
27.5000000000000	-0.286091353767010
27.5166666666667	-0.286089368806719
27.5333333333333	-0.286087262684470
27.5500000000000	-0.286085296968153
27.5666666666667	-0.286083191390890
27.5833333333333	-0.286081308034841
27.6000000000000	-0.286078954686569
27.6166666666667	-0.286076563832732
27.6333333333333	-0.286074109251844
27.6500000000000	-0.286070955181239
27.6666666666667	-0.286067225013864
27.6833333333333	-0.286063391930536
27.7000000000000	-0.286061769167795
27.7166666666667	-0.286060164575830
27.7333333333333	-0.286055074535829
27.7500000000000	-0.286049660527887
27.7666666666667	-0.286044545177172
27.7833333333333	-0.286043480891879
27.8000000000000	-0.286041366418305
27.8166666666667	-0.286039008881189
27.8333333333333	-0.286037416287255
27.8500000000000	-0.286036232944059
27.8666666666667	-0.286034291211901
27.8833333333333	-0.286032560406979
27.9000000000000	-0.286029909355301
27.9166666666667	-0.286026982301041
27.9333333333333	-0.286024167610333
27.9500000000000	-0.286022667720476
27.9666666666667	-0.286020911772367
27.9833333333333	-0.286016664395178
28	-0.286012230279403
28.0166666666667	-0.286007795805593
28.0333333333333	-0.286003089579423
28.0500000000000	-0.285998129133624
28.0666666666667	-0.285997147623579
28.0833333333333	-0.285994628809599
28.1000000000000	-0.285992109543165
28.1166666666667	-0.285989655796548
28.1333333333333	-0.285987180061587
28.1500000000000	-0.285983678960428
28.1666666666667	-0.285979465486769
28.1833333333333	-0.285975325284560
28.2000000000000	-0.285974243650411
28.2166666666667	-0.285972883069663
28.2333333333333	-0.285971135944446
28.2500000000000	-0.285969418851478
28.2666666666667	-0.285968097034495
28.2833333333333	-0.285966666262560
28.3000000000000	-0.285965028123203
28.3166666666667	-0.285963454909127
28.3333333333333	-0.285961774040322
28.3500000000000	-0.285960042740485
28.3666666666667	-0.285957962069300
28.3833333333333	-0.285955648647240
28.4000000000000	-0.285952890858920
28.4166666666667	-0.285949785695411
28.4333333333333	-0.285946474400345
28.4500000000000	-0.285945181242403
28.4666666666667	-0.285943924229476
28.4833333333333	-0.285939316282480
28.5000000000000	-0.285934404668342
28.5166666666667	-0.285929683440989
28.5333333333333	-0.285928941251901
28.5500000000000	-0.285927208191472
28.5666666666667	-0.285925159512257
28.5833333333333	-0.285923652451431
28.6000000000000	-0.285922747570067
28.6166666666667	-0.285921317352605
28.6333333333333	-0.285920007907520
28.6500000000000	-0.285918530430562
28.6666666666667	-0.285916273426051
28.6833333333333	-0.285913979111974
28.7000000000000	-0.285912892641427
28.7166666666667	-0.285911633936115
28.7333333333333	-0.285908106581401
28.7500000000000	-0.285904265603204
28.7666666666667	-0.285900452792010
28.7833333333333	-0.285896436696664
28.8000000000000	-0.285892056900661
28.8166666666667	-0.285878284294044
28.8333333333333	-0.285881976826996
28.8500000000000	-0.285885356297855
28.8666666666667	-0.285881200746985
28.8833333333333	-0.285875177508144
28.9000000000000	-0.285873596197167
28.9166666666667	-0.285874253387031
28.9333333333333	-0.285872112671631
28.9500000000000	-0.285869241702480
28.9666666666667	-0.285867701870773
28.9833333333333	-0.285864971619482
29	-0.285861656762965
29.0166666666667	-0.285856888560315
29.0333333333333	-0.285851524289854
29.0500000000000	-0.285856446504734
29.0666666666667	-0.285849663343180
29.0833333333333	-0.285843630709259
29.1000000000000	-0.285845098952731
29.1166666666667	-0.285848252474547
29.1333333333333	-0.285845751169600
29.1500000000000	-0.285839916742292
29.1666666666667	-0.285837935553024
29.1833333333333	-0.285838860087079
29.2000000000000	-0.285838455489462
29.2166666666667	-0.285836347626545
29.2333333333333	-0.285830987229541
29.2500000000000	-0.285826929668609
29.2666666666667	-0.285823241657346
29.2833333333333	-0.285818685511025
29.3000000000000	-0.285817287024293
29.3166666666667	-0.285816226775337
29.3333333333333	-0.285815584067778
29.3500000000000	-0.285814684809071
29.3666666666667	-0.285813613633268
29.3833333333333	-0.285812229271715
29.4000000000000	-0.285811637542310
29.4166666666667	-0.285809901134443
29.4333333333333	-0.285807379095687
29.4500000000000	-0.285806061786092
29.4666666666667	-0.285805473990447
29.4833333333333	-0.285802919879807
29.5000000000000	-0.285801231336696
29.5166666666667	-0.285800155372012
29.5333333333333	-0.285799216323618
29.5500000000000	-0.285798168545637
29.5666666666667	-0.285796832403112
29.5833333333333	-0.285795460763305
29.6000000000000	-0.285794598203709
29.6166666666667	-0.285793764009151
29.6333333333333	-0.285792725918949
29.6500000000000	-0.285791299154997
29.6666666666667	-0.285789779426532
29.6833333333333	-0.285788028624795
29.7000000000000	-0.285786854352005
29.7166666666667	-0.285785487246526
29.7333333333333	-0.285782274604945
29.7500000000000	-0.285778887465449
29.7666666666667	-0.285775232087099
29.7833333333333	-0.285771125536444
29.8000000000000	-0.285766579445318
29.8166666666667	-0.285776410499888
29.8333333333333	-0.285768437911010
29.8500000000000	-0.285761022423181
29.8666666666667	-0.285763724574684
29.8833333333333	-0.285768985100882
29.9000000000000	-0.285767801891146
29.9166666666667	-0.285761380329247
29.9333333333333	-0.285757761180694
29.9500000000000	-0.285759347099235
29.9666666666667	-0.285759514337614
29.9833333333333	-0.285754857625725
30	-0.285749806295632
30.0166666666667	-0.285749227774812
30.0333333333333	-0.285749515128109
30.0500000000000	-0.285748447025386
30.0666666666667	-0.285746213413007
30.0833333333333	-0.285744907648383
30.1000000000000	-0.285744424428158
30.1166666666667	-0.285743643916281
30.1333333333333	-0.285742211704992
30.1500000000000	-0.285740681509000
30.1666666666667	-0.285739468587304
30.1833333333333	-0.285738523937379
30.2000000000000	-0.285736877392023
30.2166666666667	-0.285735656872227
30.2333333333333	-0.285733998720389
30.2500000000000	-0.285731727785532
30.2666666666667	-0.285728859164336
30.2833333333333	-0.285725886615951
30.3000000000000	-0.285722655509169
30.3166666666667	-0.285718771672211
30.3333333333333	-0.285718181135691
30.3500000000000	-0.285717229526045
30.3666666666667	-0.285716073698383
30.3833333333333	-0.285714897789191
30.4000000000000	-0.285713746542060
30.4166666666667	-0.285712653614928
30.4333333333333	-0.285711557019880
30.4500000000000	-0.285710468841327
30.4666666666667	-0.285709113621352
30.4833333333333	-0.285708179567873
30.5000000000000	-0.285706823420701
30.5166666666667	-0.285705532816072
30.5333333333333	-0.285703931489534
30.5500000000000	-0.285702241809999
30.5666666666667	-0.285699911188808
30.5833333333333	-0.285698595072387
30.6000000000000	-0.285697434001170
30.6166666666667	-0.285694105470768
30.6333333333333	-0.285690375055270
30.6500000000000	-0.285686353465986
30.6666666666667	-0.285682128177545
30.6833333333333	-0.285677893521230
30.7000000000000	-0.285677691386044
30.7166666666667	-0.285675474563346
30.7333333333333	-0.285672392435854
30.7500000000000	-0.285670535359861
30.7666666666667	-0.285670350471678
30.7833333333333	-0.285667408509349
30.8000000000000	-0.285663497113253
30.8166666666667	-0.285659812691153
30.8333333333333	-0.285659353245626
30.8500000000000	-0.285658630680219
30.8666666666667	-0.285657361526198
30.8833333333333	-0.285656073769791
30.9000000000000	-0.285655072646346
30.9166666666667	-0.285654113245837
30.9333333333333	-0.285652822372284
30.9500000000000	-0.285651457332625
30.9666666666667	-0.285650557816997
30.9833333333333	-0.285649352005762
31	-0.285647876168499
31.0166666666667	-0.285646158307618
31.0333333333333	-0.285643872814817
31.0500000000000	-0.285641176154405
31.0666666666667	-0.285638334809174
31.0833333333333	-0.285637567079988
31.1000000000000	-0.285636790031313
31.1166666666667	-0.285632603264396
31.1333333333333	-0.285628117422310
31.1500000000000	-0.285623870385920
31.1666666666667	-0.285623608237773
31.1833333333333	-0.285622276320063
31.2000000000000	-0.285620617558791
31.2166666666667	-0.285619549041244
31.2333333333333	-0.285619115266667
31.2500000000000	-0.285618116401509
31.2666666666667	-0.285617219605239
31.2833333333333	-0.285616153687512
31.3000000000000	-0.285614313424287
31.3166666666667	-0.285612436449256
31.3333333333333	-0.285611756882193
31.3500000000000	-0.285610895613930
31.3666666666667	-0.285607768220353
31.3833333333333	-0.285604331028921
31.4000000000000	-0.285600923537699
31.4166666666667	-0.285597309977198
31.4333333333333	-0.285593329014788
31.4500000000000	-0.285592760549064
31.4666666666667	-0.285591526034579
31.4833333333333	-0.285590256652979
31.5000000000000	-0.285589430736294
31.5166666666667	-0.285589256981239
31.5333333333333	-0.285587581163510
31.5500000000000	-0.285585189174209
31.5666666666667	-0.285583037780118
31.5833333333333	-0.285582478368618
31.6000000000000	-0.285581549497715
31.6166666666667	-0.285577939862564
31.6333333333333	-0.285574150366752
31.6500000000000	-0.285570753019793
31.6666666666667	-0.285567241251128
31.6833333333333	-0.285562729014144
31.7000000000000	-0.285560645973343
31.7166666666667	-0.285560500262622
31.7333333333333	-0.285560482999064
31.7500000000000	-0.285559465322971
31.7666666666667	-0.285557796219033
31.7833333333333	-0.285556624842781
31.8000000000000	-0.285555804245963
31.8166666666667	-0.285555367633317
31.8333333333333	-0.285554399613952
31.8500000000000	-0.285552759489288
31.8666666666667	-0.285548541879815
31.8833333333333	-0.285544449200625
31.9000000000000	-0.285543997274590
31.9166666666667	-0.285543078226658
31.9333333333333	-0.285541884994794
31.9500000000000	-0.285541109122650
31.9666666666667	-0.285540540845358
31.9833333333333	-0.285539454089617
32	-0.285538826685727
32.0166666666667	-0.285537160445165
32.0333333333333	-0.285534973785517
32.0500000000000	-0.285533018205791
32.0666666666667	-0.285530877965789
32.0833333333333	-0.285530169914422
32.1000000000000	-0.285527849156836
32.1166666666667	-0.285527027403559
32.1333333333333	-0.285525935701408
32.1500000000000	-0.285525022212518
32.1666666666667	-0.285524101994866
32.1833333333333	-0.285523230935686
32.2000000000000	-0.285522209353578
32.2166666666667	-0.285521122286897
32.2333333333333	-0.285520077443008
32.2500000000000	-0.285519489168168
32.2666666666667	-0.285517800564494
32.2833333333333	-0.285515702303374
32.3000000000000	-0.285513722402031
32.3166666666667	-0.285511613633377
32.3333333333333	-0.285510771934960
32.3500000000000	-0.285509758098873
32.3666666666667	-0.285506101804728
32.3833333333333	-0.285502271428323
32.4000000000000	-0.285498320025740
32.4166666666667	-0.285494107583073
32.4333333333333	-0.285493681462706
32.4500000000000	-0.285492434836249
32.4666666666667	-0.285491137203248
32.4833333333333	-0.285490488773060
32.5000000000000	-0.285490318746562
32.5166666666667	-0.285488809220286
32.5333333333333	-0.285486556922976
32.5500000000000	-0.285484438393835
32.5666666666667	-0.285482397364611
32.5833333333333	-0.285481704993840
32.6000000000000	-0.285480759846235
32.6166666666667	-0.285477082980451
32.6333333333333	-0.285473299787337
32.6500000000000	-0.285469490349094
32.6666666666667	-0.285465387604922
32.6833333333333	-0.285452501526917
32.7000000000000	-0.285456337097761
32.7166666666667	-0.285459860978909
32.7333333333333	-0.285456924130734
32.7500000000000	-0.285452325422803
32.7666666666667	-0.285451575727069
32.7833333333333	-0.285454144289415
32.8000000000000	-0.285453524103813
32.8166666666667	-0.285449883858513
32.8333333333333	-0.285448412507877
32.8500000000000	-0.285449127071269
32.8666666666667	-0.285447472800277
32.8833333333333	-0.285443838288735
32.9000000000000	-0.285439708523000
32.9166666666667	-0.285436376777987
32.9333333333333	-0.285433373550442
32.9500000000000	-0.285433446679373
32.9666666666667	-0.285431616497950
32.9833333333333	-0.285430198828779
33	-0.285430319627811
33.0166666666667	-0.285430445729740
33.0333333333333	-0.285429451431390
33.0500000000000	-0.285428119743075
33.0666666666667	-0.285427171720926
33.0833333333333	-0.285427181664244
33.1000000000000	-0.285426437999792
33.1166666666667	-0.285424147134239
33.1333333333333	-0.285421966798949
33.1500000000000	-0.285420118008939
33.1666666666667	-0.285417863250204
33.1833333333333	-0.285414866537570
33.2000000000000	-0.285414321455413
33.2166666666667	-0.285414213112112
33.2333333333333	-0.285413301868592
33.2500000000000	-0.285412222663300
33.2666666666667	-0.285411597995044
33.2833333333333	-0.285411147771675
33.3000000000000	-0.285410434464528
33.3166666666667	-0.285409347104026
33.3333333333333	-0.285408849841973
33.3500000000000	-0.285408019814359
33.3666666666667	-0.285406154817908
33.3833333333333	-0.285404173215309
33.4000000000000	-0.285402134463258
33.4166666666667	-0.285399703607825
33.4333333333333	-0.285396767230189
33.4500000000000	-0.285396313531566
33.4666666666667	-0.285396116312026
33.4833333333333	-0.285395044966036
33.5000000000000	-0.285393711329607
33.5166666666667	-0.285392656507044
33.5333333333333	-0.285392177835536
33.5500000000000	-0.285391662356560
33.5666666666667	-0.285390777753652
33.5833333333333	-0.285389536530500
33.6000000000000	-0.285388831103328
33.6166666666667	-0.285387829493844
33.6333333333333	-0.285386723940018
33.6500000000000	-0.285385407214933
33.6666666666667	-0.285383395747701
33.6833333333333	-0.285380904088328
33.7000000000000	-0.285380224693593
33.7166666666667	-0.285379759595317
33.7333333333333	-0.285376373796420
33.7500000000000	-0.285372477218077
33.7666666666667	-0.285368554083859
33.7833333333333	-0.285364649877024
33.8000000000000	-0.285364565374840
33.8166666666667	-0.285363369296726
33.8333333333333	-0.285362170695264
33.8500000000000	-0.285361851207749
33.8666666666667	-0.285361833468839
33.8833333333333	-0.285360886819303
33.9000000000000	-0.285360207373792
33.9166666666667	-0.285358642025380
33.9333333333333	-0.285356780050161
33.9500000000000	-0.285356255482666
33.9666666666667	-0.285355765568041
33.9833333333333	-0.285353006429057
34	-0.285349811238655
34.0166666666667	-0.285346607374354
34.0333333333333	-0.285343285465306
34.0500000000000	-0.285339654785410
34.0666666666667	-0.285326030061117
34.0833333333333	-0.285330617493740
34.1000000000000	-0.285334887022104
34.1166666666667	-0.285331248450776
34.1333333333333	-0.285325635741901
34.1500000000000	-0.285324702174739
34.1666666666667	-0.285326184193024
34.1833333333333	-0.285324759311806
34.2000000000000	-0.285322396158644
34.2166666666667	-0.285321192595306
34.2333333333333	-0.285319214319202
34.2500000000000	-0.285316626483351
34.2666666666667	-0.285312378705610
34.2833333333333	-0.285307610068558
34.3000000000000	-0.285303599376868
34.3166666666667	-0.285304311973222
34.3333333333333	-0.285303017752525
34.3500000000000	-0.285301213096295
34.3666666666667	-0.285299666174743
34.3833333333333	-0.285298639857345
34.4000000000000	-0.285296614594555
34.4166666666667	-0.285293517557228
34.4333333333333	-0.285290357633444
34.4500000000000	-0.285290416826894
34.4666666666667	-0.285290301917363
34.4833333333333	-0.285289637131042
34.5000000000000	-0.285288855084753
34.5166666666667	-0.285288491352731
34.5333333333333	-0.285288094198066
34.5500000000000	-0.285287523485084
34.5666666666667	-0.285286811794222
34.5833333333333	-0.285286458441109
34.6000000000000	-0.285285737887292
34.6166666666667	-0.285285271030811
34.6333333333333	-0.285284595549257
34.6500000000000	-0.285283296749811
34.6666666666667	-0.285281341375038
34.6833333333333	-0.285279204509731
34.7000000000000	-0.285278918942661
34.7166666666667	-0.285278661871502
34.7333333333333	-0.285275423186820
34.7500000000000	-0.285271787197267
34.7666666666667	-0.285268218822071
34.7833333333333	-0.285264616414588
34.8000000000000	-0.285264737158220
34.8166666666667	-0.285263844049444
34.8333333333333	-0.285262970778322
34.8500000000000	-0.285262900743200
34.8666666666667	-0.285263073355946
34.8833333333333	-0.285262376219525
34.9000000000000	-0.285261932082426
34.9166666666667	-0.285260648208679
34.9333333333333	-0.285259062408810
34.9500000000000	-0.285258768108942
34.9666666666667	-0.285258510192898
34.9833333333333	-0.285256019034641
35	-0.285253103367511
35.0166666666667	-0.285250158909606
35.0333333333333	-0.285247079237494
35.0500000000000	-0.285243695125503
35.0666666666667	-0.285230293656996
35.0833333333333	-0.285235134488865
35.1000000000000	-0.285239647250757
35.1166666666667	-0.285236463670302
35.1333333333333	-0.285231140506581
35.1500000000000	-0.285230707754114
35.1666666666667	-0.285233051099809
35.1833333333333	-0.285232872753138
35.2000000000000	-0.285230722526503
35.2166666666667	-0.285229422549982
35.2333333333333	-0.285228291153744
35.2500000000000	-0.285226779178938
35.2666666666667	-0.285223481711033
35.2833333333333	-0.285219452395702
35.3000000000000	-0.285216116023596
35.3166666666667	-0.285202519058103
35.3333333333333	-0.285208056520542
35.3500000000000	-0.285212678344349
35.3666666666667	-0.285209419830312
35.3833333333333	-0.285204447345522
35.4000000000000	-0.285204546825990
35.4166666666667	-0.285207957453254
35.4333333333333	-0.285208413092253
35.4500000000000	-0.285206327638077
35.4666666666667	-0.285205619958651
35.4833333333333	-0.285205857710780
35.5000000000000	-0.285205326632471
35.5166666666667	-0.285203254209593
35.5333333333333	-0.285200722419260
35.5500000000000	-0.285198630349598
35.5666666666667	-0.285196527158788
35.5833333333333	-0.285196467513016
35.6000000000000	-0.285196339526528
35.6166666666667	-0.285195604196797
35.6333333333333	-0.285194723147630
35.6500000000000	-0.285194161078439
35.6666666666667	-0.285193563927233
35.6833333333333	-0.285193443321780
35.7000000000000	-0.285193360510722
35.7166666666667	-0.285192829676462
35.7333333333333	-0.285191649096678
35.7500000000000	-0.285190186870804
35.7666666666667	-0.285188716708351
35.7833333333333	-0.285187019990507
35.8000000000000	-0.285184859262172
35.8166666666667	-0.285182341165680
35.8333333333333	-0.285182388377997
35.8500000000000	-0.285182669945883
35.8666666666667	-0.285182066433171
35.8833333333333	-0.285181203486995
35.9000000000000	-0.285180612388414
35.9166666666667	-0.285180526121553
35.9333333333333	-0.285180356311304
35.9500000000000	-0.285179822875098
35.9666666666667	-0.285178756924726
35.9833333333333	-0.285177842220180
36	-0.285176984114477

==> figures/data/f_plot/data.txt <==
0	0
0.0100000000000000	0
0.0200000000000000	0
0.0300000000000000	0
0.0400000000000000	0
0.0500000000000000	0
0.0600000000000000	0
0.0700000000000000	0
0.0800000000000000	0
0.0900000000000000	0
0.100000000000000	0
0.110000000000000	0
0.120000000000000	0
0.130000000000000	0
0.140000000000000	0
0.150000000000000	0
0.160000000000000	0
0.170000000000000	0
0.180000000000000	0
0.190000000000000	0
0.200000000000000	0
0.210000000000000	0
0.220000000000000	0
0.230000000000000	0
0.240000000000000	0
0.250000000000000	0
0.260000000000000	0
0.270000000000000	0
0.280000000000000	0
0.290000000000000	0
0.300000000000000	0
0.310000000000000	0
0.320000000000000	0
0.330000000000000	0
0.340000000000000	0
0.350000000000000	0
0.360000000000000	0
0.370000000000000	0
0.380000000000000	0
0.390000000000000	0
0.400000000000000	0
0.410000000000000	0
0.420000000000000	0
0.430000000000000	0
0.440000000000000	0
0.450000000000000	0
0.460000000000000	0
0.470000000000000	0
0.480000000000000	0
0.490000000000000	0
0.500000000000000	0
0.510000000000000	0
0.520000000000000	0
0.530000000000000	0
0.540000000000000	0
0.550000000000000	0
0.560000000000000	0
0.570000000000000	0
0.580000000000000	0
0.590000000000000	0
0.600000000000000	0
0.610000000000000	0
0.620000000000000	0
0.630000000000000	0
0.640000000000000	0
0.650000000000000	0
0.660000000000000	0
0.670000000000000	0
0.680000000000000	0
0.690000000000000	0
0.700000000000000	0
0.710000000000000	0
0.720000000000000	0
0.730000000000000	0
0.740000000000000	0
0.750000000000000	0
0.760000000000000	0
0.770000000000000	0
0.780000000000000	0
0.790000000000000	0
0.800000000000000	0
0.810000000000000	0
0.820000000000000	0
0.830000000000000	0
0.840000000000000	0
0.850000000000000	0
0.860000000000000	0
0.870000000000000	0
0.880000000000000	0
0.890000000000000	0
0.900000000000000	0
0.910000000000000	0
0.920000000000000	0
0.930000000000000	0
0.940000000000000	0
0.950000000000000	0
0.960000000000000	0
0.970000000000000	0
0.980000000000000	0
0.990000000000000	0
1	0
1.01000000000000	-0.00169913423827608
1.02000000000000	-0.00339793715762817
1.03000000000000	-0.00509639799243664
1.04000000000000	-0.00679450600379912
1.05000000000000	-0.00849225047953605
1.06000000000000	-0.0101896207341961
1.07000000000000	-0.0118866061090613
1.08000000000000	-0.0135831959721522
1.09000000000000	-0.0152793797182325
1.10000000000000	-0.0169751467688140
1.11000000000000	-0.0186704865721606
1.12000000000000	-0.0203653886032929
1.13000000000000	-0.0220598423639922
1.14000000000000	-0.0237538373828044
1.15000000000000	-0.0254473632150434
1.16000000000000	-0.0271404094427950
1.17000000000000	-0.0288329656749201
1.18000000000000	-0.0305250215470578
1.19000000000000	-0.0322165667216283
1.20000000000000	-0.0339075908878357
1.21000000000000	-0.0355980837616708
1.22000000000000	-0.0372880350859131
1.23000000000000	-0.0389774346301333
1.24000000000000	-0.0406662721906954
1.25000000000000	-0.0423545375907583
1.26000000000000	-0.0440422206802777
1.27000000000000	-0.0457293113360076
1.28000000000000	-0.0474157994615013
1.29000000000000	-0.0491016749871132
1.30000000000000	-0.0507869278699991
1.31000000000000	-0.0524715480941172
1.32000000000000	-0.0541555256702290
1.33000000000000	-0.0558388506358994
1.34000000000000	-0.0575215130554972
1.35000000000000	-0.0592035030201947
1.36000000000000	-0.0608848106479686
1.37000000000000	-0.0625654260835986
1.38000000000000	-0.0642453394986677
1.39000000000000	-0.0659245410915618
1.40000000000000	-0.0676030210874678
1.41000000000000	-0.0692807697383740
1.42000000000000	-0.0709577773230682
1.43000000000000	-0.0726340341471366
1.44000000000000	-0.0743095305429624
1.45000000000000	-0.0759842568697241
1.46000000000000	-0.0776582035133939
1.47000000000000	-0.0793313608867354
1.48000000000000	-0.0810037194293020
1.49000000000000	-0.0826752696074340
1.50000000000000	-0.0843460019142568
1.51000000000000	-0.0860159068696776
1.52000000000000	-0.0876849750203833
1.53000000000000	-0.0893531969398371
1.54000000000000	-0.0910205632282757
1.55000000000000	-0.0926870645127055
1.56000000000000	-0.0943526914469001
1.57000000000000	-0.0960174347113956
1.58000000000000	-0.0976812850134880
1.59000000000000	-0.0993442330872281
1.60000000000000	-0.101006269693419
1.61000000000000	-0.102667385619609
1.62000000000000	-0.104327571680092
1.63000000000000	-0.105986818715898
1.64000000000000	-0.107645117594790
1.65000000000000	-0.109302459211263
1.66000000000000	-0.110958834486531
1.67000000000000	-0.112614234368530
1.68000000000000	-0.114268649831909
1.69000000000000	-0.115922071878022
1.70000000000000	-0.117574491534927
1.71000000000000	-0.119225899857380
1.72000000000000	-0.120876287926823
1.73000000000000	-0.122525646851387
1.74000000000000	-0.124173967765877
1.75000000000000	-0.125821241831773
1.76000000000000	-0.127467460237217
1.77000000000000	-0.129112614197013
1.78000000000000	-0.130756694952613
1.79000000000000	-0.132399693772117
1.80000000000000	-0.134041601950260
1.81000000000000	-0.135682410808407
1.82000000000000	-0.137322111694549
1.83000000000000	-0.138960695983290
1.84000000000000	-0.140598155075840
1.85000000000000	-0.142234480400012
1.86000000000000	-0.143869663410209
1.87000000000000	-0.145503695587418
1.88000000000000	-0.147136568439200
1.89000000000000	-0.148768273499684
1.90000000000000	-0.150398802329557
1.91000000000000	-0.152028146516056
1.92000000000000	-0.153656297672958
1.93000000000000	-0.155283247440572
1.94000000000000	-0.156908987485730
1.95000000000000	-0.158533509501775
1.96000000000000	-0.160156805208557
1.97000000000000	-0.161778866352419
1.98000000000000	-0.163399684706187
1.99000000000000	-0.165019252069166
2	-0.166637560267120
2.01000000000000	-0.168254601152273
2.02000000000000	-0.169870366603290
2.03000000000000	-0.171484848525273
2.04000000000000	-0.173098038849744
2.05000000000000	-0.174709929534641
2.06000000000000	-0.176320512564303
2.07000000000000	-0.177929779949461
2.08000000000000	-0.179537723727225
2.09000000000000	-0.181144335961075
2.10000000000000	-0.182749608740848
2.11000000000000	-0.184353534182728
2.12000000000000	-0.185956104429234
2.13000000000000	-0.187557311649207
2.14000000000000	-0.189157148037800
2.15000000000000	-0.190755605816465
2.16000000000000	-0.192352677232943
2.17000000000000	-0.193948354561246
2.18000000000000	-0.195542630101652
2.19000000000000	-0.197135496180688
2.20000000000000	-0.198726945151120
2.21000000000000	-0.200316969391936
2.22000000000000	-0.201905561308338
2.23000000000000	-0.203492713331727
2.24000000000000	-0.205078417919690
2.25000000000000	-0.206662667555987
2.26000000000000	-0.208245454750536
2.27000000000000	-0.209826772039402
2.28000000000000	-0.211406611984784
2.29000000000000	-0.212984967174995
2.30000000000000	-0.214561830224459
2.31000000000000	-0.216137193773685
2.32000000000000	-0.217711050489264
2.33000000000000	-0.219283393063845
2.34000000000000	-0.220854214216129
2.35000000000000	-0.222423506690850
2.36000000000000	-0.223991263258760
2.37000000000000	-0.225557476716616
2.38000000000000	-0.227122139887166
2.39000000000000	-0.228685245619132
2.40000000000000	-0.230246786787198
2.41000000000000	-0.231806756291990
2.42000000000000	-0.233365147060066
2.43000000000000	-0.234921952043896
2.44000000000000	-0.236477164221852
2.45000000000000	-0.238030776598185
2.46000000000000	-0.239582782203018
2.47000000000000	-0.241133174092322
2.48000000000000	-0.242681945347905
2.49000000000000	-0.244229089077396
2.50000000000000	-0.245774598414226
2.51000000000000	-0.247318466517614
2.52000000000000	-0.248860686572549
2.53000000000000	-0.250401251789777
2.54000000000000	-0.251940155405777
2.55000000000000	-0.253477390682755
2.56000000000000	-0.255012950908616
2.57000000000000	-0.256546829396956
2.58000000000000	-0.258079019487040
2.59000000000000	-0.259609514543786
2.60000000000000	-0.261138307957748
2.61000000000000	-0.262665393145100
2.62000000000000	-0.264190763547615
2.63000000000000	-0.265714412632652
2.64000000000000	-0.267236333893133
2.65000000000000	-0.268756520847529
2.66000000000000	-0.270274967039844
2.67000000000000	-0.271791666039591
2.68000000000000	-0.273306611441778
2.69000000000000	-0.274819796866890
2.70000000000000	-0.276331215960868
2.71000000000000	-0.277840862395095
2.72000000000000	-0.279348729866371
2.73000000000000	-0.280854812096901
2.74000000000000	-0.282359102834273
2.75000000000000	-0.283861595851440
2.76000000000000	-0.285362284946697
2.77000000000000	-0.286861163943672
2.78000000000000	-0.288358226691297
2.79000000000000	-0.289853467063792
2.80000000000000	-0.291346878960648
2.81000000000000	-0.292838456306604
2.82000000000000	-0.294328193051631
2.83000000000000	-0.295816083170909
2.84000000000000	-0.297302120664810
2.85000000000000	-0.298786299558877
2.86000000000000	-0.300268613903804
2.87000000000000	-0.301749057775418
2.88000000000000	-0.303227625274653
2.89000000000000	-0.304704310527540
2.90000000000000	-0.306179107685175
2.91000000000000	-0.307652010923709
2.92000000000000	-0.309123014444320
2.93000000000000	-0.310592112473197
2.94000000000000	-0.312059299261518
2.95000000000000	-0.313524569085426
2.96000000000000	-0.314987916246017
2.97000000000000	-0.316449335069308
2.98000000000000	-0.317908819906224
2.99000000000000	-0.319366365132573
3	-0.320821965149027
3.01000000000000	-0.322275614381101
3.02000000000000	-0.323727307279127
3.03000000000000	-0.325177038318238
3.04000000000000	-0.326624801998346
3.05000000000000	-0.328070592844116
3.06000000000000	-0.329514405404947
3.07000000000000	-0.330956234254953
3.08000000000000	-0.332396073992937
3.09000000000000	-0.333833919242369
3.10000000000000	-0.335269764651367
3.11000000000000	-0.336703604892672
3.12000000000000	-0.338135434663628
3.13000000000000	-0.339565248686159
3.14000000000000	-0.340993041706745
3.15000000000000	-0.342418808496399
3.16000000000000	-0.343842543850651
3.17000000000000	-0.345264242589515
3.18000000000000	-0.346683899557476
3.19000000000000	-0.348101509623461
3.20000000000000	-0.349517067680817
3.21000000000000	-0.350930568647290
3.22000000000000	-0.352342007465001
3.23000000000000	-0.353751379100424
3.24000000000000	-0.355158678544359
3.25000000000000	-0.356563900811911
3.26000000000000	-0.357967040942470
3.27000000000000	-0.359368093999681
3.28000000000000	-0.360767055071426
3.29000000000000	-0.362163919269795
3.30000000000000	-0.363558681731070
3.31000000000000	-0.364951337615692
3.32000000000000	-0.366341882108244
3.33000000000000	-0.367730310417425
3.34000000000000	-0.369116617776024
3.35000000000000	-0.370500799440900
3.36000000000000	-0.371882850692952
3.37000000000000	-0.373262766837100
3.38000000000000	-0.374640543202261
3.39000000000000	-0.376016175141318
3.40000000000000	-0.377389658031103
3.41000000000000	-0.378760987272368
3.42000000000000	-0.380130158289763
3.43000000000000	-0.381497166531807
3.44000000000000	-0.382862007470870
3.45000000000000	-0.384224676603142
3.46000000000000	-0.385585169448610
3.47000000000000	-0.386943481551035
3.48000000000000	-0.388299608477923
3.49000000000000	-0.389653545820504
3.50000000000000	-0.391005289193704
3.51000000000000	-0.392354834236121
3.52000000000000	-0.393702176609999
3.53000000000000	-0.395047312001203
3.54000000000000	-0.396390236119193
3.55000000000000	-0.397730944696998
3.56000000000000	-0.399069433491192
3.57000000000000	-0.400405698281867
3.58000000000000	-0.401739734872607
3.59000000000000	-0.403071539090463
3.60000000000000	-0.404401106785926
3.61000000000000	-0.405728433832903
3.62000000000000	-0.407053516128689
3.63000000000000	-0.408376349593940
3.64000000000000	-0.409696930172651
3.65000000000000	-0.411015253832125
3.66000000000000	-0.412331316562948
3.67000000000000	-0.413645114378966
3.68000000000000	-0.414956643317254
3.69000000000000	-0.416265899438090
3.70000000000000	-0.417572878824932
3.71000000000000	-0.418877577584388
3.72000000000000	-0.420179991846188
3.73000000000000	-0.421480117763164
3.74000000000000	-0.422777951511215
3.75000000000000	-0.424073489289284
3.76000000000000	-0.425366727319332
3.77000000000000	-0.426657661846308
3.78000000000000	-0.427946289138124
3.79000000000000	-0.429232605485629
3.80000000000000	-0.430516607202577
3.81000000000000	-0.431798290625603
3.82000000000000	-0.433077652114199
3.83000000000000	-0.434354688050678
3.84000000000000	-0.435629394840154
3.85000000000000	-0.436901768910513
3.86000000000000	-0.438171806712381
3.87000000000000	-0.439439504719101
3.88000000000000	-0.440704859426705
3.89000000000000	-0.441967867353884
3.90000000000000	-0.443228525041961
3.91000000000000	-0.444486829054863
3.92000000000000	-0.445742775979093
3.93000000000000	-0.446996362423703
3.94000000000000	-0.448247585020266
3.95000000000000	-0.449496440422845
3.96000000000000	-0.450742925307967
3.97000000000000	-0.451987036374596
3.98000000000000	-0.453228770344101
3.99000000000000	-0.454468123960233
4	-0.455705093989089
4.01000000000000	-0.456939677219091
4.02000000000000	-0.458171870460954
4.03000000000000	-0.459401670547655
4.04000000000000	-0.460629074334412
4.05000000000000	-0.461854078698645
4.06000000000000	-0.463076680539955
4.07000000000000	-0.464296876780093
4.08000000000000	-0.465514664362931
4.09000000000000	-0.466730040254430
4.10000000000000	-0.467943001442617
4.11000000000000	-0.469153544937551
4.12000000000000	-0.470361667771296
4.13000000000000	-0.471567366997893
4.14000000000000	-0.472770639693328
4.15000000000000	-0.473971482955503
4.16000000000000	-0.475169893904210
4.17000000000000	-0.476365869681098
4.18000000000000	-0.477559407449644
4.19000000000000	-0.478750504395127
4.20000000000000	-0.479939157724595
4.21000000000000	-0.481125364666834
4.22000000000000	-0.482309122472344
4.23000000000000	-0.483490428413304
4.24000000000000	-0.484669279783547
4.25000000000000	-0.485845673898523
4.26000000000000	-0.487019608095278
4.27000000000000	-0.488191079732417
4.28000000000000	-0.489360086190080
4.29000000000000	-0.490526624869904
4.30000000000000	-0.491690693195003
4.31000000000000	-0.492852288609931
4.32000000000000	-0.494011408580652
4.33000000000000	-0.495168050594513
4.34000000000000	-0.496322212160214
4.35000000000000	-0.497473890807773
4.36000000000000	-0.498623084088500
4.37000000000000	-0.499769789574965
4.38000000000000	-0.500914004860970
4.39000000000000	-0.502055727561513
4.40000000000000	-0.503194955312764
4.41000000000000	-0.504331685772029
4.42000000000000	-0.505465916617724
4.43000000000000	-0.506597645549341
4.44000000000000	-0.507726870287418
4.45000000000000	-0.508853588573510
4.46000000000000	-0.509977798170157
4.47000000000000	-0.511099496860852
4.48000000000000	-0.512218682450013
4.49000000000000	-0.513335352762947
4.50000000000000	-0.514449505645826
4.51000000000000	-0.515561138965652
4.52000000000000	-0.516670250610224
4.53000000000000	-0.517776838488111
4.54000000000000	-0.518880900528618
4.55000000000000	-0.519982434681758
4.56000000000000	-0.521081438918217
4.57000000000000	-0.522177911229325
4.58000000000000	-0.523271849627024
4.59000000000000	-0.524363252143837
4.60000000000000	-0.525452116832836
4.61000000000000	-0.526538441767612
4.62000000000000	-0.527622225042242
4.63000000000000	-0.528703464771257
4.64000000000000	-0.529782159089613
4.65000000000000	-0.530858306152656
4.66000000000000	-0.531931904136095
4.67000000000000	-0.533002951235965
4.68000000000000	-0.534071445668598
4.69000000000000	-0.535137385670593
4.70000000000000	-0.536200769498780
4.71000000000000	-0.537261595430192
4.72000000000000	-0.538319861762030
4.73000000000000	-0.539375566811634
4.74000000000000	-0.540428708916451
4.75000000000000	-0.541479286433996
4.76000000000000	-0.542527297741833
4.77000000000000	-0.543572741237531
4.78000000000000	-0.544615615338637
4.79000000000000	-0.545655918482643
4.80000000000000	-0.546693649126956
4.81000000000000	-0.547728805748863
4.82000000000000	-0.548761386845499
4.83000000000000	-0.549791390933815
4.84000000000000	-0.550818816550548
4.85000000000000	-0.551843662252185
4.86000000000000	-0.552865926614932
4.87000000000000	-0.553885608234681
4.88000000000000	-0.554902705726981
4.89000000000000	-0.555917217727003
4.90000000000000	-0.556929142889503
4.91000000000000	-0.557938479888797
4.92000000000000	-0.558945227418724
4.93000000000000	-0.559949384192615
4.94000000000000	-0.560950948943259
4.95000000000000	-0.561949920422870
4.96000000000000	-0.562946297403057
4.97000000000000	-0.563940078674790
4.98000000000000	-0.564931263048363
4.99000000000000	-0.565919849353368
5	-0.566905836438655
5.01000000000000	-0.567889223172309
5.02000000000000	-0.568870008441606
5.03000000000000	-0.569848191152985
5.04000000000000	-0.570823770232016
5.05000000000000	-0.571796744623366
5.06000000000000	-0.572767113290766
5.07000000000000	-0.573734875216976
5.08000000000000	-0.574700029403754
5.09000000000000	-0.575662574871824
5.10000000000000	-0.576622510660838
5.11000000000000	-0.577579835829346
5.12000000000000	-0.578534549454766
5.13000000000000	-0.579486650633342
5.14000000000000	-0.580436138480120
5.15000000000000	-0.581383012128909
5.16000000000000	-0.582327270732247
5.17000000000000	-0.583268913461372
5.18000000000000	-0.584207939506184
5.19000000000000	-0.585144348075216
5.20000000000000	-0.586078138395595
5.21000000000000	-0.587009309713015
5.22000000000000	-0.587937861291696
5.23000000000000	-0.588863792414357
5.24000000000000	-0.589787102382177
5.25000000000000	-0.590707790514768
5.26000000000000	-0.591625856150134
5.27000000000000	-0.592541298644639
5.28000000000000	-0.593454117372979
5.29000000000000	-0.594364311728139
5.30000000000000	-0.595271881121368
5.31000000000000	-0.596176824982139
5.32000000000000	-0.597079142758120
5.33000000000000	-0.597978833915133
5.34000000000000	-0.598875897937129
5.35000000000000	-0.599770334326144
5.36000000000000	-0.600662142602277
5.37000000000000	-0.601551322303646
5.38000000000000	-0.602437872986356
5.39000000000000	-0.603321794224469
5.40000000000000	-0.604203085609967
5.41000000000000	-0.605081746752717
5.42000000000000	-0.605957777280439
5.43000000000000	-0.606831176838670
5.44000000000000	-0.607701945090733
5.45000000000000	-0.608570081717696
5.46000000000000	-0.609435586418345
5.47000000000000	-0.610298458909148
5.48000000000000	-0.611158698924216
5.49000000000000	-0.612016306215276
5.50000000000000	-0.612871280551630
5.51000000000000	-0.613723621720127
5.52000000000000	-0.614573329525122
5.53000000000000	-0.615420403788445
5.54000000000000	-0.616264844349368
5.55000000000000	-0.617106651064567
5.56000000000000	-0.617945823808091
5.57000000000000	-0.618782362471322
5.58000000000000	-0.619616266962951
5.59000000000000	-0.620447537208929
5.60000000000000	-0.621276173152447
5.61000000000000	-0.622102174753889
5.62000000000000	-0.622925541990807
5.63000000000000	-0.623746274857879
5.64000000000000	-0.624564373366880
5.65000000000000	-0.625379837546643
5.66000000000000	-0.626192667443027
5.67000000000000	-0.627002863118881
5.68000000000000	-0.627810424654008
5.69000000000000	-0.628615352145137
5.70000000000000	-0.629417645705876
5.71000000000000	-0.630217305466690
5.72000000000000	-0.631014331574857
5.73000000000000	-0.631808724194437
5.74000000000000	-0.632600483506237
5.75000000000000	-0.633389609707775
5.76000000000000	-0.634176103013247
5.77000000000000	-0.634959963653490
5.78000000000000	-0.635741191875947
5.79000000000000	-0.636519787944632
5.80000000000000	-0.637295752140100
5.81000000000000	-0.638069084759403
5.82000000000000	-0.638839786116063
5.83000000000000	-0.639607856540031
5.84000000000000	-0.640373296377656
5.85000000000000	-0.641136105991648
5.86000000000000	-0.641896285761044
5.87000000000000	-0.642653836081170
5.88000000000000	-0.643408757363610
5.89000000000000	-0.644161050036168
5.90000000000000	-0.644910714542834
5.91000000000000	-0.645657751343747
5.92000000000000	-0.646402160915163
5.93000000000000	-0.647143943749418
5.94000000000000	-0.647883100354890
5.95000000000000	-0.648619631255967
5.96000000000000	-0.649353536993013
5.97000000000000	-0.650084818122329
5.98000000000000	-0.650813475216120
5.99000000000000	-0.651539508862459
6	-0.652262919665250
6.01000000000000	-0.652983708244197
6.02000000000000	-0.653701875234762
6.03000000000000	-0.654417421288137
6.04000000000000	-0.655130347071204
6.05000000000000	-0.655840653266497
6.06000000000000	-0.656548340572175
6.07000000000000	-0.657253409701979
6.08000000000000	-0.657955861385199
6.09000000000000	-0.658655696366638
6.10000000000000	-0.659352915406578
6.11000000000000	-0.660047519280743
6.12000000000000	-0.660739508780263
6.13000000000000	-0.661428884711640
6.14000000000000	-0.662115647896713
6.15000000000000	-0.662799799172618
6.16000000000000	-0.663481339391757
6.17000000000000	-0.664160269421761
6.18000000000000	-0.664836590145454
6.19000000000000	-0.665510302460818
6.20000000000000	-0.666181407280955
6.21000000000000	-0.666849905534053
6.22000000000000	-0.667515798163353
6.23000000000000	-0.668179086127109
6.24000000000000	-0.668839770398555
6.25000000000000	-0.669497851965865
6.26000000000000	-0.670153331832122
6.27000000000000	-0.670806211015284
6.28000000000000	-0.671456490548141
6.29000000000000	-0.672104171478284
6.30000000000000	-0.672749254868069
6.31000000000000	-0.673391741794578
6.32000000000000	-0.674031633349590
6.33000000000000	-0.674668930639537
6.34000000000000	-0.675303634785472
6.35000000000000	-0.675935746923037
6.36000000000000	-0.676565268202418
6.37000000000000	-0.677192199788317
6.38000000000000	-0.677816542859914
6.39000000000000	-0.678438298610830
6.40000000000000	-0.679057468249090
6.41000000000000	-0.679674052997090
6.42000000000000	-0.680288054091560
6.43000000000000	-0.680899472783525
6.44000000000000	-0.681508310338276
6.45000000000000	-0.682114568035327
6.46000000000000	-0.682718247168382
6.47000000000000	-0.683319349045302
6.48000000000000	-0.683917874988061
6.49000000000000	-0.684513826332717
6.50000000000000	-0.685107204429374
6.51000000000000	-0.685698010642145
6.52000000000000	-0.686286246349119
6.53000000000000	-0.686871912942319
6.54000000000000	-0.687455011827674
6.55000000000000	-0.688035544424975
6.56000000000000	-0.688613512167842
6.57000000000000	-0.689188916503692
6.58000000000000	-0.689761758893697
6.59000000000000	-0.690332040812751
6.60000000000000	-0.690899763749431
6.61000000000000	-0.691464929205967
6.62000000000000	-0.692027538698198
6.63000000000000	-0.692587593755543
6.64000000000000	-0.693145095920958
6.65000000000000	-0.693700046750906
6.66000000000000	-0.694252447815319
6.67000000000000	-0.694802300697559
6.68000000000000	-0.695349606994386
6.69000000000000	-0.695894368315917
6.70000000000000	-0.696436586285597
6.71000000000000	-0.696976262540155
6.72000000000000	-0.697513398729572
6.73000000000000	-0.698047996517044
6.74000000000000	-0.698580057578948
6.75000000000000	-0.699109583604800
6.76000000000000	-0.699636576297226
6.77000000000000	-0.700161037371921
6.78000000000000	-0.700682968557614
6.79000000000000	-0.701202371596030
6.80000000000000	-0.701719248241859
6.81000000000000	-0.702233600262714
6.82000000000000	-0.702745429439099
6.83000000000000	-0.703254737564368
6.84000000000000	-0.703761526444694
6.85000000000000	-0.704265797899030
6.86000000000000	-0.704767553759073
6.87000000000000	-0.705266795869227
6.88000000000000	-0.705763526086568
6.89000000000000	-0.706257746280809
6.90000000000000	-0.706749458334259
6.91000000000000	-0.707238664141793
6.92000000000000	-0.707725365610809
6.93000000000000	-0.708209564661198
6.94000000000000	-0.708691263225304
6.95000000000000	-0.709170463247890
6.96000000000000	-0.709647166686096
6.97000000000000	-0.710121375509412
6.98000000000000	-0.710593091699635
6.99000000000000	-0.711062317250833
7	-0.711529054169311
7.01000000000000	-0.711993304473575
7.02000000000000	-0.712455070194293
7.03000000000000	-0.712914353374262
7.04000000000000	-0.713371156068368
7.05000000000000	-0.713825480343552
7.06000000000000	-0.714277328278774
7.07000000000000	-0.714726701964976
7.08000000000000	-0.715173603505044
7.09000000000000	-0.715618035013777
7.10000000000000	-0.716059998617843
7.11000000000000	-0.716499496455749
7.12000000000000	-0.716936530677802
7.13000000000000	-0.717371103446071
7.14000000000000	-0.717803216934357
7.15000000000000	-0.718232873328149
7.16000000000000	-0.718660074824592
7.17000000000000	-0.719084823632450
7.18000000000000	-0.719507121972070
7.19000000000000	-0.719926972075345
7.20000000000000	-0.720344376185677
7.21000000000000	-0.720759336557943
7.22000000000000	-0.721171855458455
7.23000000000000	-0.721581935164928
7.24000000000000	-0.721989577966441
7.25000000000000	-0.722394786163400
7.26000000000000	-0.722797562067506
7.27000000000000	-0.723197908001713
7.28000000000000	-0.723595826300195
7.29000000000000	-0.723991319308309
7.30000000000000	-0.724384389382560
7.31000000000000	-0.724775038890563
7.32000000000000	-0.725163270211005
7.33000000000000	-0.725549085733613
7.34000000000000	-0.725932487859116
7.35000000000000	-0.726313478999207
7.36000000000000	-0.726692061576509
7.37000000000000	-0.727068238024536
7.38000000000000	-0.727442010787661
7.39000000000000	-0.727813382321076
7.40000000000000	-0.728182355090755
7.41000000000000	-0.728548931573424
7.42000000000000	-0.728913114256515
7.43000000000000	-0.729274905638140
7.44000000000000	-0.729634308227046
7.45000000000000	-0.729991324542586
7.46000000000000	-0.730345957114677
7.47000000000000	-0.730698208483768
7.48000000000000	-0.731048081200798
7.49000000000000	-0.731395577827168
7.50000000000000	-0.731740700934698
7.51000000000000	-0.732083453105593
7.52000000000000	-0.732423836932410
7.53000000000000	-0.732761855018015
7.54000000000000	-0.733097509975552
7.55000000000000	-0.733430804428406
7.56000000000000	-0.733761741010164
7.57000000000000	-0.734090322364584
7.58000000000000	-0.734416551145553
7.59000000000000	-0.734740430017056
7.60000000000000	-0.735061961653135
7.61000000000000	-0.735381148737856
7.62000000000000	-0.735697993965272
7.63000000000000	-0.736012500039389
7.64000000000000	-0.736324669674125
7.65000000000000	-0.736634505593277
7.66000000000000	-0.736942010530485
7.67000000000000	-0.737247187229197
7.68000000000000	-0.737550038442629
7.69000000000000	-0.737850566933731
7.70000000000000	-0.738148775475152
7.71000000000000	-0.738444666849203
7.72000000000000	-0.738738243847820
7.73000000000000	-0.739029509272530
7.74000000000000	-0.739318465934414
7.75000000000000	-0.739605116654067
7.76000000000000	-0.739889464261570
7.77000000000000	-0.740171511596447
7.78000000000000	-0.740451261507633
7.79000000000000	-0.740728716853435
7.80000000000000	-0.741003880501499
7.81000000000000	-0.741276755328770
7.82000000000000	-0.741547344221462
7.83000000000000	-0.741815650075014
7.84000000000000	-0.742081675794063
7.85000000000000	-0.742345424292401
7.86000000000000	-0.742606898492941
7.87000000000000	-0.742866101327683
7.88000000000000	-0.743123035737677
7.89000000000000	-0.743377704672984
7.90000000000000	-0.743630111092646
7.91000000000000	-0.743880257964645
7.92000000000000	-0.744128148265871
7.93000000000000	-0.744373784982080
7.94000000000000	-0.744617171107867
7.95000000000000	-0.744858309646621
7.96000000000000	-0.745097203610498
7.97000000000000	-0.745333856020376
7.98000000000000	-0.745568269905828
7.99000000000000	-0.745800448305081
8	-0.746030394264979
8.01000000000000	-0.746258110840950
8.02000000000000	-0.746483601096972
8.03000000000000	-0.746706868105533
8.04000000000000	-0.746927914947598
8.05000000000000	-0.747146744712570
8.06000000000000	-0.747363360498261
8.07000000000000	-0.747577765410847
8.08000000000000	-0.747789962564841
8.09000000000000	-0.747999955083051
8.10000000000000	-0.748207746096550
8.11000000000000	-0.748413338744633
8.12000000000000	-0.748616736174789
8.13000000000000	-0.748817941542660
8.14000000000000	-0.749016958012009
8.15000000000000	-0.749213788754679
8.16000000000000	-0.749408436950566
8.17000000000000	-0.749600905787574
8.18000000000000	-0.749791198461588
8.19000000000000	-0.749979318176432
8.20000000000000	-0.750165268143836
8.21000000000000	-0.750349051583399
8.22000000000000	-0.750530671722559
8.23000000000000	-0.750710131796549
8.24000000000000	-0.750887435048368
8.25000000000000	-0.751062584728742
8.26000000000000	-0.751235584096093
8.27000000000000	-0.751406436416496
8.28000000000000	-0.751575144963652
8.29000000000000	-0.751741713018847
8.30000000000000	-0.751906143870918
8.31000000000000	-0.752068440816218
8.32000000000000	-0.752228607158582
8.33000000000000	-0.752386646209289
8.34000000000000	-0.752542561287029
8.35000000000000	-0.752696355717864
8.36000000000000	-0.752848032835200
8.37000000000000	-0.752997595979744
8.38000000000000	-0.753145048499472
8.39000000000000	-0.753290393749593
8.40000000000000	-0.753433635092517
8.41000000000000	-0.753574775897816
8.42000000000000	-0.753713819542190
8.43000000000000	-0.753850769409433
8.44000000000000	-0.753985628890393
8.45000000000000	-0.754118401382945
8.46000000000000	-0.754249090291950
8.47000000000000	-0.754377699029223
8.48000000000000	-0.754504231013493
8.49000000000000	-0.754628689670375
8.50000000000000	-0.754751078432328
8.51000000000000	-0.754871400738627
8.52000000000000	-0.754989660035322
8.53000000000000	-0.755105859775207
8.54000000000000	-0.755220003417781
8.55000000000000	-0.755332094429218
8.56000000000000	-0.755442136282329
8.57000000000000	-0.755550132456527
8.58000000000000	-0.755656086437794
8.59000000000000	-0.755760001718645
8.60000000000000	-0.755861881798093
8.61000000000000	-0.755961730181613
8.62000000000000	-0.756059550381111
8.63000000000000	-0.756155345914886
8.64000000000000	-0.756249120307595
8.65000000000000	-0.756340877090222
8.66000000000000	-0.756430619800039
8.67000000000000	-0.756518351980572
8.68000000000000	-0.756604077181570
8.69000000000000	-0.756687798958967
8.70000000000000	-0.756769520874846
8.71000000000000	-0.756849246497410
8.72000000000000	-0.756926979400942
8.73000000000000	-0.757002723165774
8.74000000000000	-0.757076481378247
8.75000000000000	-0.757148257630686
8.76000000000000	-0.757218055521355
8.77000000000000	-0.757285878654433
8.78000000000000	-0.757351730639969
8.79000000000000	-0.757415615093856
8.80000000000000	-0.757477535637791
8.81000000000000	-0.757537495899244
8.82000000000000	-0.757595499511424
8.83000000000000	-0.757651550113241
8.84000000000000	-0.757705651349275
8.85000000000000	-0.757757806869743
8.86000000000000	-0.757808020330458
8.87000000000000	-0.757856295392804
8.88000000000000	-0.757902635723694
8.89000000000000	-0.757947044995541
8.90000000000000	-0.757989526886220
8.91000000000000	-0.758030085079036
8.92000000000000	-0.758068723262691
8.93000000000000	-0.758105445131249
8.94000000000000	-0.758140254384100
8.95000000000000	-0.758173154725928
8.96000000000000	-0.758204149866678
8.97000000000000	-0.758233243521517
8.98000000000000	-0.758260439410808
8.99000000000000	-0.758285741260069
9	-0.758309152799942
9.01000000000000	-0.758330677766161
9.02000000000000	-0.758350319899514
9.03000000000000	-0.758368082945814
9.04000000000000	-0.758383970655860
9.05000000000000	-0.758397986785407
9.06000000000000	-0.758410135095130
9.07000000000000	-0.758420419350595
9.08000000000000	-0.758428843322217
9.09000000000000	-0.758435410785235
9.10000000000000	-0.758440125519674
9.11000000000000	-0.758442991310310
9.12000000000000	-0.758444011946639
9.13000000000000	-0.758442306361892
9.14000000000000	-0.758436792306297
9.15000000000000	-0.758427476265498
9.16000000000000	-0.758414367639549
9.17000000000000	-0.758397475861231
9.18000000000000	-0.758376810395830
9.19000000000000	-0.758352380740923
9.20000000000000	-0.758324196426154
9.21000000000000	-0.758292267013023
9.22000000000000	-0.758256602094665
9.23000000000000	-0.758217211295629
9.24000000000000	-0.758174104271668
9.25000000000000	-0.758127290709513
9.26000000000000	-0.758076780326661
9.27000000000000	-0.758022582871154
9.28000000000000	-0.757964708121365
9.29000000000000	-0.757903165885780
9.30000000000000	-0.757837966002778
9.31000000000000	-0.757769118340417
9.32000000000000	-0.757696632796215
9.33000000000000	-0.757620519296932
9.34000000000000	-0.757540787798358
9.35000000000000	-0.757457448285089
9.36000000000000	-0.757370510770320
9.37000000000000	-0.757279985295617
9.38000000000000	-0.757185881930710
9.39000000000000	-0.757088210773273
9.40000000000000	-0.756986981948705
9.41000000000000	-0.756882205609922
9.42000000000000	-0.756773891937132
9.43000000000000	-0.756662051137623
9.44000000000000	-0.756546693445549
9.45000000000000	-0.756427829121713
9.46000000000000	-0.756305468453351
9.47000000000000	-0.756179621753916
9.48000000000000	-0.756050299362865
9.49000000000000	-0.755917511645444
9.50000000000000	-0.755781268992470
9.51000000000000	-0.755641581820120
9.52000000000000	-0.755498460569714
9.53000000000000	-0.755351915707500
9.54000000000000	-0.755201957724445
9.55000000000000	-0.755048597136013
9.56000000000000	-0.754891844481960
9.57000000000000	-0.754731710326108
9.58000000000000	-0.754568205256146
9.59000000000000	-0.754401339883406
9.60000000000000	-0.754231124842652
9.61000000000000	-0.754057570791872
9.62000000000000	-0.753880688412056
9.63000000000000	-0.753700488406992
9.64000000000000	-0.753516981503049
9.65000000000000	-0.753330178448966
9.66000000000000	-0.753140090015637
9.67000000000000	-0.752946726995904
9.68000000000000	-0.752750100204341
9.69000000000000	-0.752550220477046
9.70000000000000	-0.752347098671425
9.71000000000000	-0.752140745665986
9.72000000000000	-0.751931172360123
9.73000000000000	-0.751718389673910
9.74000000000000	-0.751502408547886
9.75000000000000	-0.751283239942849
9.76000000000000	-0.751060894839642
9.77000000000000	-0.750835384238946
9.78000000000000	-0.750606719161069
9.79000000000000	-0.750374910645737
9.80000000000000	-0.750139969751882
9.81000000000000	-0.749901907557439
9.82000000000000	-0.749660735159131
9.83000000000000	-0.749416463672265
9.84000000000000	-0.749169104230520
9.85000000000000	-0.748918667985742
9.86000000000000	-0.748665166107735
9.87000000000000	-0.748408609784052
9.88000000000000	-0.748149010219790
9.89000000000000	-0.747886378637381
9.90000000000000	-0.747620726276389
9.91000000000000	-0.747352064393295
9.92000000000000	-0.747080404261302
9.93000000000000	-0.746805757170120
9.94000000000000	-0.746528134425762
9.95000000000000	-0.746247547350344
9.96000000000000	-0.745964007281869
9.97000000000000	-0.745677525574035
9.98000000000000	-0.745388113596019
9.99000000000000	-0.745095782732279
10	-0.744800544382348
10.0100000000000	-0.744502409960628
10.0200000000000	-0.744201390896192
10.0300000000000	-0.743897498632573
10.0400000000000	-0.743590744627568
10.0500000000000	-0.743281140353029
10.0600000000000	-0.742968697294667
10.0700000000000	-0.742653426951844
10.0800000000000	-0.742335340837373
10.0900000000000	-0.742014450477319
10.1000000000000	-0.741690767410794
10.1100000000000	-0.741364303189757
10.1200000000000	-0.741035069378814
10.1300000000000	-0.740703077555017
10.1400000000000	-0.740368339307664
10.1500000000000	-0.740030866238100
10.1600000000000	-0.739690669959516
10.1700000000000	-0.739347762096752
10.1800000000000	-0.739002154286093
10.1900000000000	-0.738653858175078
10.2000000000000	-0.738302885422296
10.2100000000000	-0.737949247697190
10.2200000000000	-0.737592956679859
10.2300000000000	-0.737234024060862
10.2400000000000	-0.736872461541018
10.2500000000000	-0.736508280831215
10.2600000000000	-0.736141493652206
10.2700000000000	-0.735772111734420
10.2800000000000	-0.735400146817763
10.2900000000000	-0.735025610651422
10.3000000000000	-0.734648514993672
10.3100000000000	-0.734268871611681
10.3200000000000	-0.733886692281315
10.3300000000000	-0.733501988786947
10.3400000000000	-0.733114772921255
10.3500000000000	-0.732725056485041
10.3600000000000	-0.732332851287029
10.3700000000000	-0.731938169143675
10.3800000000000	-0.731541021878976
10.3900000000000	-0.731141421324277
10.4000000000000	-0.730739379318081
10.4100000000000	-0.730334907705856
10.4200000000000	-0.729928018339844
10.4300000000000	-0.729518723078875
10.4400000000000	-0.729107033788170
10.4500000000000	-0.728692962339157
10.4600000000000	-0.728276520609281
10.4700000000000	-0.727857720481812
10.4800000000000	-0.727436573845662
10.4900000000000	-0.727013092595189
10.5000000000000	-0.726587288630017
10.5100000000000	-0.726159173854843
10.5200000000000	-0.725728760179256
10.5300000000000	-0.725296059517543
10.5400000000000	-0.724861083788508
10.5500000000000	-0.724423844915285
10.5600000000000	-0.723984354825153
10.5700000000000	-0.723542625449348
10.5800000000000	-0.723098668722883
10.5900000000000	-0.722652496584361
10.6000000000000	-0.722204120975791
10.6100000000000	-0.721753553842405
10.6200000000000	-0.721300807132475
10.6300000000000	-0.720845892797132
10.6400000000000	-0.720388822790178
10.6500000000000	-0.719929609067914
10.6600000000000	-0.719468263588948
10.6700000000000	-0.719004798314022
10.6800000000000	-0.718539225205825
10.6900000000000	-0.718071556228818
10.7000000000000	-0.717601803349053
10.7100000000000	-0.717129978533992
10.7200000000000	-0.716656093752326
10.7300000000000	-0.716180160973804
10.7400000000000	-0.715702192169047
10.7500000000000	-0.715222199309373
10.7600000000000	-0.714740194366623
10.7700000000000	-0.714256189312978
10.7800000000000	-0.713770196120788
10.7900000000000	-0.713282226762393
10.8000000000000	-0.712792293209948
10.8100000000000	-0.712300407435248
10.8200000000000	-0.711806581409554
10.8300000000000	-0.711310827103418
10.8400000000000	-0.710813156486509
10.8500000000000	-0.710313581527439
10.8600000000000	-0.709812114193592
10.8700000000000	-0.709308766450949
10.8800000000000	-0.708803550263919
10.8900000000000	-0.708296477595164
10.9000000000000	-0.707787560405430
10.9100000000000	-0.707276810653375
10.9200000000000	-0.706764240295399
10.9300000000000	-0.706249861285476
10.9400000000000	-0.705733685574982
10.9500000000000	-0.705215725112525
10.9600000000000	-0.704695991843782
10.9700000000000	-0.704174497711325
10.9800000000000	-0.703651254654457
10.9900000000000	-0.703126274609042
11	-0.702599569507342
11.0100000000000	-0.702071151277847
11.0200000000000	-0.701541031845113
11.0300000000000	-0.701009223129592
11.0400000000000	-0.700475737047472
11.0500000000000	-0.699940585510508
11.0600000000000	-0.699403780425863
11.0700000000000	-0.698865333695941
11.0800000000000	-0.698325257218225
11.0900000000000	-0.697783562885114
11.1000000000000	-0.697240262583761
11.1100000000000	-0.696695368195913
11.1200000000000	-0.696148891597750
11.1300000000000	-0.695600844659720
11.1400000000000	-0.695051239246385
11.1500000000000	-0.694500087216257
11.1600000000000	-0.693947400421638
11.1700000000000	-0.693393190708467
11.1800000000000	-0.692837469916158
11.1900000000000	-0.692280249877439
11.2000000000000	-0.691721542418201
11.2100000000000	-0.691161359357338
11.2200000000000	-0.690599712506591
11.2300000000000	-0.690036613670391
11.2400000000000	-0.689472074645706
11.2500000000000	-0.688906107221885
11.2600000000000	-0.688338723180503
11.2700000000000	-0.687769934295208
11.2800000000000	-0.687199752331569
11.2900000000000	-0.686628189046919
11.3000000000000	-0.686055256190207
11.3100000000000	-0.685480965501844
11.3200000000000	-0.684905328713552
11.3300000000000	-0.684328357548212
11.3400000000000	-0.683750063719715
11.3500000000000	-0.683170458932812
11.3600000000000	-0.682589554882964
11.3700000000000	-0.682007363256193
11.3800000000000	-0.681423895728935
11.3900000000000	-0.680839163967891
11.4000000000000	-0.680253179629877
11.4100000000000	-0.679665954361683
11.4200000000000	-0.679077499799921
11.4300000000000	-0.678487827570884
11.4400000000000	-0.677896949290395
11.4500000000000	-0.677304876563667
11.4600000000000	-0.676711620985157
11.4700000000000	-0.676117194138420
11.4800000000000	-0.675521607595972
11.4900000000000	-0.674924872919136
11.5000000000000	-0.674327001657914
11.5100000000000	-0.673728005350832
11.5200000000000	-0.673127895524807
11.5300000000000	-0.672526683695002
11.5400000000000	-0.671924381364689
11.5500000000000	-0.671321000025108
11.5600000000000	-0.670716551155324
11.5700000000000	-0.670111046222096
11.5800000000000	-0.669504496679730
11.5900000000000	-0.668896913969950
11.6000000000000	-0.668288309521753
11.6100000000000	-0.667678694751279
11.6200000000000	-0.667068081061670
11.6300000000000	-0.666456479842937
11.6400000000000	-0.665843902471822
11.6500000000000	-0.665230360311671
11.6600000000000	-0.664615864712288
11.6700000000000	-0.664000427009813
11.6800000000000	-0.663384058526581
11.6900000000000	-0.662766770570997
11.7000000000000	-0.662148574437394
11.7100000000000	-0.661529481405913
11.7200000000000	-0.660909502742363
11.7300000000000	-0.660288649698094
11.7400000000000	-0.659666933509870
11.7500000000000	-0.659044365399736
11.7600000000000	-0.658420956574890
11.7700000000000	-0.657796718227556
11.7800000000000	-0.657171661534853
11.7900000000000	-0.656545797658675
11.8000000000000	-0.655919137745557
11.8100000000000	-0.655291692926550
11.8200000000000	-0.654663474317100
11.8300000000000	-0.654034493016920
11.8400000000000	-0.653404760109865
11.8500000000000	-0.652774286663808
11.8600000000000	-0.652143083730517
11.8700000000000	-0.651511162345534
11.8800000000000	-0.650878533528052
11.8900000000000	-0.650245208280789
11.9000000000000	-0.649611197589875
11.9100000000000	-0.648976512424720
11.9200000000000	-0.648341163737906
11.9300000000000	-0.647705162465059
11.9400000000000	-0.647068519524732
11.9500000000000	-0.646431245818289
11.9600000000000	-0.645793352229784
11.9700000000000	-0.645154849625844
11.9800000000000	-0.644515748855552
11.9900000000000	-0.643876060750333
12	-0.643235796123835
12.0100000000000	-0.642594965771815
12.0200000000000	-0.641953580472024
12.0300000000000	-0.641311650984096
12.0400000000000	-0.640669188049426
12.0500000000000	-0.640026202391068
12.0600000000000	-0.639382704713612
12.0700000000000	-0.638738705703080
12.0800000000000	-0.638094216026810
12.0900000000000	-0.637449246333347
12.1000000000000	-0.636803807252327
12.1100000000000	-0.636157909394379
12.1200000000000	-0.635511563351006
12.1300000000000	-0.634864779694477
12.1400000000000	-0.634217568977722
12.1500000000000	-0.633569941734225
12.1600000000000	-0.632921908477911
12.1700000000000	-0.632273479703046
12.1800000000000	-0.631624665884128
12.1900000000000	-0.630975477475783
12.2000000000000	-0.630325924912655
12.2100000000000	-0.629676018609310
12.2200000000000	-0.629025768960126
12.2300000000000	-0.628375186339190
12.2400000000000	-0.627724281100200
12.2500000000000	-0.627073063576356
12.2600000000000	-0.626421544080264
12.2700000000000	-0.625769732903834
12.2800000000000	-0.625117640318174
12.2900000000000	-0.624465276573500
12.3000000000000	-0.623812651899026
12.3100000000000	-0.623159776502873
12.3200000000000	-0.622506660571967
12.3300000000000	-0.621853314271941
12.3400000000000	-0.621199747747041
12.3500000000000	-0.620545971120023
12.3600000000000	-0.619891994492065
12.3700000000000	-0.619237827942665
12.3800000000000	-0.618583481529550
12.3900000000000	-0.617928965288578
12.4000000000000	-0.617274289233647
12.4100000000000	-0.616619463356600
12.4200000000000	-0.615964497627134
12.4300000000000	-0.615309401992704
12.4400000000000	-0.614654186378436
12.4500000000000	-0.613998860687033
12.4600000000000	-0.613343434798685
12.4700000000000	-0.612687918570977
12.4800000000000	-0.612032321838805
12.4900000000000	-0.611376654414280
12.5000000000000	-0.610720926086644
12.5100000000000	-0.610065146622183
12.5200000000000	-0.609409325764135
12.5300000000000	-0.608753473232607
12.5400000000000	-0.608097598724489
12.5500000000000	-0.607441711913367
12.5600000000000	-0.606785822449436
12.5700000000000	-0.606129939959421
12.5800000000000	-0.605474074046485
12.5900000000000	-0.604818234290155
12.6000000000000	-0.604162430246230
12.6100000000000	-0.603506671446705
12.6200000000000	-0.602850967399686
12.6300000000000	-0.602195327589311
12.6400000000000	-0.601539761475667
12.6500000000000	-0.600884278494711
12.6600000000000	-0.600228888058191
12.6700000000000	-0.599573599553564
12.6800000000000	-0.598918422343922
12.6900000000000	-0.598263365767912
12.7000000000000	-0.597608439139655
12.7100000000000	-0.596953651748677
12.7200000000000	-0.596299012859826
12.7300000000000	-0.595644531713195
12.7400000000000	-0.594990217524056
12.7500000000000	-0.594336079482776
12.7600000000000	-0.593682126754746
12.7700000000000	-0.593028368480312
12.7800000000000	-0.592374813774690
12.7900000000000	-0.591721471727909
12.8000000000000	-0.591068351404726
12.8100000000000	-0.590415461844564
12.8200000000000	-0.589762812061432
12.8300000000000	-0.589110411043865
12.8400000000000	-0.588458267754846
12.8500000000000	-0.587806391131740
12.8600000000000	-0.587154790086227
12.8700000000000	-0.586503473504227
12.8800000000000	-0.585852450245843
12.8900000000000	-0.585201729145286
12.9000000000000	-0.584551319010811
12.9100000000000	-0.583901228624650
12.9200000000000	-0.583251466742949
12.9300000000000	-0.582602042095700
12.9400000000000	-0.581952963386680
12.9500000000000	-0.581304239293385
12.9600000000000	-0.580655878466965
12.9700000000000	-0.580007889532166
12.9800000000000	-0.579360281087267
12.9900000000000	-0.578713061704012
13	-0.578066239927556
13.0100000000000	-0.577419824276405
13.0200000000000	-0.576773823242347
13.0300000000000	-0.576128245290404
13.0400000000000	-0.575483098858765
13.0500000000000	-0.574838392358732
13.0600000000000	-0.574194134174659
13.0700000000000	-0.573550332663896
13.0800000000000	-0.572906996156733
13.0900000000000	-0.572264132956343
13.1000000000000	-0.571621751338727
13.1100000000000	-0.570979859552657
13.1200000000000	-0.570338465819623
13.1300000000000	-0.569697578333779
13.1400000000000	-0.569057205261887
13.1500000000000	-0.568417354743268
13.1600000000000	-0.567778034889748
13.1700000000000	-0.567139253785600
13.1800000000000	-0.566501019487504
13.1900000000000	-0.565863340024488
13.2000000000000	-0.565226223397877
13.2100000000000	-0.564589677581249
13.2200000000000	-0.563953710520379
13.2300000000000	-0.563318330133196
13.2400000000000	-0.562683544309731
13.2500000000000	-0.562049360912073
13.2600000000000	-0.561415787774314
13.2700000000000	-0.560782832702512
13.2800000000000	-0.560150503474639
13.2900000000000	-0.559518807840537
13.3000000000000	-0.558887753521871
13.3100000000000	-0.558257348212087
13.3200000000000	-0.557627599576368
13.3300000000000	-0.556998515251586
13.3400000000000	-0.556370102846267
13.3500000000000	-0.555742369940538
13.3600000000000	-0.555115324086096
13.3700000000000	-0.554488972806158
13.3800000000000	-0.553863323595424
13.3900000000000	-0.553238383920037
13.4000000000000	-0.552614161217539
13.4100000000000	-0.551990662896838
13.4200000000000	-0.551367896338164
13.4300000000000	-0.550745868893032
13.4400000000000	-0.550124587884203
13.4500000000000	-0.549504060605650
13.4600000000000	-0.548884294322519
13.4700000000000	-0.548265296271093
13.4800000000000	-0.547647073658754
13.4900000000000	-0.547029633663951
13.5000000000000	-0.546412983436165
13.5100000000000	-0.545797130095872
13.5200000000000	-0.545182080734512
13.5300000000000	-0.544567842414452
13.5400000000000	-0.543954422168960
13.5500000000000	-0.543341827002166
13.5600000000000	-0.542730063889032
13.5700000000000	-0.542119139775323
13.5800000000000	-0.541509061577577
13.5900000000000	-0.540899836183067
13.6000000000000	-0.540291470449781
13.6100000000000	-0.539683971206389
13.6200000000000	-0.539077345252213
13.6300000000000	-0.538471599357197
13.6400000000000	-0.537866740261886
13.6500000000000	-0.537262774677392
13.6600000000000	-0.536659709285373
13.6700000000000	-0.536057550738001
13.6800000000000	-0.535456305657939
13.6900000000000	-0.534855980638319
13.7000000000000	-0.534256582242709
13.7100000000000	-0.533658117005100
13.7200000000000	-0.533060591429871
13.7300000000000	-0.532464011991772
13.7400000000000	-0.531868385135901
13.7500000000000	-0.531273717277681
13.7600000000000	-0.530680014802837
13.7700000000000	-0.530087284067375
13.7800000000000	-0.529495531397564
13.7900000000000	-0.528904763089911
13.8000000000000	-0.528314985411146
13.8100000000000	-0.527726204598197
13.8200000000000	-0.527138426858179
13.8300000000000	-0.526551658368366
13.8400000000000	-0.525965905276182
13.8500000000000	-0.525381173699178
13.8600000000000	-0.524797469725017
13.8700000000000	-0.524214799411457
13.8800000000000	-0.523633168786335
13.8900000000000	-0.523052583847553
13.9000000000000	-0.522473050563060
13.9100000000000	-0.521894574870840
13.9200000000000	-0.521317162678897
13.9300000000000	-0.520740819865242
13.9400000000000	-0.520165552277879
13.9500000000000	-0.519591365734793
13.9600000000000	-0.519018266023935
13.9700000000000	-0.518446258903216
13.9800000000000	-0.517875350100491
13.9900000000000	-0.517305545313550
14	-0.516736850210107
14.0100000000000	-0.516169270427790
14.0200000000000	-0.515602811574133
14.0300000000000	-0.515037479226566
14.0400000000000	-0.514473278932409
14.0500000000000	-0.513910216208856
14.0600000000000	-0.513348296542979
14.0700000000000	-0.512787525391712
14.0800000000000	-0.512227908181849
14.0900000000000	-0.511669450310035
14.1000000000000	-0.511112157142763
14.1100000000000	-0.510556034016367
14.1200000000000	-0.510001086237017
14.1300000000000	-0.509447319080716
14.1400000000000	-0.508894737793295
14.1500000000000	-0.508343347590409
14.1600000000000	-0.507793153657538
14.1700000000000	-0.507244161149979
14.1800000000000	-0.506696375192846
14.1900000000000	-0.506149800881071
14.2000000000000	-0.505604443279398
14.2100000000000	-0.505060307422386
14.2200000000000	-0.504517398314409
14.2300000000000	-0.503975720929653
14.2400000000000	-0.503435280212117
14.2500000000000	-0.502896081075619
14.2600000000000	-0.502358128403789
14.2700000000000	-0.501821427050079
14.2800000000000	-0.501285981837762
14.2900000000000	-0.500751797559934
14.3000000000000	-0.500218878979517
14.3100000000000	-0.499687230829266
14.3200000000000	-0.499156857811770
14.3300000000000	-0.498627764599454
14.3400000000000	-0.498099955834593
14.3500000000000	-0.497573436129307
14.3600000000000	-0.497048210065573
14.3700000000000	-0.496524282195231
14.3800000000000	-0.496001657039986
14.3900000000000	-0.495480339091422
14.4000000000000	-0.494960332811005
14.4100000000000	-0.494441642630090
14.4200000000000	-0.493924272949934
14.4300000000000	-0.493408228141699
14.4400000000000	-0.492893512546467
14.4500000000000	-0.492380130475246
14.4600000000000	-0.491868086208980
14.4700000000000	-0.491357383998560
14.4800000000000	-0.490848028064839
14.4900000000000	-0.490340022598635
14.5000000000000	-0.489833371760749
14.5100000000000	-0.489328079681976
14.5200000000000	-0.488824150463115
14.5300000000000	-0.488321588174987
14.5400000000000	-0.487820396858441
14.5500000000000	-0.487320580524375
14.5600000000000	-0.486822143153746
14.5700000000000	-0.486325088697586
14.5800000000000	-0.485829421077015
14.5900000000000	-0.485335144183260
14.6000000000000	-0.484842261877668
14.6100000000000	-0.484350777991721
14.6200000000000	-0.483860696327057
14.6300000000000	-0.483372020655483
14.6400000000000	-0.482884754718994
14.6500000000000	-0.482398902229790
14.6600000000000	-0.481914466870296
14.6700000000000	-0.481431452293178
14.6800000000000	-0.480949862121363
14.6900000000000	-0.480469699948058
14.7000000000000	-0.479990969336772
14.7100000000000	-0.479513673821332
14.7200000000000	-0.479037816905907
14.7300000000000	-0.478563402065028
14.7400000000000	-0.478090432743606
14.7500000000000	-0.477618912356960
14.7600000000000	-0.477148844290834
14.7700000000000	-0.476680231901419
14.7800000000000	-0.476213078515380
14.7900000000000	-0.475747387429877
14.8000000000000	-0.475283161912586
14.8100000000000	-0.474820405201728
14.8200000000000	-0.474359120506087
14.8300000000000	-0.473899311005041
14.8400000000000	-0.473440979848584
14.8500000000000	-0.472984130157350
14.8600000000000	-0.472528765022641
14.8700000000000	-0.472074887506452
14.8800000000000	-0.471622500641499
14.8900000000000	-0.471171607431244
14.9000000000000	-0.470722210849922
14.9100000000000	-0.470274313842573
14.9200000000000	-0.469827919325061
14.9300000000000	-0.469383030184113
14.9400000000000	-0.468939649277340
14.9500000000000	-0.468497779433270
14.9600000000000	-0.468057423451373
14.9700000000000	-0.467618584102096
14.9800000000000	-0.467181264126890
14.9900000000000	-0.466745466238242
15	-0.466311193119704
15.0100000000000	-0.465878447425924
15.0200000000000	-0.465447231782680
15.0300000000000	-0.465017548786911
15.0400000000000	-0.464589401006747
15.0500000000000	-0.464162790981543
15.0600000000000	-0.463737721221914
15.0700000000000	-0.463314194209764
15.0800000000000	-0.462892212398322
15.0900000000000	-0.462471778212176
15.1000000000000	-0.462052894047308
15.1100000000000	-0.461635562271124
15.1200000000000	-0.461219785222496
15.1300000000000	-0.460805565211790
15.1400000000000	-0.460392904520908
15.1500000000000	-0.459981805403320
15.1600000000000	-0.459572270084100
15.1700000000000	-0.459164300759964
15.1800000000000	-0.458757899599307
15.1900000000000	-0.458353068742241
15.2000000000000	-0.457949810300628
15.2100000000000	-0.457548126358124
15.2200000000000	-0.457148018970214
15.2300000000000	-0.456749490164248
15.2400000000000	-0.456352541939487
15.2500000000000	-0.455957176267135
15.2600000000000	-0.455563395090379
15.2700000000000	-0.455171200324437
15.2800000000000	-0.454780593856585
15.2900000000000	-0.454391577546210
15.3000000000000	-0.454004153224842
15.3100000000000	-0.453618322696198
15.3200000000000	-0.453234087736225
15.3300000000000	-0.452851450093139
15.3400000000000	-0.452470411487468
15.3500000000000	-0.452090973612093
15.3600000000000	-0.451713138132294
15.3700000000000	-0.451336906685788
15.3800000000000	-0.450962280882776
15.3900000000000	-0.450589262305986
15.4000000000000	-0.450217852510713
15.4100000000000	-0.449848053024867
15.4200000000000	-0.449479865349018
15.4300000000000	-0.449113290956436
15.4400000000000	-0.448748331293139
15.4500000000000	-0.448384987777939
15.4600000000000	-0.448023261802487
15.4700000000000	-0.447663154731315
15.4800000000000	-0.447304667901887
15.4900000000000	-0.446947802624643
15.5000000000000	-0.446592560183048
15.5100000000000	-0.446238941833633
15.5200000000000	-0.445886948806049
15.5300000000000	-0.445536582303111
15.5400000000000	-0.445187843500846
15.5500000000000	-0.444840733548542
15.5600000000000	-0.444495253568794
15.5700000000000	-0.444151404657557
15.5800000000000	-0.443809187884189
15.5900000000000	-0.443468604291505
15.6000000000000	-0.443129654895825
15.6100000000000	-0.442792340687021
15.6200000000000	-0.442456662628572
15.6300000000000	-0.442122621657608
15.6400000000000	-0.441790218684966
15.6500000000000	-0.441459454595239
15.6600000000000	-0.441130330246823
15.6700000000000	-0.440802846471976
15.6800000000000	-0.440477004076862
15.6900000000000	-0.440152803841607
15.7000000000000	-0.439830246520350
15.7100000000000	-0.439509332841294
15.7200000000000	-0.439190063506762
15.7300000000000	-0.438872439193245
15.7400000000000	-0.438556460551458
15.7500000000000	-0.438242128206393
15.7600000000000	-0.437929442757373
15.7700000000000	-0.437618404778103
15.7800000000000	-0.437309014816729
15.7900000000000	-0.437001273395884
15.8000000000000	-0.436695181012753
15.8100000000000	-0.436390738139119
15.8200000000000	-0.436087945221423
15.8300000000000	-0.435786802680817
15.8400000000000	-0.435487310913221
15.8500000000000	-0.435189470289374
15.8600000000000	-0.434893281154898
15.8700000000000	-0.434598743830348
15.8800000000000	-0.434305858611269
15.8900000000000	-0.434014625768256
15.9000000000000	-0.433725045547005
15.9100000000000	-0.433437118168376
15.9200000000000	-0.433150843828449
15.9300000000000	-0.432866222698577
15.9400000000000	-0.432583254925449
15.9500000000000	-0.432301940631147
15.9600000000000	-0.432022279913200
15.9700000000000	-0.431744272844649
15.9800000000000	-0.431467919474100
15.9900000000000	-0.431193219825785
16	-0.430920173899622
16.0100000000000	-0.430648781671273
16.0200000000000	-0.430379043092202
16.0300000000000	-0.430110958089739
16.0400000000000	-0.429844526567136
16.0500000000000	-0.429579748403628
16.0600000000000	-0.429316623454494
16.0700000000000	-0.429055151551116
16.0800000000000	-0.428795332501043
16.0900000000000	-0.428537166088048
16.1000000000000	-0.428280652072190
16.1100000000000	-0.428025790189879
16.1200000000000	-0.427772580153932
16.1300000000000	-0.427521021653639
16.1400000000000	-0.427271114354820
16.1500000000000	-0.427022857899894
16.1600000000000	-0.426776251907937
16.1700000000000	-0.426531295974741
16.1800000000000	-0.426287989672886
16.1900000000000	-0.426046332551794
16.2000000000000	-0.425806324137795
16.2100000000000	-0.425567963934193
16.2200000000000	-0.425331251421327
16.2300000000000	-0.425096186056632
16.2400000000000	-0.424862767274709
16.2500000000000	-0.424630994487381
16.2600000000000	-0.424400867083766
16.2700000000000	-0.424172384430333
16.2800000000000	-0.423945545870973
16.2900000000000	-0.423720350727059
16.3000000000000	-0.423496798297513
16.3100000000000	-0.423274887858871
16.3200000000000	-0.423054618665348
16.3300000000000	-0.422835989948903
16.3400000000000	-0.422619000919304
16.3500000000000	-0.422403650764194
16.3600000000000	-0.422189938649159
16.3700000000000	-0.421977863717790
16.3800000000000	-0.421767425091753
16.3900000000000	-0.421558621870851
16.4000000000000	-0.421351453133096
16.4100000000000	-0.421145917934771
16.4200000000000	-0.420942015310498
16.4300000000000	-0.420739744273306
16.4400000000000	-0.420539103814697
16.4500000000000	-0.420340092904715
16.4600000000000	-0.420142710492010
16.4700000000000	-0.419946955503909
16.4800000000000	-0.419752826846483
16.4900000000000	-0.419560323404611
16.5000000000000	-0.419369444042054
16.5100000000000	-0.419180187601520
16.5200000000000	-0.418992552904731
16.5300000000000	-0.418806538752494
16.5400000000000	-0.418622143924768
16.5500000000000	-0.418439367180734
16.5600000000000	-0.418258207258861
16.5700000000000	-0.418078662876979
16.5800000000000	-0.417900732732345
16.5900000000000	-0.417724415501715
16.6000000000000	-0.417549709841408
16.6100000000000	-0.417376614387383
16.6200000000000	-0.417205127755302
16.6300000000000	-0.417035248540604
16.6400000000000	-0.416866975318573
16.6500000000000	-0.416700306644407
16.6600000000000	-0.416535241053293
16.6700000000000	-0.416371777060469
16.6800000000000	-0.416209913161304
16.6900000000000	-0.416049647831360
16.7000000000000	-0.415890979526467
16.7100000000000	-0.415733906682795
16.7200000000000	-0.415578427716920
16.7300000000000	-0.415424541025899
16.7400000000000	-0.415272244987340
16.7500000000000	-0.415121537959474
16.7600000000000	-0.414972418281222
16.7700000000000	-0.414824884272274
16.7800000000000	-0.414678934233152
16.7900000000000	-0.414534566445288
16.8000000000000	-0.414391779171096
16.8100000000000	-0.414250570654036
16.8200000000000	-0.414110939118696
16.8300000000000	-0.413972882770857
16.8400000000000	-0.413836399797567
16.8500000000000	-0.413701488367215
16.8600000000000	-0.413568146629603
16.8700000000000	-0.413436372716016
16.8800000000000	-0.413306164739295
16.8900000000000	-0.413177520793913
16.9000000000000	-0.413050438956044
16.9100000000000	-0.412924917283638
16.9200000000000	-0.412800953816490
16.9300000000000	-0.412678546576321
16.9400000000000	-0.412557693566842
16.9500000000000	-0.412438392773833
16.9600000000000	-0.412320642165213
16.9700000000000	-0.412204439691118
16.9800000000000	-0.412089783283967
16.9900000000000	-0.411976670858542
17	-0.411865100312060
17.0100000000000	-0.411755069524243
17.0200000000000	-0.411646576357397
17.0300000000000	-0.411539618656484
17.0400000000000	-0.411434194249191
17.0500000000000	-0.411330300946013
17.0600000000000	-0.411227936540321
17.0700000000000	-0.411127098808435
17.0800000000000	-0.411027785509702
17.0900000000000	-0.410929994386569
17.1000000000000	-0.410833723164656
17.1100000000000	-0.410738969552833
17.1200000000000	-0.410645731243290
17.1300000000000	-0.410554005911617
17.1400000000000	-0.410463791216874
17.1500000000000	-0.410375084801668
17.1600000000000	-0.410287884292226
17.1700000000000	-0.410202187298473
17.1800000000000	-0.410117991414103
17.1900000000000	-0.410035294216654
17.2000000000000	-0.409954093267588
17.2100000000000	-0.409874386112358
17.2200000000000	-0.409796170280490
17.2300000000000	-0.409719443285654
17.2400000000000	-0.409644202625741
17.2500000000000	-0.409570445782937
17.2600000000000	-0.409498170223799
17.2700000000000	-0.409427373399330
17.2800000000000	-0.409358052745054
17.2900000000000	-0.409290205681092
17.3000000000000	-0.409223829612235
17.3100000000000	-0.409158921928024
17.3200000000000	-0.409095480002822
17.3300000000000	-0.409033501195888
17.3400000000000	-0.408972982851457
17.3500000000000	-0.408913922298815
17.3600000000000	-0.408856316852369
17.3700000000000	-0.408800163811729
17.3800000000000	-0.408745460461780
17.3900000000000	-0.408692204072761
17.4000000000000	-0.408640391900336
17.4100000000000	-0.408590021185675
17.4200000000000	-0.408541089155525
17.4300000000000	-0.408493593022289
17.4400000000000	-0.408447529984102
17.4500000000000	-0.408402897224904
17.4600000000000	-0.408359691914518
17.4700000000000	-0.408317911208726
17.4800000000000	-0.408277552249344
17.4900000000000	-0.408238612164299
17.5000000000000	-0.408201088067704
17.5100000000000	-0.408164977059933
17.5200000000000	-0.408130276227702
17.5300000000000	-0.408096982644137
17.5400000000000	-0.408065093368858
17.5500000000000	-0.408034605448049
17.5600000000000	-0.408005515914538
17.5700000000000	-0.407977821787871
17.5800000000000	-0.407951520074388
17.5900000000000	-0.407926607767301
17.6000000000000	-0.407903081846768
17.6100000000000	-0.407880939279971
17.6200000000000	-0.407860177021188
17.6300000000000	-0.407840792011877
17.6400000000000	-0.407822781180742
17.6500000000000	-0.407806141443818
17.6600000000000	-0.407790869704543
17.6700000000000	-0.407776962853833
17.6800000000000	-0.407764417770161
17.6900000000000	-0.407753231319631
17.7000000000000	-0.407743400356055
17.7100000000000	-0.407734921721030
17.7200000000000	-0.407727792244011
17.7300000000000	-0.407722008742392
17.7400000000000	-0.407717568021577
17.7500000000000	-0.407714466875058
17.7600000000000	-0.407712702084493
17.7700000000000	-0.407712270419780
17.7800000000000	-0.407713168639132
17.7900000000000	-0.407715393489157
17.8000000000000	-0.407718941704929
17.8100000000000	-0.407723810010068
17.8200000000000	-0.407729995116812
17.8300000000000	-0.407737493726099
17.8400000000000	-0.407746302527637
17.8500000000000	-0.407756418199981
17.8600000000000	-0.407767837410613
17.8700000000000	-0.407780556816014
17.8800000000000	-0.407794573061738
17.8900000000000	-0.407809882782494
17.9000000000000	-0.407826482602218
17.9100000000000	-0.407844369134147
17.9200000000000	-0.407863538980899
17.9300000000000	-0.407883988734546
17.9400000000000	-0.407905714976689
17.9500000000000	-0.407928714278537
17.9600000000000	-0.407952983200980
17.9700000000000	-0.407978518294663
17.9800000000000	-0.408005316100066
17.9900000000000	-0.408033373147577
18	-0.408062685957568
18.0100000000000	-0.408093251040467
18.0200000000000	-0.408125064896840
18.0300000000000	-0.408158124017461
18.0400000000000	-0.408192424883391
18.0500000000000	-0.408227963966049
18.0600000000000	-0.408264737727292
18.0700000000000	-0.408302742619487
18.0800000000000	-0.408341975085586
18.0900000000000	-0.408382431559204
18.1000000000000	-0.408424108464692
18.1100000000000	-0.408467002217211
18.1200000000000	-0.408511109222809
18.1300000000000	-0.408556425878495
18.1400000000000	-0.408602948572314
18.1500000000000	-0.408650673683423
18.1600000000000	-0.408699597582164
18.1700000000000	-0.408749716630137
18.1800000000000	-0.408801027180280
18.1900000000000	-0.408853525576940
18.2000000000000	-0.408907208155947
18.2100000000000	-0.408962071244690
18.2200000000000	-0.409018111162191
18.2300000000000	-0.409075324219182
18.2400000000000	-0.409133706718172
18.2500000000000	-0.409193254953530
18.2600000000000	-0.409253965211553
18.2700000000000	-0.409315833770544
18.2800000000000	-0.409378856900883
18.2900000000000	-0.409443030865103
18.3000000000000	-0.409508351917964
18.3100000000000	-0.409574816306525
18.3200000000000	-0.409642420270219
18.3300000000000	-0.409711160040928
18.3400000000000	-0.409781031843055
18.3500000000000	-0.409852031893598
18.3600000000000	-0.409924156402222
18.3700000000000	-0.409997401571338
18.3800000000000	-0.410071763596168
18.3900000000000	-0.410147238664825
18.4000000000000	-0.410223822958383
18.4100000000000	-0.410301512650953
18.4200000000000	-0.410380303909752
18.4300000000000	-0.410460192895179
18.4400000000000	-0.410541175760888
18.4500000000000	-0.410623248653860
18.4600000000000	-0.410706407714473
18.4700000000000	-0.410790649076581
18.4800000000000	-0.410875968867582
18.4900000000000	-0.410962363208490
18.5000000000000	-0.411049828214012
18.5100000000000	-0.411138359992613
18.5200000000000	-0.411227954646598
18.5300000000000	-0.411318608272176
18.5400000000000	-0.411410316959534
18.5500000000000	-0.411503076792912
18.5600000000000	-0.411596883850673
18.5700000000000	-0.411691734205373
18.5800000000000	-0.411787623923836
18.5900000000000	-0.411884549067223
18.6000000000000	-0.411982505691107
18.6100000000000	-0.412081489845540
18.6200000000000	-0.412181497575126
18.6300000000000	-0.412282524919097
18.6400000000000	-0.412384567911375
18.6500000000000	-0.412487622580652
18.6600000000000	-0.412591684950454
18.6700000000000	-0.412696751039219
18.6800000000000	-0.412802816860360
18.6900000000000	-0.412909878422342
18.7000000000000	-0.413017931728750
18.7100000000000	-0.413126972778358
18.7200000000000	-0.413236997565203
18.7300000000000	-0.413348002078653
18.7400000000000	-0.413459982303478
18.7500000000000	-0.413572934219918
18.7600000000000	-0.413686853803756
18.7700000000000	-0.413801737026387
18.7800000000000	-0.413917579854887
18.7900000000000	-0.414034378252083
18.8000000000000	-0.414152128176622
18.8100000000000	-0.414270825583042
18.8200000000000	-0.414390466421841
18.8300000000000	-0.414511046639543
18.8400000000000	-0.414632562178774
18.8500000000000	-0.414755008978322
18.8600000000000	-0.414878382973215
18.8700000000000	-0.415002680094783
18.8800000000000	-0.415127896270730
18.8900000000000	-0.415254027425202
18.9000000000000	-0.415381069478855
18.9100000000000	-0.415509018348923
18.9200000000000	-0.415637869949288
18.9300000000000	-0.415767620190547
18.9400000000000	-0.415898264980077
18.9500000000000	-0.416029800222109
18.9600000000000	-0.416162221817793
18.9700000000000	-0.416295525665261
18.9800000000000	-0.416429707659702
18.9900000000000	-0.416564763693425
19	-0.416700689655928
19.0100000000000	-0.416837481433964
19.0200000000000	-0.416975134911608
19.0300000000000	-0.417113645970324
19.0400000000000	-0.417253010489033
19.0500000000000	-0.417393224344180
19.0600000000000	-0.417534283409796
19.0700000000000	-0.417676183557569
19.0800000000000	-0.417818920656911
19.0900000000000	-0.417962490575020
19.1000000000000	-0.418106889176948
19.1100000000000	-0.418252112325667
19.1200000000000	-0.418398155882136
19.1300000000000	-0.418545015705364
19.1400000000000	-0.418692687652478
19.1500000000000	-0.418841167578784
19.1600000000000	-0.418990451337841
19.1700000000000	-0.419140534781514
19.1800000000000	-0.419291413760051
19.1900000000000	-0.419443084122139
19.2000000000000	-0.419595541714972
19.2100000000000	-0.419748782384317
19.2200000000000	-0.419902801974576
19.2300000000000	-0.420057596328851
19.2400000000000	-0.420213161289009
19.2500000000000	-0.420369492695745
19.2600000000000	-0.420526586388645
19.2700000000000	-0.420684438206252
19.2800000000000	-0.420843043986129
19.2900000000000	-0.421002399564920
19.3000000000000	-0.421162500778418
19.3100000000000	-0.421323343461623
19.3200000000000	-0.421484923448808
19.3300000000000	-0.421647236573581
19.3400000000000	-0.421810278668949
19.3500000000000	-0.421974045567380
19.3600000000000	-0.422138533100862
19.3700000000000	-0.422303737100971
19.3800000000000	-0.422469653398930
19.3900000000000	-0.422636277825671
19.4000000000000	-0.422803606211897
19.4100000000000	-0.422971634388145
19.4200000000000	-0.423140358184846
19.4300000000000	-0.423309773432387
19.4400000000000	-0.423479875961173
19.4500000000000	-0.423650661601686
19.4600000000000	-0.423822126184548
19.4700000000000	-0.423994265540582
19.4800000000000	-0.424167075500871
19.4900000000000	-0.424340551896819
19.5000000000000	-0.424514690560212
19.5100000000000	-0.424689487323279
19.5200000000000	-0.424864938018749
19.5300000000000	-0.425041038479915
19.5400000000000	-0.425217784540689
19.5500000000000	-0.425395172035667
19.5600000000000	-0.425573196800183
19.5700000000000	-0.425751854670373
19.5800000000000	-0.425931141483232
19.5900000000000	-0.426111053076671
19.6000000000000	-0.426291585289581
19.6100000000000	-0.426472733961884
19.6200000000000	-0.426654494934600
19.6300000000000	-0.426836864049899
19.6400000000000	-0.427019837151164
19.6500000000000	-0.427203410083044
19.6600000000000	-0.427387578691514
19.6700000000000	-0.427572338823936
19.6800000000000	-0.427757686329111
19.6900000000000	-0.427943617057340
19.7000000000000	-0.428130126860479
19.7100000000000	-0.428317211592000
19.7200000000000	-0.428504867107043
19.7300000000000	-0.428693089262474
19.7400000000000	-0.428881873916944
19.7500000000000	-0.429071216930944
19.7600000000000	-0.429261114166861
19.7700000000000	-0.429451561489032
19.7800000000000	-0.429642554763804
19.7900000000000	-0.429834089859588
19.8000000000000	-0.430026162646913
19.8100000000000	-0.430218768998484
19.8200000000000	-0.430411904789234
19.8300000000000	-0.430605565896384
19.8400000000000	-0.430799748199492
19.8500000000000	-0.430994447580513
19.8600000000000	-0.431189659923850
19.8700000000000	-0.431385381116409
19.8800000000000	-0.431581607047656
19.8900000000000	-0.431778333609667
19.9000000000000	-0.431975556697185
19.9100000000000	-0.432173272207671
19.9200000000000	-0.432371476041361
19.9300000000000	-0.432570164101316
19.9400000000000	-0.432769332293478
19.9500000000000	-0.432968976526720
19.9600000000000	-0.433169092712902
19.9700000000000	-0.433369676766922
19.9800000000000	-0.433570724606768
19.9900000000000	-0.433772232153572
20	-0.433974195331661
20.0100000000000	-0.434176610068609
20.0200000000000	-0.434379472295288
20.0300000000000	-0.434582777945924
20.0400000000000	-0.434786522958143
20.0500000000000	-0.434990703273023
20.0600000000000	-0.435195314835151
20.0700000000000	-0.435400353592664
20.0800000000000	-0.435605815497310
20.0900000000000	-0.435811696504492
20.1000000000000	-0.436017992573320
20.1100000000000	-0.436224699666662
20.1200000000000	-0.436431813751195
20.1300000000000	-0.436639330797451
20.1400000000000	-0.436847246779870
20.1500000000000	-0.437055557676851
20.1600000000000	-0.437264259470796
20.1700000000000	-0.437473348148163
20.1800000000000	-0.437682819699516
20.1900000000000	-0.437892670119572
20.2000000000000	-0.438102895407246
20.2100000000000	-0.438313491565707
20.2200000000000	-0.438524454602420
20.2300000000000	-0.438735780529199
20.2400000000000	-0.438947465362251
20.2500000000000	-0.439159505122224
20.2600000000000	-0.439371895834257
20.2700000000000	-0.439584633528026
20.2800000000000	-0.439797714237792
20.2900000000000	-0.440011134002444
20.3000000000000	-0.440224888865554
20.3100000000000	-0.440438974875413
20.3200000000000	-0.440653388085088
20.3300000000000	-0.440868124552461
20.3400000000000	-0.441083180340277
20.3500000000000	-0.441298551516193
20.3600000000000	-0.441514234152817
20.3700000000000	-0.441730224327762
20.3800000000000	-0.441946518123683
20.3900000000000	-0.442163111628330
20.4000000000000	-0.442380000934584
20.4100000000000	-0.442597182140513
20.4200000000000	-0.442814651349406
20.4300000000000	-0.443032404669823
20.4400000000000	-0.443250438215639
20.4500000000000	-0.443468748106087
20.4600000000000	-0.443687330465801
20.4700000000000	-0.443906181424863
20.4800000000000	-0.444125297118841
20.4900000000000	-0.444344673688839
20.5000000000000	-0.444564307281534
20.5100000000000	-0.444784194049223
20.5200000000000	-0.445004330149864
20.5300000000000	-0.445224711747118
20.5400000000000	-0.445445335010395
20.5500000000000	-0.445666196114890
20.5600000000000	-0.445887291241631
20.5700000000000	-0.446108616577518
20.5800000000000	-0.446330168315363
20.5900000000000	-0.446551942653936
20.6000000000000	-0.446773935798001
20.6100000000000	-0.446996143958361
20.6200000000000	-0.447218563351899
20.6300000000000	-0.447441190201614
20.6400000000000	-0.447664020736667
20.6500000000000	-0.447887051192417
20.6600000000000	-0.448110277810466
20.6700000000000	-0.448333696838694
20.6800000000000	-0.448557304531300
20.6900000000000	-0.448781097148844
20.7000000000000	-0.449005070958284
20.7100000000000	-0.449229222233016
20.7200000000000	-0.449453547252911
20.7300000000000	-0.449678042304359
20.7400000000000	-0.449902703680302
20.7500000000000	-0.450127527680274
20.7600000000000	-0.450352510610441
20.7700000000000	-0.450577648783638
20.7800000000000	-0.450802938519404
20.7900000000000	-0.451028376144027
20.8000000000000	-0.451253957990572
20.8100000000000	-0.451479680398926
20.8200000000000	-0.451705539715831
20.8300000000000	-0.451931532294922
20.8400000000000	-0.452157654496763
20.8500000000000	-0.452383902688886
20.8600000000000	-0.452610273245822
20.8700000000000	-0.452836762549145
20.8800000000000	-0.453063366987501
20.8900000000000	-0.453290082956645
20.9000000000000	-0.453516906859480
20.9100000000000	-0.453743835106089
20.9200000000000	-0.453970864113772
20.9300000000000	-0.454197990307079
20.9400000000000	-0.454425210117847
20.9500000000000	-0.454652519985233
20.9600000000000	-0.454879916355750
20.9700000000000	-0.455107395683299
20.9800000000000	-0.455334954429205
20.9900000000000	-0.455562589062248
21	-0.455790296058702
21.0100000000000	-0.456018071902363
21.0200000000000	-0.456245913084584
21.0300000000000	-0.456473816104309
21.0400000000000	-0.456701777468105
21.0500000000000	-0.456929793690196
21.0600000000000	-0.457157861292492
21.0700000000000	-0.457385976804626
21.0800000000000	-0.457614136763983
21.0900000000000	-0.457842337715731
21.1000000000000	-0.458070576212856
21.1100000000000	-0.458298848816192
21.1200000000000	-0.458527152094452
21.1300000000000	-0.458755482624258
21.1400000000000	-0.458983836990175
21.1500000000000	-0.459212211784738
21.1600000000000	-0.459440603608487
21.1700000000000	-0.459669009069993
21.1800000000000	-0.459897424785891
21.1900000000000	-0.460125847380907
21.2000000000000	-0.460354273487895
21.2100000000000	-0.460582699747855
21.2200000000000	-0.460811122809973
21.2300000000000	-0.461039539331644
21.2400000000000	-0.461267945978505
21.2500000000000	-0.461496339424461
21.2600000000000	-0.461724716351714
21.2700000000000	-0.461953073450792
21.2800000000000	-0.462181407420578
21.2900000000000	-0.462409714968338
21.3000000000000	-0.462637992809746
21.3100000000000	-0.462866237668915
21.3200000000000	-0.463094446278424
21.3300000000000	-0.463322615379343
21.3400000000000	-0.463550741721264
21.3500000000000	-0.463778822062324
21.3600000000000	-0.464006853169234
21.3700000000000	-0.464234831817305
21.3800000000000	-0.464462754790474
21.3900000000000	-0.464690618881330
21.4000000000000	-0.464918420891142
21.4100000000000	-0.465146157629882
21.4200000000000	-0.465373825916251
21.4300000000000	-0.465601422577707
21.4400000000000	-0.465828944450488
21.4500000000000	-0.466056388379635
21.4600000000000	-0.466283751219022
21.4700000000000	-0.466511029831377
21.4800000000000	-0.466738221088307
21.4900000000000	-0.466965321870323
21.5000000000000	-0.467192329066862
21.5100000000000	-0.467419239576314
21.5200000000000	-0.467646050306045
21.5300000000000	-0.467872758172417
21.5400000000000	-0.468099360100815
21.5500000000000	-0.468325853025671
21.5600000000000	-0.468552233890481
21.5700000000000	-0.468778499647836
21.5800000000000	-0.469004647259438
21.5900000000000	-0.469230673696124
21.6000000000000	-0.469456575937891
21.6100000000000	-0.469682350973913
21.6200000000000	-0.469907995802567
21.6300000000000	-0.470133507431454
21.6400000000000	-0.470358882877419
21.6500000000000	-0.470584119166572
21.6600000000000	-0.470809213334310
21.6700000000000	-0.471034162425339
21.6800000000000	-0.471258963493693
21.6900000000000	-0.471483613602753
21.7000000000000	-0.471708109825272
21.7100000000000	-0.471932449243390
21.7200000000000	-0.472156628948657
21.7300000000000	-0.472380646042053
21.7400000000000	-0.472604497634005
21.7500000000000	-0.472828180844408
21.7600000000000	-0.473051692802645
21.7700000000000	-0.473275030647603
21.7800000000000	-0.473498191527697
21.7900000000000	-0.473721172600882
21.8000000000000	-0.473943971034678
21.8100000000000	-0.474166584006182
21.8200000000000	-0.474389008702092
21.8300000000000	-0.474611242318721
21.8400000000000	-0.474833282062014
21.8500000000000	-0.475055125147571
21.8600000000000	-0.475276768800656
21.8700000000000	-0.475498210256223
21.8800000000000	-0.475719446758925
21.8900000000000	-0.475940475563138
21.9000000000000	-0.476161293932972
21.9100000000000	-0.476381899142289
21.9200000000000	-0.476602288474721
21.9300000000000	-0.476822459223684
21.9400000000000	-0.477042408692394
21.9500000000000	-0.477262134193885
21.9600000000000	-0.477481633051022
21.9700000000000	-0.477700902596516
21.9800000000000	-0.477919940172940
21.9900000000000	-0.478138743132747
22	-0.478357308838279
22.0100000000000	-0.478575634661786
22.0200000000000	-0.478793717985438
22.0300000000000	-0.479011556201341
22.0400000000000	-0.479229146711549
22.0500000000000	-0.479446486928080
22.0600000000000	-0.479663574272928
22.0700000000000	-0.479880406178079
22.0800000000000	-0.480096980085520
22.0900000000000	-0.480313293447256
22.1000000000000	-0.480529343725323
22.1100000000000	-0.480745128391796
22.1200000000000	-0.480960644928808
22.1300000000000	-0.481175890828559
22.1400000000000	-0.481390863593327
22.1500000000000	-0.481605560735484
22.1600000000000	-0.481819979777505
22.1700000000000	-0.482034118251980
22.1800000000000	-0.482247973701627
22.1900000000000	-0.482461543679300
22.2000000000000	-0.482674825748006
22.2100000000000	-0.482887817480909
22.2200000000000	-0.483100516461348
22.2300000000000	-0.483312920282841
22.2400000000000	-0.483525026549100
22.2500000000000	-0.483736832874040
22.2600000000000	-0.483948336881788
22.2700000000000	-0.484159536206696
22.2800000000000	-0.484370428493346
22.2900000000000	-0.484581011396563
22.3000000000000	-0.484791282581427
22.3100000000000	-0.485001239723275
22.3200000000000	-0.485210880507717
22.3300000000000	-0.485420202630639
22.3400000000000	-0.485629203798219
22.3500000000000	-0.485837881726928
22.3600000000000	-0.486046234143544
22.3700000000000	-0.486254258785156
22.3800000000000	-0.486461953399177
22.3900000000000	-0.486669315743346
22.4000000000000	-0.486876343585740
22.4100000000000	-0.487083034704782
22.4200000000000	-0.487289386889244
22.4300000000000	-0.487495397938258
22.4400000000000	-0.487701065661323
22.4500000000000	-0.487906387878309
22.4600000000000	-0.488111362419466
22.4700000000000	-0.488315987125432
22.4800000000000	-0.488520259847234
22.4900000000000	-0.488724178446300
22.5000000000000	-0.488927740794462
22.5100000000000	-0.489130944773964
22.5200000000000	-0.489333788277463
22.5300000000000	-0.489536269208042
22.5400000000000	-0.489738385479206
22.5500000000000	-0.489940135014896
22.5600000000000	-0.490141515749491
22.5700000000000	-0.490342525627809
22.5800000000000	-0.490543162605116
22.5900000000000	-0.490743424647131
22.6000000000000	-0.490943309730028
22.6100000000000	-0.491142815840440
22.6200000000000	-0.491341940975465
22.6300000000000	-0.491540683142669
22.6400000000000	-0.491739040360089
22.6500000000000	-0.491937010656240
22.6600000000000	-0.492134592070111
22.6700000000000	-0.492331782651176
22.6800000000000	-0.492528580459394
22.6900000000000	-0.492724983565210
22.7000000000000	-0.492920990049561
22.7100000000000	-0.493116598003877
22.7200000000000	-0.493311805530084
22.7300000000000	-0.493506610740604
22.7400000000000	-0.493701011758361
22.7500000000000	-0.493895006716781
22.7600000000000	-0.494088593759791
22.7700000000000	-0.494281771041827
22.7800000000000	-0.494474536727829
22.7900000000000	-0.494666888993248
22.8000000000000	-0.494858826024041
22.8100000000000	-0.495050346016678
22.8200000000000	-0.495241447178138
22.8300000000000	-0.495432127725913
22.8400000000000	-0.495622385888008
22.8500000000000	-0.495812219902940
22.8600000000000	-0.496001628019738
22.8700000000000	-0.496190608497946
22.8800000000000	-0.496379159607621
22.8900000000000	-0.496567279629329
22.9000000000000	-0.496754966854153
22.9100000000000	-0.496942219583685
22.9200000000000	-0.497129036130029
22.9300000000000	-0.497315414815799
22.9400000000000	-0.497501353974120
22.9500000000000	-0.497686851948621
22.9600000000000	-0.497871907093441
22.9700000000000	-0.498056517773224
22.9800000000000	-0.498240682363117
22.9900000000000	-0.498424399248768
23	-0.498607666826326
23.0100000000000	-0.498790483502439
23.0200000000000	-0.498972847694250
23.0300000000000	-0.499154757829394
23.0400000000000	-0.499336212345999
23.0500000000000	-0.499517209692680
23.0600000000000	-0.499697748328537
23.0700000000000	-0.499877826723155
23.0800000000000	-0.500057443356594
23.0900000000000	-0.500236596719395
23.1000000000000	-0.500415285312569
23.1100000000000	-0.500593507647596
23.1200000000000	-0.500771262246423
23.1300000000000	-0.500948547641458
23.1400000000000	-0.501125362375567
23.1500000000000	-0.501301705002069
23.1600000000000	-0.501477574084734
23.1700000000000	-0.501652968197775
23.1800000000000	-0.501827885925847
23.1900000000000	-0.502002325864041
23.2000000000000	-0.502176286617877
23.2100000000000	-0.502349766803304
23.2200000000000	-0.502522765046689
23.2300000000000	-0.502695279984817
23.2400000000000	-0.502867310264881
23.2500000000000	-0.503038854544482
23.2600000000000	-0.503209911491616
23.2700000000000	-0.503380479784676
23.2800000000000	-0.503550558112440
23.2900000000000	-0.503720145174070
23.3000000000000	-0.503889239679100
23.3100000000000	-0.504057840347435
23.3200000000000	-0.504225945909340
23.3300000000000	-0.504393555105438
23.3400000000000	-0.504560666686701
23.3500000000000	-0.504727279414440
23.3600000000000	-0.504893392060304
23.3700000000000	-0.505059003406267
23.3800000000000	-0.505224112244628
23.3900000000000	-0.505388717377994
23.4000000000000	-0.505552817619280
23.4100000000000	-0.505716411791699
23.4200000000000	-0.505879498728754
23.4300000000000	-0.506042077274228
23.4400000000000	-0.506204146282180
23.4500000000000	-0.506365704616933
23.4600000000000	-0.506526751153071
23.4700000000000	-0.506687284775422
23.4800000000000	-0.506847304379058
23.4900000000000	-0.507006808869279
23.5000000000000	-0.507165797161613
23.5100000000000	-0.507324268181794
23.5200000000000	-0.507482220865768
23.5300000000000	-0.507639654159672
23.5400000000000	-0.507796567019830
23.5500000000000	-0.507952958412742
23.5600000000000	-0.508108827315075
23.5700000000000	-0.508264172713652
23.5800000000000	-0.508418993605445
23.5900000000000	-0.508573288997561
23.6000000000000	-0.508727057907236
23.6100000000000	-0.508880299361821
23.6200000000000	-0.509033012398773
23.6300000000000	-0.509185196065647
23.6400000000000	-0.509336849420079
23.6500000000000	-0.509487971529786
23.6600000000000	-0.509638561472542
23.6700000000000	-0.509788618336177
23.6800000000000	-0.509938141218561
23.6900000000000	-0.510087129227595
23.7000000000000	-0.510235581481198
23.7100000000000	-0.510383497107298
23.7200000000000	-0.510530875243818
23.7300000000000	-0.510677715038663
23.7400000000000	-0.510824015649713
23.7500000000000	-0.510969776244808
23.7600000000000	-0.511114996001734
23.7700000000000	-0.511259674108214
23.7800000000000	-0.511403809761897
23.7900000000000	-0.511547402170341
23.8000000000000	-0.511690450551003
23.8100000000000	-0.511832954131226
23.8200000000000	-0.511974912148229
23.8300000000000	-0.512116323849088
23.8400000000000	-0.512257188490728
23.8500000000000	-0.512397505339909
23.8600000000000	-0.512537273673212
23.8700000000000	-0.512676492777025
23.8800000000000	-0.512815161947531
23.8900000000000	-0.512953280490695
23.9000000000000	-0.513090847722248
23.9100000000000	-0.513227862967676
23.9200000000000	-0.513364325562203
23.9300000000000	-0.513500234850780
23.9400000000000	-0.513635590188069
23.9500000000000	-0.513770390938429
23.9600000000000	-0.513904636475903
23.9700000000000	-0.514038326184203
23.9800000000000	-0.514171459456694
23.9900000000000	-0.514304035696382
24	-0.514436054315896
24.0100000000000	-0.514567514737475
24.0200000000000	-0.514698416392956
24.0300000000000	-0.514828758723753
24.0400000000000	-0.514958541180846
24.0500000000000	-0.515087763224766
24.0600000000000	-0.515216424325575
24.0700000000000	-0.515344523962857
24.0800000000000	-0.515472061625696
24.0900000000000	-0.515599036812667
24.1000000000000	-0.515725449031815
24.1100000000000	-0.515851297800640
24.1200000000000	-0.515976582646086
24.1300000000000	-0.516101303104516
24.1400000000000	-0.516225458721703
24.1500000000000	-0.516349049052812
24.1600000000000	-0.516472073662384
24.1700000000000	-0.516594532124315
24.1800000000000	-0.516716424021846
24.1900000000000	-0.516837748947545
24.2000000000000	-0.516958506503284
24.2100000000000	-0.517078696300232
24.2200000000000	-0.517198317958829
24.2300000000000	-0.517317371108776
24.2400000000000	-0.517435855389012
24.2500000000000	-0.517553770447702
24.2600000000000	-0.517671115942216
24.2700000000000	-0.517787891539113
24.2800000000000	-0.517904096914124
24.2900000000000	-0.518019731752134
24.3000000000000	-0.518134795747163
24.3100000000000	-0.518249288602350
24.3200000000000	-0.518363210029933
24.3300000000000	-0.518476559751237
24.3400000000000	-0.518589337496645
24.3500000000000	-0.518701543005593
24.3600000000000	-0.518813176026539
24.3700000000000	-0.518924236316955
24.3800000000000	-0.519034723643304
24.3900000000000	-0.519144637781019
24.4000000000000	-0.519253978514492
24.4100000000000	-0.519362745637047
24.4200000000000	-0.519470938950926
24.4300000000000	-0.519578558267271
24.4400000000000	-0.519685603406100
24.4500000000000	-0.519792074196294
24.4600000000000	-0.519897970475573
24.4700000000000	-0.520003292090482
24.4800000000000	-0.520108038896365
24.4900000000000	-0.520212210757353
24.5000000000000	-0.520315807546338
24.5100000000000	-0.520418829144959
24.5200000000000	-0.520521275443579
24.5300000000000	-0.520623146341266
24.5400000000000	-0.520724441745774
24.5500000000000	-0.520825161573524
24.5600000000000	-0.520925305749579
24.5700000000000	-0.521024874207633
24.5800000000000	-0.521123866889984
24.5900000000000	-0.521222283747513
24.6000000000000	-0.521320124739670
24.6100000000000	-0.521417389834449
24.6200000000000	-0.521514079008369
24.6300000000000	-0.521610192246455
24.6400000000000	-0.521705729542214
24.6500000000000	-0.521800690897616
24.6600000000000	-0.521895076323076
24.6700000000000	-0.521988885837431
24.6800000000000	-0.522082119467917
24.6900000000000	-0.522174777250151
24.7000000000000	-0.522266859228112
24.7100000000000	-0.522358365454116
24.7200000000000	-0.522449295988794
24.7300000000000	-0.522539650901077
24.7400000000000	-0.522629430268168
24.7500000000000	-0.522718634175526
24.7600000000000	-0.522807262716840
24.7700000000000	-0.522895315994013
24.7800000000000	-0.522982794117136
24.7900000000000	-0.523069697204465
24.8000000000000	-0.523156025382407
24.8100000000000	-0.523241778785490
24.8200000000000	-0.523326957556346
24.8300000000000	-0.523411561845688
24.8400000000000	-0.523495591812287
24.8500000000000	-0.523579047622954
24.8600000000000	-0.523661929452512
24.8700000000000	-0.523744237483777
24.8800000000000	-0.523825971907536
24.8900000000000	-0.523907132922528
24.9000000000000	-0.523987720735412
24.9100000000000	-0.524067735560756
24.9200000000000	-0.524147177621008
24.9300000000000	-0.524226047146474
24.9400000000000	-0.524304344375298
24.9500000000000	-0.524382069553436
24.9600000000000	-0.524459222934638
24.9700000000000	-0.524535804780422
24.9800000000000	-0.524611815360048
24.9900000000000	-0.524687254950505
25	-0.524762123836477

==> figures/data/rotor_speed/data.txt <==
0	2.01
0.05	2.01
0.1	2.01
0.15	2.01
0.2	2.01
0.25	2.01
0.3	2.01
0.35	2.01
0.4	2.01
0.45	2.01
0.5	2.01
0.55	2.01
0.6	2.01
0.65	2.01
0.7	2.01
0.75	2.01
0.8	2.01
0.85	2.01
0.9	2.01
0.95	2.01
1	2.01
1.05	2.009227034
1.1	2.008454623
1.15	2.007682887
1.2	2.006911947
1.25	2.006141922
1.3	2.005372929
1.35	2.004605084
1.4	2.003838502
1.45	2.003073296
1.5	2.002309578
1.55	2.001547459
1.6	2.000787047
1.65	2.000028452
1.7	1.999271779
1.75	1.998517133
1.8	1.997764619
1.85	1.997014338
1.9	1.996266392
1.95	1.99552088
2	1.9947779
2.05	1.99403755
2.1	1.993299924
2.15	1.992565118
2.2	1.991833223
2.25	1.991104331
2.3	1.990378532
2.35	1.989655915
2.4	1.988936566
2.45	1.988220572
2.5	1.987508016
2.55	1.986798983
2.6	1.986093552
2.65	1.985391806
2.7	1.984693822
2.75	1.983999678
2.8	1.983309451
2.85	1.982623214
2.9	1.981941042
2.95	1.981263006
3	1.980589177
3.05	1.979919624
3.1	1.979254415
3.15	1.978593616
3.2	1.977937294
3.25	1.977285511
3.3	1.976638329
3.35	1.975995811
3.4	1.975358016
3.45	1.974725001
3.5	1.974096825
3.55	1.973473543
3.6	1.972855208
3.65	1.972241876
3.7	1.971633596
3.75	1.971030419
3.8	1.970432395
3.85	1.969839571
3.9	1.969251993
3.95	1.968669708
4	1.968092757
4.05	1.967521185
4.1	1.966955032
4.15	1.966394339
4.2	1.965839143
4.25	1.965289483
4.3	1.964745395
4.35	1.964206912
4.4	1.96367407
4.45	1.9631469
4.5	1.962625434
4.55	1.962109701
4.6	1.96159973
4.65	1.961095549
4.7	1.960597183
4.75	1.960104658
4.8	1.959617998
4.85	1.959137225
4.9	1.95866236
4.95	1.958193424
5	1.957730436
5.05	1.957273414
5.1	1.956822374
5.15	1.956377332
5.2	1.955938303
5.25	1.955505299
5.3	1.955078334
5.35	1.954657417
5.4	1.95424256
5.45	1.95383377
5.5	1.953431056
5.55	1.953034424
5.6	1.95264388
5.65	1.952259429
5.7	1.951881073
5.75	1.951508815
5.8	1.951142658
5.85	1.9507826
5.9	1.950428641
5.95	1.95008078
6	1.949739014
6.05	1.949403339
6.1	1.94907375
6.15	1.948750242
6.2	1.948432809
6.25	1.948121442
6.3	1.947816134
6.35	1.947516874
6.4	1.947223653
6.45	1.946936458
6.5	1.946655279
6.55	1.946380101
6.6	1.946110911
6.65	1.945847694
6.7	1.945590435
6.75	1.945339116
6.8	1.94509372
6.85	1.944854229
6.9	1.944620625
6.95	1.944392886
7	1.944170993
7.05	1.943954925
7.1	1.943744657
7.15	1.943540169
7.2	1.943341436
7.25	1.943148433
7.3	1.942961136
7.35	1.942779518
7.4	1.942603553
7.45	1.942433213
7.5	1.942268471
7.55	1.942109297
7.6	1.941955662
7.65	1.941807536
7.7	1.941664889
7.75	1.941527689
7.8	1.941395904
7.85	1.941269502
7.9	1.941148449
7.95	1.941032712
8	1.940922256
8.05	1.940817047
8.1	1.940717048
8.15	1.940622225
8.2	1.94053254
8.25	1.940447957
8.3	1.940368438
8.35	1.940293944
8.4	1.940224438
8.45	1.940159881
8.5	1.940100232
8.55	1.940045452
8.6	1.939995501
8.65	1.939950338
8.7	1.939909921
8.75	1.939874209
8.8	1.939843161
8.85	1.939816733
8.9	1.939794882
8.95	1.939777567
9	1.939764743
9.05	1.939756366
9.1	1.939752392
9.15	1.939752026
9.2	1.939752026
9.25	1.939752026
9.3	1.939752026
9.35	1.939752026
9.4	1.939752026
9.45	1.939752026
9.5	1.939752026
9.55	1.939752026
9.6	1.939752026
9.65	1.939752026
9.7	1.939752026
9.75	1.939752026
9.8	1.939752026
9.85	1.939752026
9.9	1.939752026
9.95	1.939752026
10	1.939752026
10.05	1.939752026
10.1	1.939752026
10.15	1.939752026
10.2	1.939752026
10.25	1.939752026
10.3	1.939752026
10.35	1.939752026
10.4	1.939752026
10.45	1.939752026
10.5	1.939752026
10.55	1.939752026
10.6	1.939752026
10.65	1.939752026
10.7	1.939752026
10.75	1.939752026
10.8	1.939752026
10.85	1.939752026
10.9	1.939752026
10.95	1.939752026
11	1.939752026
11.05	1.939752026
11.1	1.939752026
11.15	1.939752026
11.2	1.939752026
11.25	1.939752026
11.3	1.939752026
11.35	1.939752026
11.4	1.939752026
11.45	1.939752026
11.5	1.939752026
11.55	1.939752026
11.6	1.939752026
11.65	1.939752026
11.7	1.939752026
11.75	1.939752026
11.8	1.939752026
11.85	1.939752026
11.9	1.939752026
11.95	1.939752026
12	1.939752026
12.05	1.939752026
12.1	1.939752026
12.15	1.939752026
12.2	1.939752026
12.25	1.939752026
12.3	1.939752026
12.35	1.939752026
12.4	1.939752026
12.45	1.939752026
12.5	1.939752026
12.55	1.939752026
12.6	1.939752026
12.65	1.939752026
12.7	1.939752026
12.75	1.939752026
12.8	1.939752026
12.85	1.939752026
12.9	1.939752026
12.95	1.939752026
13	1.939752026
13.05	1.939752026
13.1	1.939752026
13.15	1.939752026
13.2	1.939752026
13.25	1.939752026
13.3	1.939752026
13.35	1.939752026
13.4	1.939752026
13.45	1.939752026
13.5	1.939752026
13.55	1.939752026
13.6	1.939752026
13.65	1.939752026
13.7	1.939752026
13.75	1.939752026
13.8	1.939752026
13.85	1.939752026
13.9	1.939752026
13.95	1.939752026
14	1.939752026
14.05	1.939752026
14.1	1.939752026
14.15	1.939752026
14.2	1.939752026
14.25	1.939752026
14.3	1.939752026
14.35	1.939752026
14.4	1.939752026
14.45	1.939752026
14.5	1.939752026
14.55	1.939752026
14.6	1.939752026
14.65	1.939752026
14.7	1.939752026
14.75	1.939752026
14.8	1.939752026
14.85	1.939752026
14.9	1.939752026
14.95	1.939752026
15	1.939752026
15.05	1.939752026
15.1	1.939752026
15.15	1.939752026
15.2	1.939752026
15.25	1.939752026
15.3	1.939752026
15.35	1.939752026
15.4	1.939752026
15.45	1.939752026
15.5	1.939752026
15.55	1.939752026
15.6	1.939752026
15.65	1.939752026
15.7	1.939752026
15.75	1.939752026
15.8	1.939752026
15.85	1.939752026
15.9	1.939752026
15.95	1.939752026
16	1.939752026
16.05	1.939752026
16.1	1.939752026
16.15	1.939752026
16.2	1.939752026
16.25	1.939752026
16.3	1.939752026
16.35	1.939752026
16.4	1.939752026
16.45	1.939752026
16.5	1.939752026
16.55	1.939752026
16.6	1.939752026
16.65	1.939752026
16.7	1.939752026
16.75	1.939752026
16.8	1.939752026
16.85	1.939752026
16.9	1.939752026
16.95	1.939752026
17	1.939752026
17.05	1.939752026
17.1	1.939752026
17.15	1.939752026
17.2	1.939752026
17.25	1.939752026
17.3	1.939752026
17.35	1.939752026
17.4	1.939752026
17.45	1.939752026
17.5	1.939752026
17.55	1.939752026
17.6	1.939752026
17.65	1.939752026
17.7	1.939752026
17.75	1.939752026
17.8	1.939752026
17.85	1.939752026
17.9	1.939752026
17.95	1.939752026
18	1.939752026
18.05	1.939752026
18.1	1.939752026
18.15	1.939752026
18.2	1.939752026
18.25	1.939752026
18.3	1.939752026
18.35	1.939752026
18.4	1.939752026
18.45	1.939752026
18.5	1.939752026
18.55	1.939752026
18.6	1.939752026
18.65	1.939752026
18.7	1.939752026
18.75	1.939752026
18.8	1.939752026
18.85	1.939752026
18.9	1.939752026
18.95	1.939752026
19	1.939752026
19.05	1.939752026
19.1	1.939752026
19.15	1.939752026
19.2	1.939752026
19.25	1.939752026
19.3	1.939752026
19.35	1.939752026
19.4	1.939752026
19.45	1.939752026
19.5	1.939752026
19.55	1.939752026
19.6	1.939752026
19.65	1.939752026
19.7	1.939752026
19.75	1.939752026
19.8	1.939752026
19.85	1.939752026
19.9	1.939752026
19.95	1.939752026
20	1.939752026
20.05	1.939752026
20.1	1.939752026
20.15	1.939752026
20.2	1.939752026
20.25	1.939752026
20.3	1.939752026
20.35	1.939752026
20.4	1.939752026
20.45	1.939752026
20.5	1.939752026
20.55	1.939752026
20.6	1.939752026
20.65	1.939752026
20.7	1.939752026
20.75	1.939752026
20.8	1.939752026
20.85	1.939752026
20.9	1.939752026
20.95	1.939752026
21	1.939752026
21.05	1.939752026
21.1	1.939752026
21.15	1.939752026
21.2	1.939752026
21.25	1.939752026
21.3	1.939752026
21.35	1.939752026
21.4	1.939752026
21.45	1.939752026
21.5	1.939752026
21.55	1.939752026
21.6	1.939752026
21.65	1.939752026
21.7	1.939752026
21.75	1.939752026
21.8	1.939752026
21.85	1.939752026
21.9	1.939752026
21.95	1.939752026
22	1.939752026
22.05	1.939752026
22.1	1.939752026
22.15	1.939752026
22.2	1.939752026
22.25	1.939752026
22.3	1.939752026
22.35	1.939752026
22.4	1.939752026
22.45	1.939752026
22.5	1.939752026
22.55	1.939752026
22.6	1.939752026
22.65	1.939752026
22.7	1.939752026
22.75	1.939752026
22.8	1.939752026
22.85	1.939752026
22.9	1.939752026
22.95	1.939752026
23	1.939752026
23.05	1.939752026
23.1	1.939752026
23.15	1.939752026
23.2	1.939752026
23.25	1.939752026
23.3	1.939752026
23.35	1.939752026
23.4	1.939752026
23.45	1.939752026
23.5	1.939752026
23.55	1.939752026
23.6	1.939752026
23.65	1.939752026
23.7	1.939752026
23.75	1.939752026
23.8	1.939752026
23.85	1.939752026
23.9	1.939752026
23.95	1.939752026
24	1.939752026
24.05	1.939752026
24.1	1.939752026
24.15	1.939752026
24.2	1.939752026
24.25	1.939752026
24.3	1.939752026
24.35	1.939752026
24.4	1.939752026
24.45	1.939752026
24.5	1.939752026
24.55	1.939752026
24.6	1.939752026
24.65	1.939752026
24.7	1.939752026
24.75	1.939752026
24.8	1.939752026
24.85	1.939752026
24.9	1.939752026
24.95	1.939752026
25	1.939752026

